Scaling the leading accuracy of deep equivariant models to biomolecular simulations of realistic size

This work brings the leading accuracy, sample efficiency, and robustness of deep equivariant neural networks to the extreme computational scale. This is achieved through a combination of innovative model architecture, massive parallelization, and models and implementations optimized for efficient GPU utilization. The resulting Allegro architecture bridges the accuracy-speed tradeoff of atomistic simulations and enables description of dynamics in structures of unprecedented complexity at quantum fidelity. To illustrate the scalability of Allegro, we perform nanoseconds-long stable simulations of protein dynamics and scale up to a 44-million atom structure of a complete, all-atom, explicitly solvated HIV capsid on the Perlmutter supercomputer. We demonstrate excellent strong scaling up to 100 million atoms and 70% weak scaling to 5120 A100 GPUs.

==> data/FactorIX-rmsd.dat <==
Step    Time     RMSD
2000  1.0  0.07310498505830765
22000  11.0  0.12158762663602829
42000  21.0  0.13022573292255402
62000  31.0  0.13730625808238983
82000  41.0  0.13557574152946472
102000  51.0  0.15542590618133545
122000  61.0  0.17100299894809723
142000  71.0  0.17173679172992706
162000  81.0  0.175500750541687
182000  91.0  0.17609050869941711
202000  101.0  0.18417426943778992
222000  111.0  0.18957188725471497
242000  121.0  0.20858219265937805
262000  131.0  0.21233877539634705
282000  141.0  0.19369061291217804
302000  151.0  0.21121755242347717
322000  161.0  0.20486119389533997
342000  171.0  0.20732776820659637
362000  181.0  0.21013490855693817
382000  191.0  0.22825485467910767
402000  201.0  0.2233254313468933
422000  211.0  0.22454708814620972
442000  221.0  0.24132809042930603
462000  231.0  0.26379430294036865
482000  241.0  0.2702297866344452
502000  251.0  0.27928584814071655
522000  261.0  0.2617809474468231
542000  271.0  0.2658301293849945
562000  281.0  0.27805691957473755
582000  291.0  0.29675668478012085
602000  301.0  0.28866973519325256
622000  311.0  0.2564634382724762
642000  321.0  0.2699722349643707
662000  331.0  0.2829689681529999
682000  341.0  0.29050368070602417
702000  351.0  0.2851330041885376
722000  361.0  0.29352039098739624
742000  371.0  0.2872830927371979
762000  381.0  0.2990513741970062
782000  391.0  0.28588739037513733
802000  401.0  0.2615329921245575
822000  411.0  0.2753884196281433
842000  421.0  0.2922506034374237
862000  431.0  0.2968648672103882
882000  441.0  0.29087644815444946
902000  451.0  0.3041059970855713
922000  461.0  0.3048814535140991
942000  471.0  0.2992101311683655
962000  481.0  0.3051796853542328
982000  491.0  0.3161325752735138
1002000  501.0  0.3206951916217804
1022000  511.0  0.32940977811813354
1042000  521.0  0.3288997411727905
1062000  531.0  0.30606821179389954
1082000  541.0  0.27237468957901
1102000  551.0  0.26279082894325256
1122000  561.0  0.2682896554470062
1142000  571.0  0.26260241866111755
1162000  581.0  0.2612873613834381
1182000  591.0  0.273592472076416
1202000  601.0  0.24636158347129822
1222000  611.0  0.2527486979961395
1242000  621.0  0.2501845359802246
1262000  631.0  0.25946342945098877
1282000  641.0  0.24636158347129822
1302000  651.0  0.2843931019306183
1322000  661.0  0.2868846654891968
1342000  671.0  0.297726571559906
1362000  681.0  0.27866247296333313
1382000  691.0  0.3014950156211853
1402000  701.0  0.32987040281295776
1422000  711.0  0.35340580344200134
1442000  721.0  0.36037400364875793
1462000  731.0  0.3411894738674164
1482000  741.0  0.33761849999427795
1502000  751.0  0.3083413243293762
1522000  761.0  0.31339555978775024
1542000  771.0  0.3191061317920685
1562000  781.0  0.30520159006118774
1582000  791.0  0.3219379484653473
1602000  801.0  0.3097028136253357
1622000  811.0  0.348686158657074
1642000  821.0  0.3639569580554962
1662000  831.0  0.39103659987449646
1682000  841.0  0.38948893547058105
1702000  851.0  0.4031112492084503
1722000  861.0  0.3769906461238861
1742000  871.0  0.37057173252105713
1762000  881.0  0.3481082618236542
1782000  891.0  0.3593685030937195
1802000  901.0  0.3884193003177643
1822000  911.0  0.3791755139827728
1842000  921.0  0.4014568328857422
1862000  931.0  0.3907833397388458
1882000  941.0  0.38924500346183777
1902000  951.0  0.4240691661834717
1922000  961.0  0.4479697644710541
1942000  971.0  0.4854516088962555
1962000  981.0  0.5031113028526306
1982000  991.0  0.48267003893852234
2002000  1001.0  0.46715623140335083
2022000  1011.0  0.4745108187198639
2042000  1021.0  0.5018786787986755
2062000  1031.0  0.5269975066184998
2082000  1041.0  0.5236577391624451
2102000  1051.0  0.5425692796707153
2122000  1061.0  0.6130841970443726
2142000  1071.0  0.5772386193275452
2162000  1081.0  0.5368821620941162
2182000  1091.0  0.5255116820335388
2202000  1101.0  0.5073820948600769
2222000  1111.0  0.49529168009757996
2242000  1121.0  0.4703397750854492
2262000  1131.0  0.4563133418560028
2282000  1141.0  0.47097644209861755
2302000  1151.0  0.4525807201862335
2322000  1161.0  0.47422316670417786
2342000  1171.0  0.4654061794281006
2362000  1181.0  0.4439621865749359
2382000  1191.0  0.4365265667438507
2402000  1201.0  0.45600247383117676
2422000  1211.0  0.46698153018951416
2442000  1221.0  0.49435895681381226
2462000  1231.0  0.4701263904571533
2482000  1241.0  0.4919474124908447
2502000  1251.0  0.491181343793869
2522000  1261.0  0.5149272680282593
2542000  1271.0  0.4987449645996094
2562000  1281.0  0.49256837368011475
2582000  1291.0  0.5209376215934753
2602000  1301.0  0.5091179609298706
2622000  1311.0  0.5366204380989075
2642000  1321.0  0.5378194451332092
2662000  1331.0  0.5091902017593384
2682000  1341.0  0.5036600828170776
2702000  1351.0  0.4671032726764679
2722000  1361.0  0.43765896558761597
2742000  1371.0  0.4598062336444855
2762000  1381.0  0.4544714689254761
2782000  1391.0  0.49056679010391235
2802000  1401.0  0.49018076062202454
2822000  1411.0  0.4952254891395569
2842000  1421.0  0.5012105107307434
2862000  1431.0  0.506306529045105
2882000  1441.0  0.5290331840515137
2902000  1451.0  0.5243993401527405
2922000  1461.0  0.5491945743560791
2942000  1471.0  0.5773846507072449
2962000  1481.0  0.5783141255378723
2982000  1491.0  0.5773012042045593
3002000  1501.0  0.583797037601471
3022000  1511.0  0.6086858510971069
3042000  1521.0  0.6566952466964722
3062000  1531.0  0.6633886694908142
3082000  1541.0  0.6375505328178406
3102000  1551.0  0.6384091973304749
3122000  1561.0  0.6257839798927307
3142000  1571.0  0.6050574779510498
3162000  1581.0  0.6188902854919434
3182000  1591.0  0.6086627244949341
3202000  1601.0  0.5761681199073792
3222000  1611.0  0.555276095867157
3242000  1621.0  0.5349188446998596
3262000  1631.0  0.5585393905639648
3282000  1641.0  0.5708697438240051
3302000  1651.0  0.5605810880661011
3322000  1661.0  0.5611737370491028
3342000  1671.0  0.5389711260795593
3362000  1681.0  0.5360929369926453
3382000  1691.0  0.521811306476593
3402000  1701.0  0.4904399514198303
3422000  1711.0  0.5036574602127075
3442000  1721.0  0.5279878377914429
3462000  1731.0  0.5085527300834656
3482000  1741.0  0.4605417251586914
3502000  1751.0  0.46876996755599976
3522000  1761.0  0.49506068229675293
3542000  1771.0  0.4847525358200073
3562000  1781.0  0.4463527500629425
3582000  1791.0  0.4581083655357361
3602000  1801.0  0.43696150183677673
3622000  1811.0  0.4732489585876465
3642000  1821.0  0.49539023637771606
3662000  1831.0  0.4822874069213867
3682000  1841.0  0.49295252561569214
3702000  1851.0  0.5304108262062073
3722000  1861.0  0.5189023613929749
3742000  1871.0  0.4948417544364929
3762000  1881.0  0.4942222833633423
3782000  1891.0  0.5046286582946777
3802000  1901.0  0.5518626570701599
3822000  1911.0  0.5607719421386719
3842000  1921.0  0.5717735886573792
3862000  1931.0  0.5483035445213318
3882000  1941.0  0.5301926136016846
3902000  1951.0  0.5381066799163818
3922000  1961.0  0.5663986802101135
3942000  1971.0  0.5784297585487366
3962000  1981.0  0.5922893285751343
3982000  1991.0  0.6075793504714966
4002000  2001.0  0.6011803150177002
4022000  2011.0  0.6046980619430542
4042000  2021.0  0.5912008285522461
4062000  2031.0  0.6287079453468323
4082000  2041.0  0.639827311038971
4102000  2051.0  0.6213409900665283
4122000  2061.0  0.6123068928718567
4142000  2071.0  0.6369491219520569
4162000  2081.0  0.6314394474029541
4182000  2091.0  0.6123145222663879
4202000  2101.0  0.6062292456626892
4222000  2111.0  0.6178551316261292
4242000  2121.0  0.6447376012802124
4262000  2131.0  0.6455276012420654
4282000  2141.0  0.6319857835769653
4302000  2151.0  0.6343911290168762
4322000  2161.0  0.6174707412719727
4342000  2171.0  0.6158947348594666
4362000  2181.0  0.6281704306602478
4382000  2191.0  0.6369081735610962
4402000  2201.0  0.6077521443367004
4422000  2211.0  0.6105806827545166
4442000  2221.0  0.6171543002128601
4462000  2231.0  0.6363944411277771
4482000  2241.0  0.6223402619361877
4502000  2251.0  0.6477298736572266
4522000  2261.0  0.6182317733764648
4542000  2271.0  0.6379438638687134
4562000  2281.0  0.655257523059845
4582000  2291.0  0.6355341076850891
4602000  2301.0  0.6500244736671448
4622000  2311.0  0.6420230865478516
4642000  2321.0  0.631120502948761
4662000  2331.0  0.6671168804168701
4682000  2341.0  0.6310282945632935
4702000  2351.0  0.6117112636566162
4722000  2361.0  0.6140631437301636
4742000  2371.0  0.5796461701393127
4762000  2381.0  0.5777332186698914
4782000  2391.0  0.5315433144569397
4802000  2401.0  0.5751386284828186
4822000  2411.0  0.57301926612854
4842000  2421.0  0.5801386833190918
4862000  2431.0  0.5755711197853088
4882000  2441.0  0.5345811247825623
4902000  2451.0  0.559172511100769
4922000  2461.0  0.5563315153121948
4942000  2471.0  0.5771621465682983
4962000  2481.0  0.5905454158782959
4982000  2491.0  0.5999997854232788
5002000  2501.0  0.6361526250839233
5022000  2511.0  0.6355151534080505
5042000  2521.0  0.6251391172409058
5062000  2531.0  0.622187614440918
5082000  2541.0  0.6182945370674133
5102000  2551.0  0.6057425141334534
5122000  2561.0  0.56116783618927
5142000  2571.0  0.5415895581245422
5162000  2581.0  0.5790446400642395
5182000  2591.0  0.5481742024421692
5202000  2601.0  0.5198978185653687
5222000  2611.0  0.494584858417511
5242000  2621.0  0.489459753036499
5262000  2631.0  0.5019373297691345
5282000  2641.0  0.48657462000846863
5302000  2651.0  0.4896756112575531
5322000  2661.0  0.49514040350914
5342000  2671.0  0.4853758215904236
5362000  2681.0  0.4908980131149292
5382000  2691.0  0.4862060844898224
5402000  2701.0  0.4767763316631317
5422000  2711.0  0.4392044246196747
5442000  2721.0  0.40468281507492065
5462000  2731.0  0.40808168053627014
5482000  2741.0  0.41960400342941284
5502000  2751.0  0.4092274308204651
5522000  2761.0  0.41467005014419556
5542000  2771.0  0.4197235405445099
5562000  2781.0  0.4146345555782318
5582000  2791.0  0.4043422043323517
5602000  2801.0  0.4200262129306793
5622000  2811.0  0.4219883382320404
5642000  2821.0  0.3984834551811218
5662000  2831.0  0.39684349298477173
5682000  2841.0  0.39274001121520996
5702000  2851.0  0.387565940618515
5722000  2861.0  0.3899437487125397
5742000  2871.0  0.3600546419620514
5762000  2881.0  0.37062767148017883
5782000  2891.0  0.40067633986473083
5802000  2901.0  0.4179845154285431
5822000  2911.0  0.4108993709087372
5842000  2921.0  0.4311007559299469
5862000  2931.0  0.4154355227947235
5882000  2941.0  0.4389454424381256
5902000  2951.0  0.4274812936782837
5922000  2961.0  0.4350084960460663
5942000  2971.0  0.48109737038612366
5962000  2981.0  0.47658267617225647
5982000  2991.0  0.5236206650733948
6002000  3001.0  0.5217574238777161
6022000  3011.0  0.5119844675064087
6042000  3021.0  0.5200136303901672
6062000  3031.0  0.5502689480781555
6082000  3041.0  0.5616693496704102
6102000  3051.0  0.5420685410499573
6122000  3061.0  0.5537768006324768
6142000  3071.0  0.5739476680755615
6162000  3081.0  0.5758789777755737
6182000  3091.0  0.5675064921379089
6202000  3101.0  0.5572000741958618
6222000  3111.0  0.5475784540176392
6242000  3121.0  0.560783863067627
6262000  3131.0  0.5853360295295715
6282000  3141.0  0.587479293346405
6302000  3151.0  0.5432013273239136
6322000  3161.0  0.5572265386581421
6342000  3171.0  0.5401538014411926
6362000  3181.0  0.5692752003669739
6382000  3191.0  0.5742540955543518
6402000  3201.0  0.6090066432952881
6422000  3211.0  0.5974459052085876
6442000  3221.0  0.5962423086166382
6462000  3231.0  0.6118490099906921
6482000  3241.0  0.6017752289772034
6502000  3251.0  0.6132445335388184
6522000  3261.0  0.6106551289558411
6542000  3271.0  0.6133819818496704
6562000  3281.0  0.624444305896759
6582000  3291.0  0.6161205768585205
6602000  3301.0  0.6154840588569641
6622000  3311.0  0.6335111856460571
6642000  3321.0  0.6658835411071777
6662000  3331.0  0.6709489822387695
6682000  3341.0  0.6624361872673035
6702000  3351.0  0.6832194924354553
6722000  3361.0  0.6645240187644958
6742000  3371.0  0.6674777269363403
6762000  3381.0  0.6516020894050598
6782000  3391.0  0.6738467812538147
6802000  3401.0  0.6640316247940063
6822000  3411.0  0.6508482098579407
6842000  3421.0  0.6326754689216614
6862000  3431.0  0.6618927121162415
6882000  3441.0  0.6392510533332825
6902000  3451.0  0.6274929046630859
6922000  3461.0  0.6296785473823547
6942000  3471.0  0.6182696223258972
6962000  3481.0  0.6342888474464417
6982000  3491.0  0.6367642879486084
7002000  3501.0  0.6552698016166687
7022000  3511.0  0.6510814428329468
7042000  3521.0  0.6233626008033752
7062000  3531.0  0.6517437696456909
7082000  3541.0  0.6688932180404663
7102000  3551.0  0.7083127498626709
7122000  3561.0  0.7132354378700256
7142000  3571.0  0.7093347311019897
7162000  3581.0  0.6948538422584534
7182000  3591.0  0.706267237663269
7202000  3601.0  0.7453605532646179
7222000  3611.0  0.7221572995185852
7242000  3621.0  0.6940052509307861
7262000  3631.0  0.6706428527832031
7282000  3641.0  0.6605635285377502
7302000  3651.0  0.6538340449333191
7322000  3661.0  0.6977462768554688
7342000  3671.0  0.679486095905304
7362000  3681.0  0.6853064894676208
7382000  3691.0  0.6659950017929077
7402000  3701.0  0.6620644927024841
7422000  3711.0  0.6460351347923279
7442000  3721.0  0.6447323560714722
7462000  3731.0  0.6333622932434082
7482000  3741.0  0.6289430260658264
7502000  3751.0  0.6372221112251282
7522000  3761.0  0.6134070754051208
7542000  3771.0  0.6047157645225525
7562000  3781.0  0.6361042857170105
7582000  3791.0  0.6588185429573059
7602000  3801.0  0.6646840572357178
7622000  3811.0  0.6758310794830322
7642000  3821.0  0.6759636998176575
7662000  3831.0  0.6825524568557739
7682000  3841.0  0.7024239897727966
7702000  3851.0  0.6828120946884155
7722000  3861.0  0.6785985827445984
7742000  3871.0  0.65132075548172
7762000  3881.0  0.6389936208724976
7782000  3891.0  0.6337634921073914
7802000  3901.0  0.6632102131843567
7822000  3911.0  0.6483852863311768
7842000  3921.0  0.6423272490501404
7862000  3931.0  0.6109453439712524
7882000  3941.0  0.6257989406585693
7902000  3951.0  0.5995615124702454
7922000  3961.0  0.6224380135536194
7942000  3971.0  0.6040262579917908
7962000  3981.0  0.5703868269920349
7982000  3991.0  0.5776371359825134


==> data/FactorIX-temp.dat <==
0.000000000000000000e+00 3.000000000000000000e+02
7.950000000000000400e-01 2.996541799999999967e+02
1.590000000000000080e+00 2.998949099999999817e+02
2.384999999999999787e+00 2.997709800000000087e+02
3.180000000000000160e+00 2.990220299999999725e+02
3.975000000000000089e+00 2.990102899999999977e+02
4.769999999999999574e+00 2.992311300000000074e+02
5.565000000000000391e+00 2.988656399999999849e+02
6.360000000000000320e+00 3.005943500000000199e+02
7.155000000000000249e+00 3.000245100000000207e+02
7.950000000000000178e+00 2.998611700000000155e+02
8.744999999999999218e+00 3.016928199999999833e+02
9.539999999999999147e+00 3.004697800000000143e+02
1.033500000000000085e+01 2.994079199999999901e+02
1.113000000000000078e+01 3.013202499999999873e+02
1.192500000000000071e+01 3.000622200000000248e+02
1.272000000000000064e+01 2.984151699999999892e+02
1.351500000000000057e+01 3.004243500000000040e+02
1.431000000000000050e+01 2.997603399999999851e+02
1.510500000000000043e+01 3.020217099999999846e+02
1.590000000000000036e+01 3.008576299999999719e+02
1.669500000000000028e+01 3.000359300000000076e+02
1.748999999999999844e+01 3.004348499999999831e+02
1.828500000000000014e+01 3.008045200000000250e+02
1.907999999999999829e+01 3.013838499999999954e+02
1.987500000000000000e+01 2.993144699999999716e+02
2.067000000000000171e+01 3.004742699999999900e+02
2.146499999999999986e+01 3.002377299999999991e+02
2.226000000000000156e+01 2.994897900000000277e+02
2.305499999999999972e+01 3.006638899999999808e+02
2.385000000000000142e+01 2.989370299999999929e+02
2.464499999999999957e+01 3.011704199999999787e+02
2.544000000000000128e+01 2.996399400000000242e+02
2.623499999999999943e+01 3.008913499999999885e+02
2.703000000000000114e+01 3.004051400000000172e+02
2.782499999999999929e+01 2.990822900000000004e+02
2.862000000000000099e+01 3.000035599999999931e+02
2.941499999999999915e+01 3.006236400000000231e+02
3.021000000000000085e+01 2.981558699999999931e+02
3.100499999999999901e+01 2.991134299999999939e+02
3.180000000000000071e+01 2.995040399999999750e+02
3.259499999999999886e+01 2.977532100000000241e+02
3.339000000000000057e+01 2.991393899999999917e+02
3.418500000000000227e+01 2.988103899999999840e+02
3.497999999999999687e+01 3.010883999999999787e+02
3.577499999999999858e+01 3.000202600000000075e+02
3.657000000000000028e+01 2.996486499999999751e+02
3.736500000000000199e+01 2.992645600000000172e+02
3.815999999999999659e+01 3.012593100000000277e+02
3.895499999999999829e+01 3.006904400000000237e+02
3.975000000000000000e+01 2.992512800000000084e+02
4.054500000000000171e+01 3.002459299999999871e+02
4.134000000000000341e+01 2.999272399999999834e+02
4.213499999999999801e+01 2.990276799999999753e+02
4.292999999999999972e+01 2.991728299999999763e+02
4.372500000000000142e+01 2.994911000000000172e+02
4.452000000000000313e+01 2.996484300000000189e+02
4.531499999999999773e+01 2.996166499999999928e+02
4.610999999999999943e+01 2.999043199999999842e+02
4.690500000000000114e+01 3.006739400000000160e+02
4.770000000000000284e+01 3.011471199999999726e+02
4.849499999999999744e+01 2.997012399999999843e+02
4.928999999999999915e+01 3.003915799999999763e+02
5.008500000000000085e+01 3.004984499999999912e+02
5.088000000000000256e+01 2.987659499999999753e+02
5.167499999999999716e+01 2.999580900000000270e+02
5.246999999999999886e+01 2.988463699999999790e+02
5.326500000000000057e+01 3.003752499999999941e+02
5.406000000000000227e+01 2.992053099999999972e+02
5.485499999999999687e+01 2.990874299999999835e+02
5.564999999999999858e+01 2.999258100000000127e+02
5.644500000000000028e+01 3.012647299999999859e+02
5.724000000000000199e+01 3.007939499999999953e+02
5.803499999999999659e+01 3.015838899999999967e+02
5.882999999999999829e+01 3.000389299999999935e+02
5.962500000000000000e+01 2.998374699999999962e+02
6.042000000000000171e+01 3.008088399999999751e+02
6.121500000000000341e+01 3.006460500000000025e+02
6.200999999999999801e+01 2.997666300000000206e+02
6.280499999999999972e+01 3.003576800000000162e+02
6.360000000000000142e+01 3.009579699999999889e+02
6.439499999999999602e+01 3.018677900000000136e+02
6.518999999999999773e+01 2.999353399999999965e+02
6.598499999999999943e+01 3.010827600000000075e+02
6.678000000000000114e+01 3.003759800000000268e+02
6.757500000000000284e+01 3.007923499999999990e+02
6.837000000000000455e+01 3.006994100000000003e+02
6.916500000000000625e+01 3.004364199999999983e+02
6.995999999999999375e+01 2.989148200000000202e+02
7.075499999999999545e+01 2.993260999999999967e+02
7.154999999999999716e+01 2.999804399999999873e+02
7.234499999999999886e+01 3.016204299999999989e+02
7.314000000000000057e+01 3.003847400000000221e+02
7.393500000000000227e+01 2.984141000000000190e+02
7.473000000000000398e+01 2.993448500000000081e+02
7.552500000000000568e+01 2.999207200000000171e+02
7.631999999999999318e+01 2.998127600000000257e+02
7.711499999999999488e+01 2.990486300000000028e+02
7.790999999999999659e+01 2.989940300000000093e+02
7.870499999999999829e+01 3.012749200000000087e+02
7.950000000000000000e+01 3.001875400000000127e+02
8.029500000000000171e+01 2.997423099999999749e+02
8.109000000000000341e+01 2.989963500000000067e+02
8.188500000000000512e+01 2.999542500000000018e+02
8.268000000000000682e+01 3.005450500000000034e+02
8.347499999999999432e+01 2.993451600000000212e+02
8.426999999999999602e+01 2.986573099999999954e+02
8.506499999999999773e+01 2.992769200000000183e+02
8.585999999999999943e+01 2.990325399999999831e+02
8.665500000000000114e+01 3.017065099999999802e+02
8.745000000000000284e+01 2.988885900000000220e+02
8.824500000000000455e+01 2.996164400000000114e+02
8.904000000000000625e+01 2.996213500000000067e+02
8.983499999999999375e+01 2.989335100000000125e+02
9.062999999999999545e+01 3.012120499999999765e+02
9.142499999999999716e+01 3.011829099999999926e+02
9.221999999999999886e+01 3.011238500000000045e+02
9.301500000000000057e+01 2.991654800000000023e+02
9.381000000000000227e+01 2.994206599999999980e+02
9.460500000000000398e+01 3.013842399999999770e+02
9.540000000000000568e+01 2.994707599999999843e+02
9.619499999999999318e+01 3.006366899999999873e+02
9.698999999999999488e+01 3.013085399999999936e+02
9.778499999999999659e+01 3.002994899999999916e+02
9.857999999999999829e+01 2.995549599999999941e+02
9.937500000000000000e+01 2.985948500000000081e+02
1.001700000000000017e+02 3.004624200000000087e+02
1.009650000000000034e+02 2.990471600000000194e+02
1.017600000000000051e+02 2.993726399999999899e+02
1.025550000000000068e+02 2.993737699999999791e+02
1.033499999999999943e+02 3.008624500000000239e+02
1.041449999999999960e+02 2.992036299999999756e+02
1.049399999999999977e+02 3.004370599999999740e+02
1.057349999999999994e+02 3.004775500000000079e+02
1.065300000000000011e+02 3.006677900000000250e+02
1.073250000000000028e+02 3.006335399999999822e+02
1.081200000000000045e+02 2.997519599999999969e+02
1.089150000000000063e+02 2.992101099999999860e+02
1.097099999999999937e+02 3.003388400000000047e+02
1.105049999999999955e+02 3.006660899999999970e+02
1.112999999999999972e+02 2.990768400000000042e+02
1.120949999999999989e+02 3.000306400000000053e+02
1.128900000000000006e+02 2.993525700000000143e+02
1.136850000000000023e+02 2.996920299999999884e+02
1.144800000000000040e+02 3.004896800000000212e+02
1.152750000000000057e+02 2.998553400000000124e+02
1.160699999999999932e+02 2.993707499999999868e+02
1.168649999999999949e+02 3.004656200000000013e+02
1.176599999999999966e+02 3.001218900000000076e+02
1.184549999999999983e+02 3.012024499999999989e+02
1.192500000000000000e+02 3.001048200000000179e+02
1.200450000000000017e+02 3.001250600000000190e+02
1.208400000000000034e+02 3.014864499999999907e+02
1.216350000000000051e+02 3.010527399999999716e+02
1.224300000000000068e+02 2.985189599999999928e+02
1.232249999999999943e+02 2.998828100000000063e+02
1.240199999999999960e+02 3.008180399999999963e+02
1.248149999999999977e+02 2.993590100000000120e+02
1.256099999999999994e+02 2.995843499999999722e+02
1.264050000000000011e+02 2.990875399999999900e+02
1.272000000000000028e+02 3.010450399999999718e+02
1.279950000000000045e+02 2.992428100000000200e+02
1.287899999999999920e+02 3.000022799999999847e+02
1.295850000000000080e+02 2.993162899999999809e+02
1.303799999999999955e+02 2.991442000000000121e+02
1.311750000000000114e+02 2.996642299999999750e+02
1.319699999999999989e+02 3.009498500000000263e+02
1.327649999999999864e+02 2.993078399999999988e+02
1.335600000000000023e+02 3.013347699999999918e+02
1.343549999999999898e+02 3.000678700000000276e+02
1.351500000000000057e+02 2.997743899999999826e+02
1.359449999999999932e+02 2.993221599999999967e+02
1.367400000000000091e+02 2.994430199999999900e+02
1.375349999999999966e+02 3.009814799999999764e+02
1.383300000000000125e+02 3.002574000000000183e+02
1.391250000000000000e+02 2.998546099999999797e+02
1.399199999999999875e+02 2.995886699999999792e+02
1.407150000000000034e+02 2.994186900000000264e+02
1.415099999999999909e+02 2.998113999999999919e+02
1.423050000000000068e+02 2.987472500000000082e+02
1.430999999999999943e+02 3.001719299999999748e+02
1.438950000000000102e+02 2.982253999999999792e+02
1.446899999999999977e+02 3.015078500000000190e+02
1.454850000000000136e+02 2.991550300000000107e+02
1.462800000000000011e+02 2.996516700000000242e+02
1.470749999999999886e+02 3.005196000000000254e+02
1.478700000000000045e+02 2.999037900000000150e+02
1.486649999999999920e+02 2.996464399999999841e+02
1.494600000000000080e+02 2.995752899999999954e+02
1.502549999999999955e+02 2.981830699999999865e+02
1.510500000000000114e+02 2.986773499999999899e+02
1.518449999999999989e+02 3.009191999999999894e+02
1.526399999999999864e+02 2.995447199999999839e+02
1.534350000000000023e+02 3.002094500000000039e+02
1.542299999999999898e+02 2.998095900000000142e+02
1.550250000000000057e+02 3.006719600000000128e+02
1.558199999999999932e+02 2.995165900000000079e+02
1.566150000000000091e+02 3.015289200000000278e+02
1.574099999999999966e+02 3.016155899999999974e+02
1.582050000000000125e+02 2.995063999999999851e+02
1.590000000000000000e+02 3.005162500000000136e+02
1.597949999999999875e+02 3.005485199999999963e+02
1.605900000000000034e+02 3.000355900000000133e+02
1.613849999999999909e+02 3.004716900000000237e+02
1.621800000000000068e+02 3.002142099999999800e+02
1.629749999999999943e+02 3.003591700000000060e+02
1.637700000000000102e+02 3.003977800000000116e+02
1.645649999999999977e+02 3.002756200000000035e+02
1.653600000000000136e+02 2.992632399999999961e+02
1.661550000000000011e+02 2.993527599999999893e+02
1.669499999999999886e+02 2.988446799999999826e+02
1.677450000000000045e+02 3.007527200000000107e+02
1.685399999999999920e+02 3.002161199999999894e+02
1.693350000000000080e+02 3.005031399999999735e+02
1.701299999999999955e+02 2.994139499999999998e+02
1.709250000000000114e+02 3.004047800000000166e+02
1.717199999999999989e+02 2.993763599999999769e+02
1.725149999999999864e+02 2.994525899999999865e+02
1.733100000000000023e+02 3.001567299999999818e+02
1.741049999999999898e+02 3.012037700000000200e+02
1.749000000000000057e+02 3.016907600000000116e+02
1.756949999999999932e+02 3.008192099999999982e+02
1.764900000000000091e+02 3.015654499999999985e+02
1.772849999999999966e+02 2.997508300000000077e+02
1.780800000000000125e+02 3.002519100000000094e+02
1.788750000000000000e+02 2.997129800000000159e+02
1.796699999999999875e+02 3.004400099999999725e+02
1.804650000000000034e+02 3.005129299999999830e+02
1.812599999999999909e+02 3.016763100000000009e+02
1.820550000000000068e+02 3.005386799999999994e+02
1.828499999999999943e+02 3.001329400000000192e+02
1.836450000000000102e+02 3.007429799999999886e+02
1.844399999999999977e+02 2.998895899999999983e+02
1.852350000000000136e+02 2.991643500000000131e+02
1.860300000000000011e+02 3.003354100000000244e+02
1.868249999999999886e+02 2.998672000000000253e+02
1.876200000000000045e+02 2.998086500000000001e+02
1.884149999999999920e+02 2.996071800000000280e+02
1.892100000000000080e+02 3.004053000000000111e+02
1.900049999999999955e+02 2.990221099999999979e+02
1.908000000000000114e+02 2.997351800000000139e+02
1.915949999999999989e+02 3.003268400000000042e+02
1.923899999999999864e+02 2.999819800000000214e+02
1.931850000000000023e+02 3.012734600000000000e+02
1.939799999999999898e+02 3.001924900000000207e+02
1.947750000000000057e+02 2.993870999999999754e+02
1.955699999999999932e+02 3.010312500000000000e+02
1.963650000000000091e+02 2.987811100000000124e+02
1.971599999999999966e+02 3.003987599999999816e+02
1.979550000000000125e+02 3.015961300000000165e+02
1.987500000000000000e+02 3.005934300000000121e+02
1.995449999999999875e+02 2.996256399999999758e+02
2.003400000000000034e+02 2.999381399999999758e+02
2.011349999999999909e+02 3.007070100000000252e+02
2.019300000000000068e+02 3.003755499999999756e+02
2.027249999999999943e+02 3.021692600000000084e+02
2.035200000000000102e+02 2.994191799999999830e+02
2.043149999999999977e+02 2.999959200000000124e+02
2.051100000000000136e+02 2.987061199999999985e+02
2.059050000000000011e+02 2.997743699999999762e+02
2.066999999999999886e+02 3.004504200000000083e+02
2.074950000000000045e+02 3.003339199999999778e+02
2.082899999999999920e+02 2.993277499999999804e+02
2.090850000000000080e+02 3.003068299999999908e+02
2.098799999999999955e+02 2.990502299999999991e+02
2.106750000000000114e+02 3.002496399999999994e+02
2.114699999999999989e+02 3.009758199999999988e+02
2.122649999999999864e+02 3.003492800000000216e+02
2.130600000000000023e+02 3.002397700000000214e+02
2.138549999999999898e+02 3.006597199999999930e+02
2.146500000000000057e+02 3.000111699999999928e+02
2.154449999999999932e+02 2.995296299999999974e+02
2.162400000000000091e+02 3.007809599999999932e+02
2.170349999999999966e+02 2.992995799999999917e+02
2.178300000000000125e+02 2.994000500000000216e+02
2.186250000000000000e+02 3.006516599999999926e+02
2.194199999999999875e+02 3.011028099999999768e+02
2.202150000000000034e+02 2.998798199999999952e+02
2.210099999999999909e+02 2.997662500000000136e+02
2.218050000000000068e+02 2.992649999999999864e+02
2.225999999999999943e+02 3.005879800000000159e+02
2.233950000000000102e+02 3.005597799999999893e+02
2.241899999999999977e+02 2.996994700000000194e+02
2.249850000000000136e+02 2.995488599999999906e+02
2.257800000000000011e+02 3.004307200000000080e+02
2.265749999999999886e+02 2.997815100000000257e+02
2.273700000000000045e+02 3.011196699999999851e+02
2.281649999999999920e+02 2.998493599999999901e+02
2.289600000000000080e+02 2.998528499999999894e+02
2.297549999999999955e+02 2.978880300000000148e+02
2.305500000000000114e+02 3.009705599999999777e+02
2.313449999999999989e+02 2.994260600000000068e+02
2.321399999999999864e+02 2.990116300000000251e+02
2.329350000000000023e+02 3.012066500000000246e+02
2.337299999999999898e+02 2.987392899999999827e+02
2.345250000000000057e+02 2.990597500000000082e+02
2.353199999999999932e+02 2.995206699999999955e+02
2.361150000000000091e+02 2.994666900000000282e+02
2.369099999999999966e+02 3.007823999999999955e+02
2.377050000000000125e+02 2.986071499999999901e+02
2.385000000000000000e+02 2.996244100000000117e+02
2.392949999999999875e+02 3.005266599999999926e+02
2.400900000000000034e+02 2.994866400000000226e+02
2.408849999999999909e+02 3.011322400000000243e+02
2.416800000000000068e+02 2.993139800000000150e+02
2.424749999999999943e+02 3.015929100000000176e+02
2.432700000000000102e+02 3.005650999999999726e+02
2.440649999999999977e+02 2.993009299999999939e+02
2.448600000000000136e+02 2.993926099999999906e+02
2.456550000000000011e+02 2.995031399999999735e+02
2.464499999999999886e+02 2.994605599999999868e+02
2.472450000000000045e+02 3.006127200000000244e+02
2.480399999999999920e+02 3.013599899999999820e+02
2.488350000000000080e+02 2.997415500000000179e+02
2.496299999999999955e+02 2.996631199999999922e+02
2.504250000000000114e+02 2.986539200000000278e+02
2.512199999999999989e+02 3.005906400000000076e+02
2.520149999999999864e+02 2.991557099999999991e+02
2.528100000000000023e+02 3.002500699999999938e+02
2.536049999999999898e+02 2.993273199999999861e+02
2.544000000000000057e+02 3.008795600000000263e+02
2.551949999999999932e+02 3.003494099999999776e+02
2.559900000000000091e+02 3.015037199999999871e+02
2.567850000000000250e+02 2.991851800000000026e+02
2.575799999999999841e+02 3.005856099999999742e+02
2.583750000000000000e+02 2.986360300000000052e+02
2.591700000000000159e+02 3.012446899999999914e+02
2.599649999999999750e+02 3.007083400000000211e+02
2.607599999999999909e+02 3.016454200000000014e+02
2.615550000000000068e+02 3.004043100000000095e+02
2.623500000000000227e+02 3.006945499999999925e+02
2.631449999999999818e+02 2.986471099999999979e+02
2.639399999999999977e+02 3.000205900000000270e+02
2.647350000000000136e+02 2.996717699999999809e+02
2.655299999999999727e+02 2.985558500000000208e+02
2.663249999999999886e+02 2.999720699999999738e+02
2.671200000000000045e+02 3.003412200000000212e+02
2.679150000000000205e+02 2.998915099999999825e+02
2.687099999999999795e+02 3.017068199999999933e+02
2.695049999999999955e+02 2.993680400000000077e+02
2.703000000000000114e+02 2.995106000000000108e+02
2.710950000000000273e+02 3.006917500000000132e+02
2.718899999999999864e+02 3.001751199999999926e+02
2.726850000000000023e+02 3.017693699999999808e+02
2.734800000000000182e+02 3.005675200000000018e+02
2.742749999999999773e+02 2.987948099999999840e+02
2.750699999999999932e+02 3.010736800000000244e+02
2.758650000000000091e+02 2.995615799999999922e+02
2.766600000000000250e+02 3.020820299999999747e+02
2.774549999999999841e+02 3.006042899999999918e+02
2.782500000000000000e+02 2.988941300000000183e+02
2.790450000000000159e+02 3.011677099999999996e+02
2.798399999999999750e+02 2.993085800000000063e+02
2.806349999999999909e+02 2.992009100000000217e+02
2.814300000000000068e+02 3.005111600000000180e+02
2.822250000000000227e+02 3.011507199999999784e+02
2.830199999999999818e+02 3.013382700000000227e+02
2.838149999999999977e+02 3.003177600000000211e+02
2.846100000000000136e+02 2.980499699999999734e+02
2.854049999999999727e+02 3.018568999999999960e+02
2.861999999999999886e+02 3.003511599999999930e+02
2.869950000000000045e+02 3.015080100000000130e+02
2.877900000000000205e+02 2.988673800000000256e+02
2.885849999999999795e+02 2.994913000000000238e+02
2.893799999999999955e+02 2.991381400000000212e+02
2.901750000000000114e+02 2.996640699999999811e+02
2.909700000000000273e+02 2.992452700000000050e+02
2.917649999999999864e+02 3.009373100000000250e+02
2.925600000000000023e+02 2.991249099999999999e+02
2.933550000000000182e+02 3.005862599999999816e+02
2.941499999999999773e+02 3.004390300000000025e+02
2.949449999999999932e+02 3.020994999999999777e+02
2.957400000000000091e+02 2.998470699999999738e+02
2.965350000000000250e+02 3.008486700000000269e+02
2.973299999999999841e+02 2.984595299999999725e+02
2.981250000000000000e+02 2.997620099999999752e+02
2.989200000000000159e+02 3.010498900000000049e+02
2.997149999999999750e+02 2.991403799999999933e+02
3.005099999999999909e+02 3.003716999999999757e+02
3.013050000000000068e+02 2.994949399999999855e+02
3.021000000000000227e+02 2.991784999999999854e+02
3.028949999999999818e+02 2.997351699999999823e+02
3.036899999999999977e+02 2.996462300000000027e+02
3.044850000000000136e+02 2.992636800000000221e+02
3.052799999999999727e+02 2.999840599999999995e+02
3.060749999999999886e+02 3.005149900000000116e+02
3.068700000000000045e+02 2.997658400000000256e+02
3.076650000000000205e+02 2.998845200000000091e+02
3.084599999999999795e+02 2.998793800000000260e+02
3.092549999999999955e+02 2.997930600000000254e+02
3.100500000000000114e+02 2.998669300000000248e+02
3.108450000000000273e+02 3.017194299999999885e+02
3.116399999999999864e+02 2.978985999999999876e+02
3.124350000000000023e+02 2.999295399999999745e+02
3.132300000000000182e+02 3.000306199999999990e+02
3.140249999999999773e+02 2.996186500000000024e+02
3.148199999999999932e+02 3.008905300000000125e+02
3.156150000000000091e+02 3.010928700000000049e+02
3.164100000000000250e+02 3.009986900000000105e+02
3.172049999999999841e+02 2.998513800000000060e+02
3.180000000000000000e+02 2.999211500000000115e+02
3.187950000000000159e+02 2.995201299999999947e+02
3.195899999999999750e+02 3.010281499999999824e+02
3.203849999999999909e+02 3.007993099999999913e+02
3.211800000000000068e+02 3.007275599999999827e+02
3.219750000000000227e+02 3.002882000000000176e+02
3.227699999999999818e+02 3.006494900000000143e+02
3.235649999999999977e+02 2.999446399999999926e+02
3.243600000000000136e+02 2.989384499999999889e+02
3.251549999999999727e+02 3.012013200000000097e+02
3.259499999999999886e+02 2.992651500000000055e+02
3.267450000000000045e+02 3.008304699999999912e+02
3.275400000000000205e+02 2.997675500000000284e+02
3.283349999999999795e+02 3.007366700000000037e+02
3.291299999999999955e+02 3.012773399999999810e+02
3.299250000000000114e+02 2.992465599999999881e+02
3.307200000000000273e+02 2.996775299999999902e+02
3.315149999999999864e+02 2.999059399999999869e+02
3.323100000000000023e+02 3.006646200000000135e+02
3.331050000000000182e+02 2.996427199999999971e+02
3.338999999999999773e+02 3.009736500000000206e+02
3.346949999999999932e+02 2.997923499999999990e+02
3.354900000000000091e+02 2.975965800000000172e+02
3.362850000000000250e+02 2.996274000000000228e+02
3.370799999999999841e+02 2.998224200000000224e+02
3.378750000000000000e+02 2.990767999999999915e+02
3.386700000000000159e+02 2.989863899999999717e+02
3.394649999999999750e+02 2.998476099999999747e+02
3.402599999999999909e+02 2.998493199999999774e+02
3.410550000000000068e+02 3.008942099999999868e+02
3.418500000000000227e+02 3.012842499999999859e+02
3.426449999999999818e+02 2.996228800000000092e+02
3.434399999999999977e+02 2.980207800000000020e+02
3.442350000000000136e+02 2.983986199999999940e+02
3.450299999999999727e+02 3.007292299999999727e+02
3.458249999999999886e+02 3.002144299999999930e+02
3.466200000000000045e+02 3.002667599999999766e+02
3.474150000000000205e+02 2.997034499999999753e+02
3.482099999999999795e+02 3.004202099999999973e+02
3.490049999999999955e+02 3.005160300000000007e+02
3.498000000000000114e+02 2.999418099999999754e+02
3.505950000000000273e+02 3.005216100000000097e+02
3.513899999999999864e+02 3.002549700000000144e+02
3.521850000000000023e+02 2.989347799999999893e+02
3.529800000000000182e+02 2.979204799999999977e+02
3.537749999999999773e+02 3.004642099999999800e+02
3.545699999999999932e+02 3.010923199999999724e+02
3.553650000000000091e+02 3.002282999999999902e+02
3.561600000000000250e+02 3.003779400000000237e+02
3.569549999999999841e+02 3.003804600000000278e+02
3.577500000000000000e+02 2.997672999999999774e+02
3.585450000000000159e+02 2.990023899999999912e+02
3.593399999999999750e+02 2.993847499999999968e+02
3.601349999999999909e+02 3.001783399999999915e+02
3.609300000000000068e+02 2.995769199999999728e+02
3.617250000000000227e+02 2.990878000000000156e+02
3.625199999999999818e+02 2.996369300000000067e+02
3.633149999999999977e+02 2.996898600000000101e+02
3.641100000000000136e+02 2.996395899999999983e+02
3.649049999999999727e+02 2.997497099999999932e+02
3.656999999999999886e+02 3.003101399999999899e+02
3.664950000000000045e+02 3.007137900000000172e+02
3.672900000000000205e+02 3.009607300000000123e+02
3.680849999999999795e+02 3.010097200000000157e+02
3.688799999999999955e+02 3.000374699999999848e+02
3.696750000000000114e+02 2.999397799999999847e+02
3.704700000000000273e+02 2.994966900000000010e+02
3.712649999999999864e+02 3.004015200000000050e+02
3.720600000000000023e+02 3.006594699999999989e+02
3.728550000000000182e+02 3.000719599999999900e+02
3.736499999999999773e+02 2.996299000000000206e+02
3.744449999999999932e+02 3.011689799999999764e+02
3.752400000000000091e+02 2.993233399999999733e+02
3.760350000000000250e+02 2.998509399999999800e+02
3.768299999999999841e+02 3.015081700000000069e+02
3.776250000000000000e+02 3.012088699999999903e+02
3.784200000000000159e+02 2.994980199999999968e+02
3.792149999999999750e+02 2.996605200000000195e+02
3.800099999999999909e+02 2.996650500000000079e+02
3.808050000000000068e+02 2.993055899999999951e+02
3.816000000000000227e+02 2.994746200000000158e+02
3.823949999999999818e+02 3.002301600000000121e+02
3.831899999999999977e+02 3.001940000000000168e+02
3.839850000000000136e+02 3.015946799999999826e+02
3.847799999999999727e+02 3.007167800000000284e+02
3.855749999999999886e+02 3.004267500000000268e+02
3.863700000000000045e+02 2.996541199999999776e+02
3.871650000000000205e+02 3.000144900000000234e+02
3.879599999999999795e+02 2.989336799999999812e+02
3.887549999999999955e+02 2.993556899999999814e+02
3.895500000000000114e+02 3.003201700000000187e+02
3.903450000000000273e+02 2.989101499999999874e+02
3.911399999999999864e+02 2.983458800000000224e+02
3.919350000000000023e+02 2.988816699999999855e+02
3.927300000000000182e+02 3.005814500000000180e+02
3.935249999999999773e+02 2.992791199999999776e+02
3.943199999999999932e+02 2.980828999999999951e+02
3.951150000000000091e+02 3.003357300000000123e+02
3.959100000000000250e+02 2.999663100000000213e+02
3.967049999999999841e+02 2.998860300000000052e+02
3.975000000000000000e+02 3.003818600000000174e+02
3.982950000000000159e+02 3.010192000000000121e+02
3.990899999999999750e+02 2.998845400000000154e+02
3.998849999999999909e+02 3.014532899999999813e+02
4.006800000000000068e+02 2.999260899999999879e+02
4.014750000000000227e+02 2.996616000000000213e+02
4.022699999999999818e+02 2.997103900000000181e+02
4.030649999999999977e+02 2.998393199999999865e+02
4.038600000000000136e+02 2.990247499999999832e+02
4.046549999999999727e+02 3.007714599999999905e+02
4.054499999999999886e+02 2.999377999999999815e+02
4.062450000000000045e+02 3.000380599999999731e+02
4.070400000000000205e+02 2.997179800000000114e+02
4.078349999999999795e+02 2.993690000000000282e+02
4.086299999999999955e+02 3.007508000000000266e+02
4.094250000000000114e+02 3.000318199999999820e+02
4.102200000000000273e+02 3.013277600000000120e+02
4.110149999999999864e+02 3.004179300000000126e+02
4.118100000000000023e+02 2.990863899999999944e+02
4.126050000000000182e+02 3.002604000000000042e+02
4.133999999999999773e+02 3.002473699999999894e+02
4.141949999999999932e+02 2.996645599999999945e+02
4.149900000000000091e+02 3.001499800000000278e+02
4.157850000000000250e+02 2.990236300000000256e+02
4.165799999999999841e+02 2.995323599999999828e+02
4.173750000000000000e+02 2.985639699999999834e+02
4.181700000000000159e+02 2.998226599999999848e+02
4.189649999999999750e+02 3.008843499999999835e+02
4.197599999999999909e+02 3.003093299999999886e+02
4.205550000000000068e+02 3.009518800000000169e+02
4.213500000000000227e+02 2.996727599999999825e+02
4.221449999999999818e+02 2.987253000000000043e+02
4.229399999999999977e+02 3.005278299999999945e+02
4.237350000000000136e+02 2.983993199999999888e+02
4.245299999999999727e+02 2.996622800000000097e+02
4.253249999999999886e+02 2.991483699999999999e+02
4.261200000000000045e+02 3.009860199999999963e+02
4.269150000000000205e+02 2.999257700000000000e+02
4.277099999999999795e+02 2.996619099999999776e+02
4.285049999999999955e+02 3.001218499999999949e+02
4.293000000000000114e+02 3.003058500000000208e+02
4.300950000000000273e+02 3.007635900000000220e+02
4.308899999999999864e+02 3.008056000000000267e+02
4.316850000000000023e+02 3.010365100000000211e+02
4.324800000000000182e+02 3.001022500000000264e+02
4.332749999999999773e+02 3.007870599999999968e+02
4.340699999999999932e+02 2.979203400000000101e+02
4.348650000000000091e+02 2.991439899999999739e+02
4.356600000000000250e+02 2.998783900000000244e+02
4.364549999999999841e+02 2.995229499999999803e+02
4.372500000000000000e+02 3.003339300000000094e+02
4.380450000000000159e+02 2.997982499999999959e+02
4.388399999999999750e+02 3.017438700000000154e+02
4.396349999999999909e+02 3.016034999999999968e+02
4.404300000000000068e+02 2.989639799999999923e+02
4.412250000000000227e+02 2.988100499999999897e+02
4.420199999999999818e+02 3.000520500000000084e+02
4.428149999999999977e+02 2.985971200000000181e+02
4.436100000000000136e+02 2.992146200000000249e+02
4.444049999999999727e+02 2.994801899999999932e+02
4.451999999999999886e+02 3.003598700000000008e+02
4.459950000000000045e+02 3.006536300000000210e+02
4.467900000000000205e+02 2.997766100000000051e+02
4.475849999999999795e+02 2.990054099999999835e+02
4.483799999999999955e+02 3.009945799999999849e+02
4.491750000000000114e+02 3.016643799999999942e+02
4.499700000000000273e+02 3.009010400000000232e+02
4.507649999999999864e+02 3.012712999999999965e+02
4.515600000000000023e+02 2.986151899999999841e+02
4.523550000000000182e+02 2.997579900000000066e+02
4.531499999999999773e+02 2.994014399999999796e+02
4.539449999999999932e+02 2.996011899999999741e+02
4.547400000000000091e+02 2.991209900000000061e+02
4.555350000000000250e+02 2.995160399999999754e+02
4.563299999999999841e+02 3.007455699999999865e+02
4.571250000000000000e+02 3.003501699999999914e+02
4.579200000000000159e+02 3.003557000000000130e+02
4.587149999999999750e+02 3.011871199999999931e+02
4.595099999999999909e+02 3.002181800000000180e+02
4.603050000000000068e+02 3.001612200000000144e+02
4.611000000000000227e+02 2.990862399999999752e+02
4.618949999999999818e+02 3.003952300000000264e+02
4.626899999999999977e+02 3.000088000000000079e+02
4.634850000000000136e+02 2.994383199999999761e+02
4.642799999999999727e+02 3.002794700000000034e+02
4.650749999999999886e+02 2.991711700000000178e+02
4.658700000000000045e+02 3.009305299999999761e+02
4.666650000000000205e+02 3.002209599999999909e+02
4.674599999999999795e+02 3.005491299999999910e+02
4.682549999999999955e+02 3.011610099999999761e+02
4.690500000000000114e+02 3.017877399999999852e+02
4.698450000000000273e+02 2.988320600000000127e+02
4.706399999999999864e+02 2.990462800000000243e+02
4.714350000000000023e+02 2.993408699999999953e+02
4.722300000000000182e+02 3.000752299999999764e+02
4.730249999999999773e+02 2.999391400000000090e+02
4.738199999999999932e+02 3.009582899999999768e+02
4.746150000000000091e+02 3.008063200000000279e+02
4.754100000000000250e+02 2.995293800000000033e+02
4.762049999999999841e+02 3.001077099999999973e+02
4.770000000000000000e+02 2.996807699999999954e+02
4.777950000000000159e+02 3.009958199999999806e+02
4.785899999999999750e+02 2.992513000000000147e+02
4.793849999999999909e+02 3.000637399999999957e+02
4.801800000000000068e+02 2.983896700000000237e+02
4.809750000000000227e+02 2.995566600000000221e+02
4.817699999999999818e+02 3.007769099999999867e+02
4.825649999999999977e+02 3.009383799999999951e+02
4.833600000000000136e+02 3.005646399999999971e+02
4.841549999999999727e+02 3.002460399999999936e+02
4.849499999999999886e+02 3.007330099999999788e+02
4.857450000000000045e+02 2.999848600000000260e+02
4.865400000000000205e+02 3.002585000000000264e+02
4.873349999999999795e+02 3.012492700000000241e+02
4.881299999999999955e+02 3.001352400000000102e+02
4.889250000000000114e+02 3.005827400000000011e+02
4.897200000000000273e+02 3.015808700000000044e+02
4.905149999999999864e+02 3.001609199999999760e+02
4.913100000000000023e+02 3.002622200000000134e+02
4.921050000000000182e+02 2.998210000000000264e+02
4.928999999999999773e+02 3.006998399999999947e+02
4.936949999999999932e+02 3.009191200000000208e+02
4.944900000000000091e+02 2.996870999999999867e+02
4.952850000000000250e+02 3.014079199999999901e+02
4.960799999999999841e+02 3.018829600000000255e+02
4.968750000000000000e+02 2.992513900000000149e+02
4.976700000000000159e+02 3.002495400000000245e+02
4.984649999999999750e+02 3.004186399999999821e+02
4.992599999999999909e+02 2.992746799999999894e+02
5.000550000000000068e+02 2.988382199999999784e+02
5.008500000000000227e+02 2.979929399999999760e+02
5.016449999999999818e+02 2.998096300000000269e+02
5.024399999999999977e+02 2.996165100000000052e+02
5.032350000000000136e+02 2.996716900000000123e+02
5.040299999999999727e+02 3.003048800000000256e+02
5.048249999999999886e+02 2.993347600000000170e+02
5.056200000000000045e+02 3.006981200000000172e+02
5.064150000000000205e+02 2.989360300000000166e+02
5.072099999999999795e+02 3.003551299999999742e+02
5.080049999999999955e+02 2.991208199999999806e+02
5.088000000000000114e+02 2.995141899999999850e+02
5.095950000000000273e+02 3.004934999999999832e+02
5.103899999999999864e+02 2.997610599999999863e+02
5.111850000000000023e+02 2.996598000000000184e+02
5.119800000000000182e+02 2.994770899999999756e+02
5.127749999999999773e+02 3.012821500000000015e+02
5.135700000000000500e+02 3.004273200000000088e+02
5.143650000000000091e+02 2.996002700000000232e+02
5.151599999999999682e+02 3.009284900000000107e+02
5.159550000000000409e+02 3.000150300000000243e+02
5.167500000000000000e+02 3.002409099999999853e+02
5.175449999999999591e+02 2.997235299999999825e+02
5.183400000000000318e+02 3.001911999999999807e+02
5.191349999999999909e+02 3.001702199999999721e+02
5.199299999999999500e+02 2.996132799999999747e+02
5.207250000000000227e+02 3.003156500000000051e+02
5.215199999999999818e+02 2.991046499999999924e+02
5.223150000000000546e+02 2.987476100000000088e+02
5.231100000000000136e+02 3.000253200000000220e+02
5.239049999999999727e+02 2.996587499999999977e+02
5.247000000000000455e+02 3.004290599999999927e+02
5.254950000000000045e+02 3.009922500000000127e+02
5.262899999999999636e+02 2.993074500000000171e+02
5.270850000000000364e+02 2.999561299999999733e+02
5.278799999999999955e+02 3.014894699999999830e+02
5.286749999999999545e+02 2.993254000000000019e+02
5.294700000000000273e+02 2.999014900000000239e+02
5.302649999999999864e+02 3.001000000000000227e+02
5.310599999999999454e+02 2.989937100000000214e+02
5.318550000000000182e+02 2.999316099999999778e+02
5.326499999999999773e+02 2.998071899999999914e+02
5.334450000000000500e+02 2.993672500000000127e+02
5.342400000000000091e+02 3.002811800000000062e+02
5.350349999999999682e+02 2.992292800000000170e+02
5.358300000000000409e+02 2.984080700000000093e+02
5.366250000000000000e+02 3.000832599999999957e+02
5.374199999999999591e+02 3.014091500000000110e+02
5.382150000000000318e+02 2.988559900000000198e+02
5.390099999999999909e+02 2.992588799999999765e+02
5.398049999999999500e+02 3.000444899999999961e+02
5.406000000000000227e+02 2.998833599999999819e+02
5.413949999999999818e+02 2.996114699999999971e+02
5.421900000000000546e+02 2.987632199999999898e+02
5.429850000000000136e+02 2.999924300000000130e+02
5.437799999999999727e+02 3.002916999999999916e+02
5.445750000000000455e+02 3.004596700000000169e+02
5.453700000000000045e+02 2.979748399999999720e+02
5.461649999999999636e+02 2.993761900000000082e+02
5.469600000000000364e+02 2.990469800000000191e+02
5.477549999999999955e+02 3.004386600000000271e+02
5.485499999999999545e+02 2.994789700000000039e+02
5.493450000000000273e+02 3.002964200000000119e+02
5.501399999999999864e+02 3.009262100000000260e+02
5.509349999999999454e+02 2.991927699999999959e+02
5.517300000000000182e+02 3.006100000000000136e+02
5.525249999999999773e+02 2.989085299999999847e+02
5.533200000000000500e+02 3.007438700000000154e+02
5.541150000000000091e+02 2.994690100000000257e+02
5.549099999999999682e+02 2.993946000000000254e+02
5.557050000000000409e+02 3.017707100000000082e+02
5.565000000000000000e+02 3.015056999999999903e+02
5.572949999999999591e+02 3.013589299999999866e+02
5.580900000000000318e+02 2.992769400000000246e+02
5.588849999999999909e+02 3.004685099999999807e+02
5.596799999999999500e+02 3.003576299999999719e+02
5.604750000000000227e+02 2.991326199999999744e+02
5.612699999999999818e+02 3.004583200000000147e+02
5.620650000000000546e+02 3.001551699999999983e+02
5.628600000000000136e+02 2.990596899999999891e+02
5.636549999999999727e+02 3.003299900000000093e+02
5.644500000000000455e+02 3.013353599999999801e+02
5.652450000000000045e+02 3.008982300000000123e+02
5.660399999999999636e+02 2.991945400000000177e+02
5.668350000000000364e+02 2.999141099999999938e+02
5.676299999999999955e+02 3.000288300000000277e+02
5.684249999999999545e+02 2.985581399999999803e+02
5.692200000000000273e+02 2.994195000000000277e+02
5.700149999999999864e+02 3.006370499999999879e+02
5.708099999999999454e+02 3.012341799999999807e+02
5.716050000000000182e+02 2.997194600000000264e+02
5.723999999999999773e+02 3.005996299999999906e+02
5.731950000000000500e+02 2.994845599999999877e+02
5.739900000000000091e+02 2.987685200000000236e+02
5.747849999999999682e+02 2.999172800000000052e+02
5.755800000000000409e+02 3.005390300000000252e+02
5.763750000000000000e+02 2.990972800000000120e+02
5.771699999999999591e+02 2.991089799999999741e+02
5.779650000000000318e+02 2.989346800000000144e+02
5.787599999999999909e+02 2.994737600000000270e+02
5.795549999999999500e+02 3.004295599999999808e+02
5.803500000000000227e+02 2.995843499999999722e+02
5.811449999999999818e+02 3.003174700000000144e+02
5.819400000000000546e+02 2.992569700000000239e+02
5.827350000000000136e+02 3.001783599999999979e+02
5.835299999999999727e+02 2.992055100000000039e+02
5.843250000000000455e+02 3.002288199999999847e+02
5.851200000000000045e+02 3.003038700000000176e+02
5.859149999999999636e+02 3.000692999999999984e+02
5.867100000000000364e+02 3.002845800000000054e+02
5.875049999999999955e+02 3.014671599999999785e+02
5.882999999999999545e+02 2.991270000000000095e+02
5.890950000000000273e+02 2.992943000000000211e+02
5.898899999999999864e+02 3.001841000000000008e+02
5.906849999999999454e+02 3.016156500000000165e+02
5.914800000000000182e+02 2.990570900000000165e+02
5.922749999999999773e+02 2.999990599999999858e+02
5.930700000000000500e+02 3.000899299999999812e+02
5.938650000000000091e+02 2.993044899999999870e+02
5.946599999999999682e+02 2.999407899999999927e+02
5.954550000000000409e+02 2.995906800000000203e+02
5.962500000000000000e+02 2.997214900000000171e+02
5.970449999999999591e+02 3.006029399999999896e+02
5.978400000000000318e+02 2.990872100000000273e+02
5.986349999999999909e+02 3.003276500000000055e+02
5.994299999999999500e+02 3.016302600000000211e+02
6.002250000000000227e+02 3.011906399999999735e+02
6.010199999999999818e+02 2.995919000000000096e+02
6.018150000000000546e+02 2.995073899999999867e+02
6.026100000000000136e+02 3.005679200000000151e+02
6.034049999999999727e+02 2.994063300000000254e+02
6.042000000000000455e+02 3.002293500000000108e+02
6.049950000000000045e+02 3.009184999999999945e+02
6.057899999999999636e+02 3.015975900000000252e+02
6.065850000000000364e+02 3.002550100000000270e+02
6.073799999999999955e+02 3.007890100000000189e+02
6.081749999999999545e+02 3.007494800000000055e+02
6.089700000000000273e+02 3.004949700000000234e+02
6.097649999999999864e+02 2.989068800000000010e+02
6.105599999999999454e+02 2.997386799999999880e+02
6.113550000000000182e+02 2.998814300000000230e+02
6.121499999999999773e+02 3.005056200000000217e+02
6.129450000000000500e+02 2.996282499999999800e+02
6.137400000000000091e+02 2.994030700000000138e+02
6.145349999999999682e+02 3.007964900000000057e+02
6.153300000000000409e+02 3.011536100000000147e+02
6.161250000000000000e+02 2.998131799999999885e+02
6.169199999999999591e+02 3.003213099999999827e+02
6.177150000000000318e+02 2.997207599999999843e+02
6.185099999999999909e+02 2.997360300000000279e+02
6.193049999999999500e+02 2.997901699999999892e+02
6.201000000000000227e+02 3.013315299999999866e+02
6.208949999999999818e+02 2.996151100000000156e+02
6.216900000000000546e+02 2.988029799999999909e+02
6.224850000000000136e+02 3.000123800000000074e+02
6.232799999999999727e+02 3.002445999999999913e+02
6.240750000000000455e+02 3.006254999999999882e+02
6.248700000000000045e+02 3.002175599999999918e+02
6.256649999999999636e+02 3.013124000000000251e+02
6.264600000000000364e+02 2.999517700000000104e+02
6.272549999999999955e+02 3.014696000000000140e+02
6.280499999999999545e+02 3.017287499999999909e+02
6.288450000000000273e+02 3.009821699999999964e+02
6.296399999999999864e+02 2.999277099999999905e+02
6.304349999999999454e+02 2.997433899999999767e+02
6.312300000000000182e+02 2.992755399999999781e+02
6.320249999999999773e+02 2.999854199999999764e+02
6.328200000000000500e+02 2.997178400000000238e+02
6.336150000000000091e+02 3.008743200000000115e+02
6.344099999999999682e+02 3.000148899999999799e+02
6.352050000000000409e+02 3.003122399999999743e+02
6.360000000000000000e+02 2.999075500000000147e+02
6.367949999999999591e+02 3.005301400000000172e+02
6.375900000000000318e+02 2.996938200000000165e+02
6.383849999999999909e+02 3.007078900000000203e+02
6.391799999999999500e+02 2.991732700000000023e+02
6.399750000000000227e+02 3.013267999999999915e+02
6.407699999999999818e+02 3.003490199999999959e+02
6.415650000000000546e+02 3.016842899999999759e+02
6.423600000000000136e+02 2.989023900000000253e+02
6.431549999999999727e+02 3.002737000000000194e+02
6.439500000000000455e+02 3.006943400000000111e+02
6.447450000000000045e+02 3.003858999999999924e+02
6.455399999999999636e+02 3.013381899999999973e+02
6.463350000000000364e+02 3.006132000000000062e+02
6.471299999999999955e+02 3.004347000000000207e+02
6.479249999999999545e+02 2.992299399999999991e+02
6.487200000000000273e+02 2.986555500000000052e+02
6.495149999999999864e+02 2.997928099999999745e+02
6.503099999999999454e+02 3.000476300000000265e+02
6.511050000000000182e+02 3.011416500000000269e+02
6.518999999999999773e+02 3.005767999999999915e+02
6.526950000000000500e+02 3.004969199999999887e+02
6.534900000000000091e+02 2.982381100000000060e+02
6.542849999999999682e+02 3.000847699999999918e+02
6.550800000000000409e+02 2.999596500000000106e+02
6.558750000000000000e+02 2.998604700000000207e+02
6.566699999999999591e+02 2.999546900000000278e+02
6.574650000000000318e+02 3.004149899999999889e+02
6.582599999999999909e+02 2.996725999999999885e+02
6.590549999999999500e+02 3.003269099999999980e+02
6.598500000000000227e+02 3.006551999999999794e+02
6.606449999999999818e+02 2.993113900000000172e+02
6.614400000000000546e+02 3.002386700000000133e+02
6.622350000000000136e+02 3.002515500000000088e+02
6.630299999999999727e+02 3.019495299999999816e+02
6.638250000000000455e+02 2.991178499999999758e+02
6.646200000000000045e+02 2.991057500000000005e+02
6.654149999999999636e+02 2.999622600000000148e+02
6.662100000000000364e+02 2.993980599999999868e+02
6.670049999999999955e+02 3.007669500000000085e+02
6.677999999999999545e+02 3.001370299999999816e+02
6.685950000000000273e+02 2.987138299999999731e+02
6.693899999999999864e+02 3.008086299999999937e+02
6.701849999999999454e+02 3.013655200000000036e+02
6.709800000000000182e+02 3.005572099999999978e+02
6.717749999999999773e+02 2.991995600000000195e+02
6.725700000000000500e+02 2.995018099999999777e+02
6.733650000000000091e+02 2.997707800000000020e+02
6.741599999999999682e+02 3.004820100000000025e+02
6.749550000000000409e+02 3.010960200000000100e+02
6.757500000000000000e+02 3.002135099999999852e+02
6.765449999999999591e+02 3.008722300000000018e+02
6.773400000000000318e+02 2.996967799999999897e+02
6.781349999999999909e+02 2.991507899999999722e+02
6.789299999999999500e+02 3.003367400000000202e+02
6.797250000000000227e+02 3.011830400000000054e+02
6.805199999999999818e+02 2.994270200000000273e+02
6.813150000000000546e+02 2.985853000000000179e+02
6.821100000000000136e+02 3.007942899999999895e+02
6.829049999999999727e+02 3.017148000000000252e+02
6.837000000000000455e+02 3.013651399999999967e+02
6.844950000000000045e+02 2.995160399999999754e+02
6.852899999999999636e+02 3.001685299999999756e+02
6.860850000000000364e+02 3.001268299999999840e+02
6.868799999999999955e+02 2.991250900000000001e+02
6.876749999999999545e+02 3.004173099999999863e+02
6.884700000000000273e+02 2.993963899999999967e+02
6.892649999999999864e+02 3.001403000000000247e+02
6.900599999999999454e+02 2.973932800000000043e+02
6.908550000000000182e+02 2.993305700000000229e+02
6.916499999999999773e+02 3.010033900000000244e+02
6.924450000000000500e+02 3.001485900000000129e+02
6.932400000000000091e+02 3.012818399999999883e+02
6.940349999999999682e+02 3.003015899999999760e+02
6.948300000000000409e+02 2.993239599999999996e+02
6.956250000000000000e+02 3.007900500000000079e+02
6.964199999999999591e+02 2.997577400000000125e+02
6.972150000000000318e+02 3.006023999999999887e+02
6.980099999999999909e+02 2.993775999999999726e+02
6.988049999999999500e+02 2.996981099999999856e+02
6.996000000000000227e+02 2.994396699999999782e+02
7.003949999999999818e+02 3.001046099999999797e+02
7.011900000000000546e+02 3.005970500000000243e+02
7.019850000000000136e+02 3.002961500000000115e+02
7.027799999999999727e+02 3.000908499999999890e+02
7.035750000000000455e+02 3.001455900000000270e+02
7.043700000000000045e+02 3.002770300000000248e+02
7.051649999999999636e+02 2.992144299999999930e+02
7.059600000000000364e+02 2.985973999999999933e+02
7.067549999999999955e+02 3.008137899999999831e+02
7.075499999999999545e+02 3.006844800000000077e+02
7.083450000000000273e+02 2.997328899999999976e+02
7.091399999999999864e+02 3.014067900000000009e+02
7.099349999999999454e+02 3.000370800000000031e+02
7.107300000000000182e+02 3.006682799999999816e+02
7.115249999999999773e+02 3.013201399999999808e+02
7.123200000000000500e+02 3.008555799999999749e+02
7.131150000000000091e+02 2.999423499999999763e+02
7.139099999999999682e+02 2.989164999999999850e+02
7.147050000000000409e+02 2.996479400000000055e+02
7.155000000000000000e+02 2.991915999999999940e+02
7.162949999999999591e+02 2.999118199999999774e+02
7.170900000000000318e+02 3.001994700000000194e+02
7.178849999999999909e+02 3.002887900000000059e+02
7.186799999999999500e+02 3.015107300000000237e+02
7.194750000000000227e+02 2.993548900000000117e+02
7.202699999999999818e+02 2.988100800000000277e+02
7.210650000000000546e+02 2.994922000000000253e+02
7.218600000000000136e+02 3.003624300000000176e+02
7.226549999999999727e+02 3.009427099999999768e+02
7.234500000000000455e+02 3.002947800000000029e+02
7.242450000000000045e+02 3.002736400000000003e+02
7.250399999999999636e+02 3.008820999999999799e+02
7.258350000000000364e+02 3.004845700000000193e+02
7.266299999999999955e+02 3.013388499999999794e+02
7.274249999999999545e+02 3.006761500000000069e+02
7.282200000000000273e+02 3.001384699999999839e+02
7.290149999999999864e+02 2.998133399999999824e+02
7.298099999999999454e+02 2.997796399999999721e+02
7.306050000000000182e+02 3.001342500000000086e+02
7.313999999999999773e+02 2.992523899999999912e+02
7.321950000000000500e+02 3.015055399999999963e+02
7.329900000000000091e+02 3.005712199999999825e+02
7.337849999999999682e+02 3.015398099999999886e+02
7.345800000000000409e+02 2.997856499999999755e+02
7.353750000000000000e+02 2.995509200000000192e+02
7.361699999999999591e+02 3.005616200000000049e+02
7.369650000000000318e+02 2.998855599999999981e+02
7.377599999999999909e+02 2.994279399999999782e+02
7.385549999999999500e+02 3.000141199999999913e+02
7.393500000000000227e+02 2.999112400000000207e+02
7.401449999999999818e+02 2.997447599999999852e+02
7.409400000000000546e+02 3.024925900000000070e+02
7.417350000000000136e+02 2.995033599999999865e+02
7.425299999999999727e+02 3.008119599999999991e+02
7.433250000000000455e+02 3.001822199999999725e+02
7.441200000000000045e+02 2.995612199999999916e+02
7.449149999999999636e+02 3.003637400000000071e+02
7.457100000000000364e+02 2.991504499999999780e+02
7.465049999999999955e+02 2.994465599999999768e+02
7.472999999999999545e+02 3.011527100000000132e+02
7.480950000000000273e+02 3.000287999999999897e+02
7.488899999999999864e+02 3.011524499999999875e+02
7.496849999999999454e+02 3.000840400000000159e+02
7.504800000000000182e+02 2.995443999999999960e+02
7.512749999999999773e+02 2.989598199999999792e+02
7.520700000000000500e+02 3.008308900000000108e+02
7.528650000000000091e+02 2.998937799999999925e+02
7.536599999999999682e+02 2.998258400000000279e+02
7.544550000000000409e+02 2.998827099999999746e+02
7.552500000000000000e+02 3.007567000000000235e+02
7.560449999999999591e+02 2.997373499999999922e+02
7.568400000000000318e+02 3.015475400000000263e+02
7.576349999999999909e+02 3.002001399999999762e+02
7.584299999999999500e+02 3.009133400000000051e+02
7.592250000000000227e+02 3.005634499999999889e+02
7.600199999999999818e+02 3.014156100000000151e+02
7.608150000000000546e+02 3.002542700000000195e+02
7.616100000000000136e+02 3.009074200000000019e+02
7.624049999999999727e+02 3.002940399999999954e+02
7.632000000000000455e+02 2.985796500000000151e+02
7.639950000000000045e+02 2.989816700000000083e+02
7.647899999999999636e+02 2.998481300000000260e+02
7.655850000000000364e+02 2.991628799999999728e+02
7.663799999999999955e+02 3.001249700000000189e+02
7.671749999999999545e+02 2.994236300000000028e+02
7.679700000000000273e+02 2.995806000000000040e+02
7.687649999999999864e+02 2.987959200000000237e+02
7.695599999999999454e+02 2.990361899999999764e+02
7.703550000000000182e+02 2.996362399999999866e+02
7.711499999999999773e+02 2.995574700000000234e+02
7.719450000000000500e+02 2.998896799999999985e+02
7.727400000000000091e+02 2.990954800000000091e+02
7.735349999999999682e+02 3.005716100000000210e+02
7.743300000000000409e+02 2.998670200000000250e+02
7.751250000000000000e+02 3.008808599999999842e+02
7.759199999999999591e+02 3.007947599999999966e+02
7.767150000000000318e+02 3.000431600000000003e+02
7.775099999999999909e+02 3.005578699999999799e+02
7.783049999999999500e+02 3.009760400000000118e+02
7.791000000000000227e+02 3.015190999999999804e+02
7.798949999999999818e+02 3.007452599999999734e+02
7.806900000000000546e+02 2.989418299999999817e+02
7.814850000000000136e+02 3.013521499999999946e+02
7.822799999999999727e+02 3.002883699999999862e+02
7.830750000000000455e+02 3.008419000000000096e+02
7.838700000000000045e+02 2.981490600000000200e+02
7.846649999999999636e+02 3.002334399999999732e+02
7.854600000000000364e+02 3.002328600000000165e+02
7.862549999999999955e+02 2.995733500000000049e+02
7.870499999999999545e+02 3.005265899999999988e+02
7.878450000000000273e+02 2.987402999999999906e+02
7.886399999999999864e+02 3.003111900000000105e+02
7.894349999999999454e+02 2.989247300000000109e+02
7.902300000000000182e+02 3.009676900000000046e+02
7.910249999999999773e+02 3.004845799999999940e+02
7.918200000000000500e+02 3.006888599999999769e+02
7.926150000000000091e+02 3.007811399999999935e+02
7.934099999999999682e+02 2.986580799999999840e+02
7.942050000000000409e+02 2.994637700000000109e+02
7.950000000000000000e+02 3.000792200000000207e+02
7.957949999999999591e+02 2.996655099999999834e+02
7.965900000000000318e+02 3.011523500000000126e+02
7.973849999999999909e+02 2.997687099999999987e+02
7.981799999999999500e+02 2.986578999999999837e+02
7.989750000000000227e+02 3.000808499999999981e+02
7.997699999999999818e+02 3.000617500000000177e+02
8.005650000000000546e+02 3.010560899999999833e+02
8.013600000000000136e+02 2.987167999999999779e+02
8.021549999999999727e+02 3.006424099999999839e+02
8.029500000000000455e+02 2.982909900000000221e+02
8.037450000000000045e+02 2.995737599999999929e+02
8.045399999999999636e+02 3.002075300000000198e+02
8.053350000000000364e+02 3.010195600000000127e+02
8.061299999999999955e+02 3.008863699999999994e+02
8.069249999999999545e+02 2.997838600000000042e+02
8.077200000000000273e+02 2.986725500000000011e+02
8.085149999999999864e+02 2.998310900000000174e+02
8.093099999999999454e+02 3.001980399999999918e+02
8.101050000000000182e+02 3.004740300000000275e+02
8.108999999999999773e+02 3.003859100000000240e+02
8.116950000000000500e+02 3.000031599999999798e+02
8.124900000000000091e+02 2.991571599999999762e+02
8.132849999999999682e+02 3.001592299999999796e+02
8.140800000000000409e+02 3.005815799999999740e+02
8.148750000000000000e+02 2.993637200000000007e+02
8.156699999999999591e+02 3.017775300000000129e+02
8.164650000000000318e+02 3.006601800000000253e+02
8.172599999999999909e+02 2.988390200000000050e+02
8.180549999999999500e+02 3.017559299999999780e+02
8.188500000000000227e+02 2.997545799999999758e+02
8.196449999999999818e+02 3.010312099999999873e+02
8.204400000000000546e+02 2.994832299999999918e+02
8.212350000000000136e+02 3.006609700000000203e+02
8.220299999999999727e+02 3.000749000000000137e+02
8.228250000000000455e+02 3.001211299999999937e+02
8.236200000000000045e+02 2.990432200000000194e+02
8.244149999999999636e+02 2.999079500000000280e+02
8.252100000000000364e+02 3.007701099999999883e+02
8.260049999999999955e+02 3.000980799999999817e+02
8.267999999999999545e+02 3.007903499999999894e+02
8.275950000000000273e+02 3.006444999999999936e+02
8.283899999999999864e+02 2.989636699999999792e+02
8.291849999999999454e+02 2.995792400000000271e+02
8.299800000000000182e+02 3.007885899999999992e+02
8.307749999999999773e+02 3.004611300000000256e+02
8.315700000000000500e+02 2.997714799999999968e+02
8.323650000000000091e+02 3.000815699999999993e+02
8.331599999999999682e+02 3.011835800000000063e+02
8.339550000000000409e+02 2.994694200000000137e+02
8.347500000000000000e+02 2.994412300000000187e+02
8.355449999999999591e+02 2.992724200000000110e+02
8.363400000000000318e+02 3.000579700000000116e+02
8.371349999999999909e+02 2.997265199999999936e+02
8.379299999999999500e+02 3.004732099999999946e+02
8.387250000000000227e+02 3.004429999999999836e+02
8.395199999999999818e+02 2.998253199999999765e+02
8.403150000000000546e+02 3.013594299999999748e+02
8.411100000000000136e+02 3.013928599999999847e+02
8.419049999999999727e+02 2.994859599999999773e+02
8.427000000000000455e+02 2.996318299999999795e+02
8.434950000000000045e+02 2.992090200000000095e+02
8.442899999999999636e+02 2.998428099999999858e+02
8.450850000000000364e+02 2.984284499999999980e+02
8.458799999999999955e+02 3.003702400000000239e+02
8.466749999999999545e+02 3.005276400000000194e+02
8.474700000000000273e+02 3.016166900000000055e+02
8.482649999999999864e+02 2.993032000000000039e+02
8.490599999999999454e+02 2.996518599999999992e+02
8.498550000000000182e+02 2.998009799999999814e+02
8.506499999999999773e+02 2.998873199999999883e+02
8.514450000000000500e+02 3.006218700000000013e+02
8.522400000000000091e+02 3.005063000000000102e+02
8.530349999999999682e+02 2.997916500000000042e+02
8.538300000000000409e+02 2.994003999999999905e+02
8.546250000000000000e+02 2.994224100000000135e+02
8.554199999999999591e+02 3.000450500000000034e+02
8.562150000000000318e+02 2.994698300000000017e+02
8.570099999999999909e+02 3.005556000000000267e+02
8.578049999999999500e+02 3.012840400000000045e+02
8.586000000000000227e+02 3.005938699999999812e+02
8.593949999999999818e+02 2.983978399999999738e+02
8.601900000000000546e+02 3.000002200000000130e+02
8.609850000000000136e+02 3.000000999999999749e+02
8.617799999999999727e+02 2.995579200000000242e+02
8.625750000000000455e+02 3.005913800000000151e+02
8.633700000000000045e+02 3.001167399999999930e+02
8.641649999999999636e+02 2.986971100000000092e+02
8.649600000000000364e+02 3.004847100000000069e+02
8.657549999999999955e+02 3.008787500000000250e+02
8.665499999999999545e+02 3.002962800000000243e+02
8.673450000000000273e+02 2.986872500000000059e+02
8.681399999999999864e+02 2.986372900000000072e+02
8.689349999999999454e+02 2.986064900000000080e+02
8.697300000000000182e+02 3.007772800000000188e+02
8.705249999999999773e+02 2.988389700000000175e+02
8.713200000000000500e+02 2.992175100000000043e+02
8.721150000000000091e+02 2.995506899999999746e+02
8.729099999999999682e+02 3.001730800000000272e+02
8.737050000000000409e+02 2.998546099999999797e+02
8.745000000000000000e+02 3.007577200000000062e+02
8.752949999999999591e+02 3.000096899999999778e+02
8.760900000000000318e+02 3.008490899999999897e+02
8.768849999999999909e+02 3.003697799999999916e+02
8.776799999999999500e+02 2.989495099999999752e+02
8.784750000000000227e+02 3.005062800000000038e+02
8.792699999999999818e+02 3.002917100000000232e+02
8.800650000000000546e+02 3.002344100000000253e+02
8.808600000000000136e+02 3.004585799999999836e+02
8.816549999999999727e+02 3.003712899999999877e+02
8.824500000000000455e+02 2.999359099999999785e+02
8.832450000000000045e+02 2.984198299999999904e+02
8.840399999999999636e+02 2.996089999999999804e+02
8.848350000000000364e+02 3.005766399999999976e+02
8.856299999999999955e+02 3.000590500000000134e+02
8.864249999999999545e+02 2.993415499999999838e+02
8.872200000000000273e+02 2.987050199999999904e+02
8.880149999999999864e+02 3.004264699999999948e+02
8.888099999999999454e+02 3.015328000000000088e+02
8.896050000000000182e+02 2.996759099999999876e+02
8.903999999999999773e+02 3.003298599999999965e+02
8.911950000000000500e+02 2.991653699999999958e+02
8.919900000000000091e+02 2.999913399999999797e+02
8.927849999999999682e+02 2.989495900000000006e+02
8.935800000000000409e+02 2.997456700000000183e+02
8.943750000000000000e+02 3.010007899999999950e+02
8.951699999999999591e+02 3.005386500000000183e+02
8.959650000000000318e+02 2.995316199999999753e+02
8.967599999999999909e+02 2.997654299999999807e+02
8.975549999999999500e+02 3.001997799999999756e+02
8.983500000000000227e+02 2.996525399999999877e+02
8.991449999999999818e+02 2.991066299999999956e+02
8.999400000000000546e+02 2.987613699999999994e+02
9.007350000000000136e+02 3.000765799999999786e+02
9.015299999999999727e+02 2.995043099999999754e+02
9.023250000000000455e+02 2.994613400000000070e+02
9.031200000000000045e+02 2.994981000000000222e+02
9.039149999999999636e+02 3.015738499999999931e+02
9.047100000000000364e+02 2.991435399999999731e+02
9.055049999999999955e+02 2.998826599999999871e+02
9.062999999999999545e+02 3.006993899999999940e+02
9.070950000000000273e+02 3.009028500000000008e+02
9.078899999999999864e+02 2.990244500000000016e+02
9.086849999999999454e+02 3.005312900000000127e+02
9.094800000000000182e+02 3.006010200000000054e+02
9.102749999999999773e+02 2.995223399999999856e+02
9.110700000000000500e+02 2.996433799999999792e+02
9.118650000000000091e+02 2.993336100000000215e+02
9.126599999999999682e+02 3.007111199999999940e+02
9.134550000000000409e+02 3.001825400000000172e+02
9.142500000000000000e+02 3.015024199999999723e+02
9.150449999999999591e+02 2.997617599999999811e+02
9.158400000000000318e+02 3.005888499999999794e+02
9.166349999999999909e+02 3.015955099999999902e+02
9.174299999999999500e+02 2.992061600000000112e+02
9.182250000000000227e+02 3.002819499999999948e+02
9.190199999999999818e+02 2.998573099999999840e+02
9.198150000000000546e+02 3.002920599999999922e+02
9.206100000000000136e+02 3.005930799999999863e+02
9.214049999999999727e+02 3.012660999999999945e+02
9.222000000000000455e+02 2.992094399999999723e+02
9.229950000000000045e+02 2.999035000000000082e+02
9.237899999999999636e+02 3.012573100000000181e+02
9.245850000000000364e+02 2.994931199999999762e+02
9.253799999999999955e+02 2.999880699999999933e+02
9.261749999999999545e+02 2.998958499999999958e+02
9.269700000000000273e+02 2.994694499999999948e+02
9.277649999999999864e+02 2.994420200000000136e+02
9.285599999999999454e+02 3.001957499999999754e+02
9.293550000000000182e+02 2.997415599999999927e+02
9.301499999999999773e+02 3.004189099999999826e+02
9.309450000000000500e+02 3.017201000000000022e+02
9.317400000000000091e+02 3.000106799999999794e+02
9.325349999999999682e+02 2.987355299999999829e+02
9.333300000000000409e+02 3.012555600000000027e+02
9.341250000000000000e+02 2.998349499999999921e+02
9.349199999999999591e+02 2.994834399999999732e+02
9.357150000000000318e+02 3.014769600000000196e+02
9.365099999999999909e+02 3.003056700000000205e+02
9.373049999999999500e+02 3.008403999999999883e+02
9.381000000000000227e+02 3.011498599999999897e+02
9.388949999999999818e+02 2.998612600000000157e+02
9.396900000000000546e+02 3.008983699999999999e+02
9.404850000000000136e+02 3.004762999999999806e+02
9.412799999999999727e+02 2.994736500000000206e+02
9.420750000000000455e+02 3.009451999999999998e+02
9.428700000000000045e+02 2.996118799999999851e+02
9.436649999999999636e+02 3.002074600000000260e+02
9.444600000000000364e+02 3.015749200000000201e+02
9.452549999999999955e+02 3.009877099999999928e+02
9.460499999999999545e+02 3.003258799999999837e+02
9.468450000000000273e+02 3.003358400000000188e+02
9.476399999999999864e+02 3.008533100000000218e+02
9.484349999999999454e+02 3.001681600000000003e+02
9.492300000000000182e+02 2.994174399999999991e+02
9.500249999999999773e+02 3.004752399999999852e+02
9.508200000000000500e+02 3.008683700000000272e+02
9.516150000000000091e+02 2.999799800000000118e+02
9.524099999999999682e+02 2.993386100000000170e+02
9.532050000000000409e+02 2.991868000000000052e+02
9.540000000000000000e+02 3.004527199999999993e+02
9.547949999999999591e+02 2.992427400000000262e+02
9.555900000000000318e+02 3.005047099999999887e+02
9.563849999999999909e+02 2.997882900000000177e+02
9.571799999999999500e+02 3.007946200000000090e+02
9.579750000000000227e+02 3.008879200000000083e+02
9.587699999999999818e+02 2.984830999999999790e+02
9.595650000000000546e+02 3.003162899999999809e+02
9.603600000000000136e+02 3.000731200000000172e+02
9.611549999999999727e+02 3.004137000000000057e+02
9.619500000000000455e+02 3.008068099999999845e+02
9.627450000000000045e+02 3.004226100000000201e+02
9.635399999999999636e+02 2.995690099999999916e+02
9.643350000000000364e+02 2.997897300000000200e+02
9.651299999999999955e+02 2.993682999999999765e+02
9.659249999999999545e+02 2.996432599999999979e+02
9.667200000000000273e+02 3.000688900000000103e+02
9.675149999999999864e+02 3.006947499999999991e+02
9.683099999999999454e+02 2.985076500000000124e+02
9.691050000000000182e+02 2.997938599999999951e+02
9.698999999999999773e+02 3.005296299999999974e+02
9.706950000000000500e+02 2.988545899999999733e+02
9.714900000000000091e+02 3.007438399999999774e+02
9.722849999999999682e+02 2.994771400000000199e+02
9.730800000000000409e+02 3.018547100000000114e+02
9.738750000000000000e+02 2.991594999999999800e+02
9.746699999999999591e+02 2.992821999999999889e+02
9.754650000000000318e+02 2.988372899999999959e+02
9.762599999999999909e+02 3.001109400000000278e+02
9.770549999999999500e+02 2.996080000000000041e+02
9.778500000000000227e+02 2.980203000000000202e+02
9.786449999999999818e+02 2.996268400000000156e+02
9.794400000000000546e+02 2.993527100000000019e+02
9.802350000000000136e+02 2.995209800000000087e+02
9.810299999999999727e+02 2.998557099999999878e+02
9.818250000000000455e+02 3.013037199999999984e+02
9.826200000000000045e+02 3.007141399999999862e+02
9.834149999999999636e+02 3.006927499999999895e+02
9.842100000000000364e+02 2.994133499999999799e+02
9.850049999999999955e+02 3.001093599999999810e+02
9.857999999999999545e+02 2.983882699999999772e+02
9.865950000000000273e+02 3.003251200000000267e+02
9.873899999999999864e+02 3.012409400000000232e+02
9.881849999999999454e+02 3.004707700000000159e+02
9.889800000000000182e+02 3.000076999999999998e+02
9.897749999999999773e+02 3.015630899999999883e+02
9.905700000000000500e+02 2.981513899999999921e+02
9.913650000000000091e+02 2.988151799999999980e+02
9.921599999999999682e+02 3.003213600000000270e+02
9.929550000000000409e+02 2.995069799999999987e+02
9.937500000000000000e+02 3.004009300000000167e+02
9.945449999999999591e+02 2.990689600000000041e+02
9.953400000000000318e+02 3.000672900000000141e+02
9.961349999999999909e+02 3.001845599999999763e+02
9.969299999999999500e+02 2.981529499999999757e+02
9.977250000000000227e+02 2.987402000000000157e+02
9.985199999999999818e+02 3.004373499999999808e+02
9.993150000000000546e+02 2.999225299999999947e+02
1.000110000000000014e+03 3.004839499999999930e+02
1.000904999999999973e+03 3.002665900000000079e+02
1.001700000000000045e+03 3.003489000000000146e+02
1.002495000000000005e+03 3.003110199999999850e+02
1.003289999999999964e+03 2.997775399999999877e+02
1.004085000000000036e+03 3.008690100000000029e+02
1.004879999999999995e+03 3.002555300000000216e+02
1.005674999999999955e+03 3.010713600000000270e+02
1.006470000000000027e+03 3.006716700000000060e+02
1.007264999999999986e+03 3.009710400000000163e+02
1.008059999999999945e+03 3.008036900000000173e+02
1.008855000000000018e+03 3.000341199999999731e+02
1.009649999999999977e+03 3.011413499999999885e+02
1.010445000000000050e+03 3.004941900000000032e+02
1.011240000000000009e+03 2.994884099999999876e+02
1.012034999999999968e+03 3.000429700000000253e+02
1.012830000000000041e+03 3.020519400000000019e+02
1.013625000000000000e+03 2.993619899999999916e+02
1.014419999999999959e+03 3.009668100000000095e+02
1.015215000000000032e+03 2.998620300000000043e+02
1.016009999999999991e+03 3.009843599999999810e+02
1.016804999999999950e+03 2.993109000000000037e+02
1.017600000000000023e+03 3.000300799999999981e+02
1.018394999999999982e+03 3.001891800000000217e+02
1.019190000000000055e+03 2.990932900000000245e+02
1.019985000000000014e+03 2.999214600000000246e+02
1.020779999999999973e+03 2.996639799999999809e+02
1.021575000000000045e+03 3.010972899999999868e+02
1.022370000000000005e+03 2.990165400000000204e+02
1.023164999999999964e+03 2.998077499999999986e+02
1.023960000000000036e+03 3.008798600000000079e+02
1.024755000000000109e+03 2.999003599999999778e+02
1.025549999999999955e+03 2.996992000000000189e+02
1.026345000000000027e+03 2.996929600000000278e+02
1.027140000000000100e+03 2.995856600000000185e+02
1.027934999999999945e+03 2.991158800000000042e+02
1.028730000000000018e+03 3.013729799999999841e+02
1.029525000000000091e+03 2.998280100000000061e+02
1.030319999999999936e+03 3.004819200000000023e+02
1.031115000000000009e+03 3.002020899999999983e+02
1.031910000000000082e+03 3.008842200000000275e+02
1.032704999999999927e+03 2.997996299999999792e+02
1.033500000000000000e+03 2.993008800000000065e+02
1.034295000000000073e+03 3.004986000000000104e+02
1.035089999999999918e+03 3.008207600000000070e+02
1.035884999999999991e+03 3.010268699999999740e+02
1.036680000000000064e+03 2.999645800000000122e+02
1.037474999999999909e+03 2.992662700000000200e+02
1.038269999999999982e+03 2.992327999999999975e+02
1.039065000000000055e+03 3.002213399999999979e+02
1.039859999999999900e+03 3.000770899999999983e+02
1.040654999999999973e+03 2.993154299999999921e+02
1.041450000000000045e+03 2.995263699999999858e+02
1.042244999999999891e+03 3.003323300000000131e+02
1.043039999999999964e+03 2.990663799999999810e+02
1.043835000000000036e+03 3.003330000000000268e+02
1.044630000000000109e+03 3.004311999999999898e+02
1.045424999999999955e+03 3.004102100000000064e+02
1.046220000000000027e+03 2.989897000000000276e+02
1.047015000000000100e+03 2.991314100000000167e+02
1.047809999999999945e+03 3.005458600000000047e+02
1.048605000000000018e+03 3.004000899999999774e+02
1.049400000000000091e+03 3.003685300000000211e+02
1.050194999999999936e+03 3.005770299999999793e+02
1.050990000000000009e+03 3.003290000000000077e+02
1.051785000000000082e+03 3.001383299999999963e+02
1.052579999999999927e+03 2.998803300000000149e+02
1.053375000000000000e+03 2.992171399999999721e+02
1.054170000000000073e+03 2.993916399999999953e+02
1.054964999999999918e+03 3.009707799999999907e+02
1.055759999999999991e+03 3.003005299999999806e+02
1.056555000000000064e+03 3.008029000000000224e+02
1.057349999999999909e+03 3.002634800000000155e+02
1.058144999999999982e+03 2.994851400000000012e+02
1.058940000000000055e+03 2.997338799999999992e+02
1.059734999999999900e+03 2.999836700000000178e+02
1.060529999999999973e+03 2.994674899999999980e+02
1.061325000000000045e+03 2.987876600000000167e+02
1.062119999999999891e+03 2.998677200000000198e+02
1.062914999999999964e+03 3.010144700000000171e+02
1.063710000000000036e+03 2.990889900000000239e+02
1.064505000000000109e+03 3.003828199999999811e+02
1.065299999999999955e+03 3.003940400000000182e+02
1.066095000000000027e+03 3.000285000000000082e+02
1.066890000000000100e+03 3.005867600000000266e+02
1.067684999999999945e+03 3.013851300000000037e+02
1.068480000000000018e+03 2.996230899999999906e+02
1.069275000000000091e+03 3.003088799999999878e+02
1.070069999999999936e+03 3.013830399999999941e+02
1.070865000000000009e+03 3.004181300000000192e+02
1.071660000000000082e+03 2.997983500000000276e+02
1.072454999999999927e+03 2.998741999999999734e+02
1.073250000000000000e+03 2.995892900000000054e+02
1.074045000000000073e+03 2.999915399999999863e+02
1.074839999999999918e+03 3.003400300000000129e+02
1.075634999999999991e+03 2.995686299999999846e+02
1.076430000000000064e+03 3.014386600000000271e+02
1.077224999999999909e+03 3.004128699999999981e+02
1.078019999999999982e+03 3.001995600000000195e+02
1.078815000000000055e+03 2.995136600000000158e+02
1.079609999999999900e+03 3.000692300000000046e+02
1.080404999999999973e+03 2.987138600000000110e+02
1.081200000000000045e+03 2.992675899999999842e+02
1.081994999999999891e+03 3.007106699999999933e+02
1.082789999999999964e+03 2.997463999999999942e+02
1.083585000000000036e+03 2.992507499999999823e+02
1.084380000000000109e+03 3.000935299999999870e+02
1.085174999999999955e+03 2.986328899999999749e+02
1.085970000000000027e+03 3.004008299999999849e+02
1.086765000000000100e+03 2.995086999999999762e+02
1.087559999999999945e+03 3.010735099999999989e+02
1.088355000000000018e+03 3.009412399999999934e+02
1.089150000000000091e+03 3.001271699999999782e+02
1.089944999999999936e+03 3.007940800000000081e+02
1.090740000000000009e+03 2.992584499999999821e+02
1.091535000000000082e+03 2.992352300000000014e+02
1.092329999999999927e+03 3.003637800000000198e+02
1.093125000000000000e+03 3.003679999999999950e+02
1.093920000000000073e+03 3.001493300000000204e+02
1.094714999999999918e+03 2.999978399999999965e+02
1.095509999999999991e+03 2.998691000000000031e+02
1.096305000000000064e+03 3.014888900000000262e+02
1.097099999999999909e+03 2.994852799999999888e+02
1.097894999999999982e+03 2.992682399999999916e+02
1.098690000000000055e+03 3.010463300000000118e+02
1.099484999999999900e+03 3.012130399999999781e+02
1.100279999999999973e+03 2.988648800000000278e+02
1.101075000000000045e+03 3.012171700000000101e+02
1.101869999999999891e+03 3.008937399999999798e+02
1.102664999999999964e+03 3.005643999999999778e+02
1.103460000000000036e+03 2.998353299999999990e+02
1.104255000000000109e+03 3.017635999999999967e+02
1.105049999999999955e+03 2.989465700000000083e+02
1.105845000000000027e+03 2.994996800000000121e+02
1.106640000000000100e+03 2.993048600000000192e+02
1.107434999999999945e+03 3.003097200000000271e+02
1.108230000000000018e+03 2.992562300000000164e+02
1.109025000000000091e+03 2.989141300000000001e+02
1.109819999999999936e+03 3.008693999999999846e+02
1.110615000000000009e+03 3.006243400000000179e+02
1.111410000000000082e+03 2.991842500000000200e+02
1.112204999999999927e+03 3.004235100000000216e+02
1.113000000000000000e+03 2.987257799999999861e+02
1.113795000000000073e+03 3.010195299999999747e+02
1.114589999999999918e+03 2.993023099999999772e+02
1.115384999999999991e+03 3.005409999999999968e+02
1.116180000000000064e+03 3.017954199999999787e+02
1.116974999999999909e+03 2.999729300000000194e+02
1.117769999999999982e+03 3.001809700000000021e+02
1.118565000000000055e+03 2.989548800000000028e+02
1.119359999999999900e+03 2.995769700000000171e+02
1.120154999999999973e+03 3.002868900000000281e+02
1.120950000000000045e+03 3.001237699999999791e+02
1.121744999999999891e+03 3.012170499999999720e+02
1.122539999999999964e+03 2.989601799999999798e+02
1.123335000000000036e+03 2.990791699999999764e+02
1.124130000000000109e+03 2.988979400000000055e+02
1.124924999999999955e+03 3.005360499999999888e+02
1.125720000000000027e+03 2.996016900000000192e+02
1.126515000000000100e+03 2.988149099999999976e+02
1.127309999999999945e+03 2.996713199999999802e+02
1.128105000000000018e+03 2.997205099999999902e+02
1.128900000000000091e+03 3.002668199999999956e+02
1.129694999999999936e+03 3.003231900000000110e+02
1.130490000000000009e+03 2.991702500000000100e+02
1.131285000000000082e+03 3.005181400000000167e+02
1.132079999999999927e+03 2.996622699999999782e+02
1.132875000000000000e+03 3.004489100000000121e+02
1.133670000000000073e+03 3.000637399999999957e+02
1.134464999999999918e+03 2.992306600000000003e+02
1.135259999999999991e+03 2.988843600000000151e+02
1.136055000000000064e+03 3.009637399999999730e+02
1.136849999999999909e+03 3.006554300000000239e+02
1.137644999999999982e+03 2.977049000000000092e+02
1.138440000000000055e+03 2.999991600000000176e+02
1.139234999999999900e+03 3.000197400000000130e+02
1.140029999999999973e+03 3.005133000000000152e+02
1.140825000000000045e+03 2.994353199999999902e+02
1.141619999999999891e+03 2.989916699999999992e+02
1.142414999999999964e+03 2.989553000000000225e+02
1.143210000000000036e+03 2.992575800000000186e+02
1.144005000000000109e+03 2.997957099999999855e+02
1.144799999999999955e+03 3.001022399999999948e+02
1.145595000000000027e+03 3.002274699999999825e+02
1.146390000000000100e+03 2.990513100000000009e+02
1.147184999999999945e+03 3.010284599999999955e+02
1.147980000000000018e+03 3.003007099999999809e+02
1.148775000000000091e+03 2.995426899999999932e+02
1.149569999999999936e+03 3.004177199999999743e+02
1.150365000000000009e+03 2.990669599999999946e+02
1.151160000000000082e+03 3.022996999999999730e+02
1.151954999999999927e+03 3.001068300000000022e+02
1.152750000000000000e+03 3.011548000000000229e+02
1.153545000000000073e+03 2.998593900000000190e+02
1.154339999999999918e+03 3.003440899999999942e+02
1.155134999999999991e+03 3.008939700000000244e+02
1.155930000000000064e+03 2.995850800000000049e+02
1.156724999999999909e+03 3.005875599999999963e+02
1.157519999999999982e+03 3.000124299999999948e+02
1.158315000000000055e+03 3.003067399999999907e+02
1.159109999999999900e+03 3.020777600000000120e+02
1.159904999999999973e+03 2.999376300000000128e+02
1.160700000000000045e+03 2.995684499999999844e+02
1.161494999999999891e+03 2.994415399999999750e+02
1.162289999999999964e+03 3.011377600000000143e+02
1.163085000000000036e+03 3.025351699999999937e+02
1.163880000000000109e+03 3.001424799999999777e+02
1.164674999999999955e+03 3.002330999999999790e+02
1.165470000000000027e+03 2.999010400000000232e+02
1.166265000000000100e+03 3.003647000000000276e+02
1.167059999999999945e+03 3.008213700000000017e+02
1.167855000000000018e+03 3.006319399999999860e+02
1.168650000000000091e+03 3.002930900000000065e+02
1.169444999999999936e+03 2.993009599999999750e+02
1.170240000000000009e+03 2.998819199999999796e+02
1.171035000000000082e+03 3.012253000000000043e+02
1.171829999999999927e+03 2.985542100000000119e+02
1.172625000000000000e+03 2.994125300000000038e+02
1.173420000000000073e+03 3.008942599999999743e+02
1.174214999999999918e+03 2.999615499999999884e+02
1.175009999999999991e+03 2.993369900000000143e+02
1.175805000000000064e+03 2.998694499999999721e+02
1.176599999999999909e+03 3.012415599999999927e+02
1.177394999999999982e+03 2.997385499999999752e+02
1.178190000000000055e+03 3.000225899999999797e+02
1.178984999999999900e+03 2.990362600000000270e+02
1.179779999999999973e+03 2.986091299999999933e+02
1.180575000000000045e+03 3.005597599999999829e+02
1.181369999999999891e+03 3.006400499999999738e+02
1.182164999999999964e+03 3.005415499999999724e+02
1.182960000000000036e+03 2.998929400000000101e+02
1.183755000000000109e+03 2.992402399999999716e+02
1.184549999999999955e+03 3.000542199999999866e+02
1.185345000000000027e+03 2.989687000000000126e+02
1.186140000000000100e+03 2.992442599999999970e+02
1.186934999999999945e+03 3.011126699999999801e+02
1.187730000000000018e+03 2.994546900000000278e+02
1.188525000000000091e+03 3.008223399999999970e+02
1.189319999999999936e+03 3.002620800000000258e+02
1.190115000000000009e+03 2.989720599999999990e+02
1.190910000000000082e+03 3.002930999999999813e+02
1.191704999999999927e+03 3.006234200000000101e+02
1.192500000000000000e+03 3.002438500000000090e+02
1.193295000000000073e+03 2.986435200000000236e+02
1.194089999999999918e+03 3.004444100000000049e+02
1.194884999999999991e+03 2.994611100000000192e+02
1.195680000000000064e+03 3.002690999999999804e+02
1.196474999999999909e+03 2.997489400000000046e+02
1.197269999999999982e+03 2.996607399999999757e+02
1.198065000000000055e+03 3.006496799999999894e+02
1.198859999999999900e+03 3.013519900000000007e+02
1.199654999999999973e+03 3.004119600000000219e+02
1.200450000000000045e+03 2.992780500000000075e+02
1.201244999999999891e+03 3.001904400000000237e+02
1.202039999999999964e+03 3.005601199999999835e+02
1.202835000000000036e+03 3.000261899999999855e+02
1.203630000000000109e+03 3.001101499999999760e+02
1.204424999999999955e+03 3.004482699999999795e+02
1.205220000000000027e+03 3.010689699999999789e+02
1.206015000000000100e+03 3.005970100000000116e+02
1.206809999999999945e+03 2.996657599999999775e+02
1.207605000000000018e+03 3.009760899999999992e+02
1.208400000000000091e+03 3.007967399999999998e+02
1.209194999999999936e+03 3.002420399999999745e+02
1.209990000000000009e+03 3.013017699999999763e+02
1.210785000000000082e+03 2.989863000000000284e+02
1.211579999999999927e+03 2.996563800000000128e+02
1.212375000000000000e+03 3.009361799999999789e+02
1.213170000000000073e+03 2.997731800000000248e+02
1.213964999999999918e+03 3.004817300000000273e+02
1.214759999999999991e+03 2.998410700000000020e+02
1.215555000000000064e+03 3.000583500000000186e+02
1.216349999999999909e+03 3.002982999999999834e+02
1.217144999999999982e+03 2.996127599999999802e+02
1.217940000000000055e+03 2.995394699999999943e+02
1.218734999999999900e+03 2.986872599999999807e+02
1.219529999999999973e+03 3.003541900000000169e+02
1.220325000000000045e+03 2.999295599999999808e+02
1.221119999999999891e+03 2.992606599999999730e+02
1.221914999999999964e+03 3.008530999999999835e+02
1.222710000000000036e+03 2.997259099999999989e+02
1.223505000000000109e+03 3.000924200000000042e+02
1.224299999999999955e+03 3.006191400000000158e+02
1.225095000000000027e+03 2.999220300000000066e+02
1.225890000000000100e+03 3.010099200000000224e+02
1.226684999999999945e+03 2.993807499999999777e+02
1.227480000000000018e+03 3.005384000000000242e+02
1.228275000000000091e+03 2.999925499999999943e+02
1.229069999999999936e+03 2.984550500000000284e+02
1.229865000000000009e+03 3.000104000000000042e+02
1.230660000000000082e+03 2.990035700000000247e+02
1.231454999999999927e+03 3.002179600000000050e+02
1.232250000000000000e+03 2.991576099999999769e+02
1.233045000000000073e+03 3.005977399999999875e+02
1.233839999999999918e+03 2.992201900000000023e+02
1.234634999999999991e+03 2.996509399999999914e+02
1.235430000000000064e+03 2.991509399999999914e+02
1.236224999999999909e+03 3.004373100000000250e+02
1.237019999999999982e+03 3.000421299999999860e+02
1.237815000000000055e+03 2.997434299999999894e+02
1.238609999999999900e+03 3.005750400000000013e+02
1.239404999999999973e+03 2.984427600000000211e+02
1.240200000000000045e+03 2.996892599999999902e+02
1.240994999999999891e+03 3.004283300000000168e+02
1.241789999999999964e+03 2.997866500000000087e+02
1.242585000000000036e+03 3.002506900000000201e+02
1.243380000000000109e+03 2.982008200000000215e+02
1.244174999999999955e+03 3.004769699999999943e+02
1.244970000000000027e+03 2.999134399999999800e+02
1.245765000000000100e+03 2.991134700000000066e+02
1.246559999999999945e+03 3.009045899999999847e+02
1.247355000000000018e+03 3.005627400000000193e+02
1.248150000000000091e+03 3.008154499999999985e+02
1.248944999999999936e+03 2.999560500000000047e+02
1.249740000000000009e+03 2.993264300000000162e+02
1.250535000000000082e+03 3.003809400000000096e+02
1.251329999999999927e+03 3.011761999999999944e+02
1.252125000000000000e+03 3.001107600000000275e+02
1.252920000000000073e+03 3.005017700000000218e+02
1.253714999999999918e+03 2.993022100000000023e+02
1.254509999999999991e+03 3.011986299999999801e+02
1.255305000000000064e+03 3.002513599999999769e+02
1.256099999999999909e+03 2.995382900000000177e+02
1.256894999999999982e+03 2.983973799999999983e+02
1.257690000000000055e+03 3.016840500000000134e+02
1.258484999999999900e+03 2.995188699999999926e+02
1.259279999999999973e+03 2.999805200000000127e+02
1.260075000000000045e+03 3.000761100000000283e+02
1.260869999999999891e+03 2.995622399999999743e+02
1.261664999999999964e+03 3.000722000000000094e+02
1.262460000000000036e+03 3.000010399999999890e+02
1.263255000000000109e+03 3.004913700000000176e+02
1.264049999999999955e+03 2.992507299999999759e+02
1.264845000000000027e+03 2.996000500000000102e+02
1.265640000000000100e+03 2.999405899999999860e+02
1.266434999999999945e+03 3.004423400000000015e+02
1.267230000000000018e+03 2.997586000000000013e+02
1.268025000000000091e+03 3.006141200000000140e+02
1.268819999999999936e+03 2.997478899999999840e+02
1.269615000000000009e+03 3.017289999999999850e+02
1.270410000000000082e+03 3.003099500000000148e+02
1.271204999999999927e+03 3.001377600000000143e+02
1.272000000000000000e+03 3.010438100000000077e+02
1.272795000000000073e+03 2.996350699999999847e+02
1.273589999999999918e+03 2.997262900000000059e+02
1.274384999999999991e+03 2.999541100000000142e+02
1.275180000000000064e+03 3.008691999999999780e+02
1.275974999999999909e+03 2.992556400000000281e+02
1.276769999999999982e+03 2.992070600000000127e+02
1.277565000000000055e+03 2.985280599999999822e+02
1.278359999999999900e+03 2.991845099999999888e+02
1.279154999999999973e+03 3.004672199999999975e+02
1.279950000000000045e+03 3.005466900000000123e+02
1.280744999999999891e+03 3.003472499999999741e+02
1.281539999999999964e+03 3.012674499999999966e+02
1.282335000000000036e+03 3.000511599999999817e+02
1.283130000000000109e+03 2.990106999999999857e+02
1.283924999999999955e+03 2.995750600000000077e+02
1.284720000000000027e+03 2.995344400000000178e+02
1.285515000000000100e+03 2.984921699999999873e+02
1.286309999999999945e+03 2.995009800000000268e+02
1.287105000000000018e+03 2.992035599999999818e+02
1.287900000000000091e+03 3.004698200000000270e+02
1.288694999999999936e+03 3.001906200000000240e+02
1.289490000000000009e+03 2.991208899999999744e+02
1.290285000000000082e+03 2.990339200000000233e+02
1.291079999999999927e+03 2.999378399999999942e+02
1.291875000000000000e+03 3.000681500000000028e+02
1.292670000000000073e+03 3.002926600000000121e+02
1.293464999999999918e+03 3.016091900000000123e+02
1.294259999999999991e+03 3.000590799999999945e+02
1.295055000000000064e+03 2.994570400000000063e+02
1.295849999999999909e+03 3.005756000000000085e+02
1.296644999999999982e+03 3.005735199999999736e+02
1.297440000000000055e+03 3.000697400000000243e+02
1.298234999999999900e+03 2.998664099999999735e+02
1.299029999999999973e+03 2.993661500000000046e+02
1.299825000000000045e+03 3.005323399999999765e+02
1.300619999999999891e+03 2.998240000000000123e+02
1.301414999999999964e+03 3.013370800000000145e+02
1.302210000000000036e+03 3.009420499999999947e+02
1.303005000000000109e+03 3.002726799999999798e+02
1.303799999999999955e+03 2.997617200000000253e+02
1.304595000000000027e+03 2.985815600000000245e+02
1.305390000000000100e+03 3.001192199999999843e+02
1.306184999999999945e+03 2.991512099999999919e+02
1.306980000000000018e+03 3.000203799999999887e+02
1.307775000000000091e+03 3.000635899999999765e+02
1.308569999999999936e+03 3.000292499999999905e+02
1.309365000000000009e+03 2.996073600000000283e+02
1.310160000000000082e+03 2.996899000000000228e+02
1.310954999999999927e+03 2.993028600000000097e+02
1.311750000000000000e+03 2.999994300000000180e+02
1.312545000000000073e+03 2.978687100000000214e+02
1.313339999999999918e+03 2.999862800000000220e+02
1.314134999999999991e+03 2.997874100000000226e+02
1.314930000000000064e+03 3.005533500000000231e+02
1.315724999999999909e+03 2.999311599999999771e+02
1.316519999999999982e+03 2.994529899999999998e+02
1.317315000000000055e+03 3.006929000000000087e+02
1.318109999999999900e+03 3.000859399999999937e+02
1.318904999999999973e+03 3.002673700000000281e+02
1.319700000000000045e+03 2.994021900000000187e+02
1.320494999999999891e+03 2.993845999999999776e+02
1.321289999999999964e+03 2.999475299999999720e+02
1.322085000000000036e+03 2.998110199999999850e+02
1.322880000000000109e+03 3.004352200000000153e+02
1.323674999999999955e+03 2.998315799999999740e+02
1.324470000000000027e+03 2.995905500000000075e+02
1.325265000000000100e+03 2.991269199999999842e+02
1.326059999999999945e+03 3.000324699999999893e+02
1.326855000000000018e+03 3.006670199999999795e+02
1.327650000000000091e+03 3.016564599999999814e+02
1.328444999999999936e+03 2.994479499999999916e+02
1.329240000000000009e+03 2.992678700000000163e+02
1.330035000000000082e+03 3.003004099999999994e+02
1.330829999999999927e+03 2.993490400000000022e+02
1.331625000000000000e+03 2.983757400000000075e+02
1.332420000000000073e+03 3.007875500000000102e+02
1.333214999999999918e+03 2.995114500000000248e+02
1.334009999999999991e+03 3.006753800000000183e+02
1.334805000000000064e+03 2.982100500000000238e+02
1.335599999999999909e+03 3.011115399999999909e+02
1.336394999999999982e+03 3.015416200000000231e+02
1.337190000000000055e+03 2.993283000000000129e+02
1.337984999999999900e+03 2.991472899999999981e+02
1.338779999999999973e+03 2.990679200000000151e+02
1.339575000000000045e+03 2.999221299999999815e+02
1.340369999999999891e+03 3.012193899999999758e+02
1.341164999999999964e+03 3.001832899999999995e+02
1.341960000000000036e+03 3.003406899999999951e+02
1.342755000000000109e+03 2.977302500000000123e+02
1.343549999999999955e+03 3.006244300000000180e+02
1.344345000000000027e+03 2.996274300000000039e+02
1.345140000000000100e+03 2.988498500000000035e+02
1.345934999999999945e+03 3.002734100000000126e+02
1.346730000000000018e+03 2.993525999999999954e+02
1.347525000000000091e+03 2.989386999999999830e+02
1.348319999999999936e+03 2.999112099999999828e+02
1.349115000000000009e+03 3.011759799999999814e+02
1.349910000000000082e+03 3.005388399999999933e+02
1.350704999999999927e+03 3.015806400000000167e+02
1.351500000000000000e+03 2.980261100000000170e+02
1.352295000000000073e+03 3.000388100000000122e+02
1.353089999999999918e+03 3.001213599999999815e+02
1.353884999999999991e+03 3.001300400000000081e+02
1.354680000000000064e+03 3.000113999999999805e+02
1.355474999999999909e+03 2.996496700000000146e+02
1.356269999999999982e+03 3.007357700000000023e+02
1.357065000000000055e+03 3.000188400000000115e+02
1.357859999999999900e+03 3.001740300000000161e+02
1.358654999999999973e+03 3.001201199999999858e+02
1.359450000000000045e+03 2.998344399999999723e+02
1.360244999999999891e+03 3.020407500000000027e+02
1.361039999999999964e+03 3.006111700000000155e+02
1.361835000000000036e+03 2.989532399999999939e+02
1.362630000000000109e+03 3.005123100000000136e+02
1.363424999999999955e+03 3.002362100000000282e+02
1.364220000000000027e+03 2.992309599999999818e+02
1.365015000000000100e+03 2.999291999999999803e+02
1.365809999999999945e+03 3.010286300000000210e+02
1.366605000000000018e+03 2.999040899999999965e+02
1.367400000000000091e+03 3.005147499999999923e+02
1.368194999999999936e+03 2.991978799999999978e+02
1.368990000000000009e+03 3.000955400000000282e+02
1.369785000000000082e+03 3.006608899999999949e+02
1.370579999999999927e+03 3.010559000000000083e+02
1.371375000000000000e+03 2.994223499999999945e+02
1.372170000000000073e+03 3.006459399999999960e+02
1.372964999999999918e+03 3.010513100000000009e+02
1.373759999999999991e+03 2.995451699999999846e+02
1.374555000000000064e+03 3.003250100000000202e+02
1.375349999999999909e+03 3.005491000000000099e+02
1.376144999999999982e+03 2.990306199999999990e+02
1.376940000000000055e+03 3.013003800000000183e+02
1.377734999999999900e+03 2.991682900000000132e+02
1.378529999999999973e+03 3.013914399999999887e+02
1.379325000000000045e+03 2.998957399999999893e+02
1.380119999999999891e+03 3.001306200000000217e+02
1.380914999999999964e+03 2.997144400000000246e+02
1.381710000000000036e+03 3.019912600000000111e+02
1.382505000000000109e+03 2.992045400000000086e+02
1.383299999999999955e+03 2.992232700000000136e+02
1.384095000000000027e+03 3.000624099999999999e+02
1.384890000000000100e+03 3.010109199999999987e+02
1.385684999999999945e+03 3.000968300000000113e+02
1.386480000000000018e+03 2.987947300000000155e+02
1.387275000000000091e+03 2.982545400000000200e+02
1.388069999999999936e+03 3.004214000000000055e+02
1.388865000000000009e+03 2.991514700000000175e+02
1.389660000000000082e+03 2.997867800000000216e+02
1.390454999999999927e+03 2.990244799999999827e+02
1.391250000000000000e+03 2.995204100000000267e+02
1.392045000000000073e+03 2.999686300000000188e+02
1.392839999999999918e+03 2.990570399999999722e+02
1.393634999999999991e+03 3.004644200000000183e+02
1.394430000000000064e+03 2.997876999999999725e+02
1.395224999999999909e+03 3.006884200000000078e+02
1.396019999999999982e+03 3.002251800000000230e+02
1.396815000000000055e+03 2.998672799999999938e+02
1.397609999999999900e+03 2.994481499999999983e+02
1.398404999999999973e+03 3.000322100000000205e+02
1.399200000000000045e+03 3.009466499999999769e+02
1.399994999999999891e+03 2.985287999999999897e+02
1.400789999999999964e+03 2.999813700000000267e+02
1.401585000000000036e+03 3.007998499999999922e+02
1.402380000000000109e+03 3.013209299999999757e+02
1.403174999999999955e+03 3.001812100000000214e+02
1.403970000000000027e+03 3.000067500000000109e+02
1.404765000000000100e+03 3.001252900000000068e+02
1.405559999999999945e+03 3.008398500000000126e+02
1.406355000000000018e+03 2.995386899999999741e+02
1.407150000000000091e+03 2.999875200000000177e+02
1.407944999999999936e+03 3.003556500000000256e+02
1.408740000000000009e+03 2.987827899999999772e+02
1.409535000000000082e+03 3.012113299999999754e+02
1.410329999999999927e+03 3.014202300000000037e+02
1.411125000000000000e+03 3.017330699999999979e+02
1.411920000000000073e+03 3.001998899999999821e+02
1.412714999999999918e+03 3.012303499999999872e+02
1.413509999999999991e+03 2.991297599999999761e+02
1.414305000000000064e+03 2.993277299999999741e+02
1.415099999999999909e+03 3.004461600000000203e+02
1.415894999999999982e+03 3.000011099999999828e+02
1.416690000000000055e+03 3.005251499999999965e+02
1.417484999999999900e+03 2.994832099999999855e+02
1.418279999999999973e+03 3.000410699999999906e+02
1.419075000000000045e+03 2.980006999999999948e+02
1.419869999999999891e+03 2.996585400000000163e+02
1.420664999999999964e+03 3.003410499999999956e+02
1.421460000000000036e+03 3.014785299999999779e+02
1.422255000000000109e+03 2.994668800000000033e+02
1.423049999999999955e+03 2.991507300000000100e+02
1.423845000000000027e+03 2.987321900000000028e+02
1.424640000000000100e+03 2.997860400000000141e+02
1.425434999999999945e+03 3.002042099999999891e+02
1.426230000000000018e+03 3.002443000000000097e+02
1.427025000000000091e+03 3.000307000000000244e+02
1.427819999999999936e+03 3.002240699999999833e+02
1.428615000000000009e+03 2.985133700000000090e+02
1.429410000000000082e+03 3.006204399999999737e+02
1.430204999999999927e+03 2.986246600000000058e+02
1.431000000000000000e+03 2.998546400000000176e+02
1.431795000000000073e+03 3.000681700000000092e+02
1.432589999999999918e+03 2.984942100000000096e+02
1.433384999999999991e+03 3.015130399999999895e+02
1.434180000000000064e+03 2.996627799999999979e+02
1.434974999999999909e+03 3.004287699999999859e+02
1.435769999999999982e+03 3.017108299999999872e+02
1.436565000000000055e+03 3.005742099999999937e+02
1.437359999999999900e+03 3.002642700000000104e+02
1.438154999999999973e+03 2.985901000000000067e+02
1.438950000000000045e+03 3.012196599999999762e+02
1.439744999999999891e+03 3.007035000000000196e+02
1.440539999999999964e+03 3.002561900000000037e+02
1.441335000000000036e+03 2.998124500000000126e+02
1.442130000000000109e+03 3.012744999999999891e+02
1.442924999999999955e+03 2.989130400000000236e+02
1.443720000000000027e+03 3.006560799999999745e+02
1.444515000000000100e+03 3.002103799999999865e+02
1.445309999999999945e+03 2.993676800000000071e+02
1.446105000000000018e+03 2.987082500000000209e+02
1.446900000000000091e+03 2.980551699999999755e+02
1.447694999999999936e+03 3.002494599999999991e+02
1.448490000000000009e+03 2.998368899999999826e+02
1.449285000000000082e+03 3.001286600000000249e+02
1.450079999999999927e+03 2.982337800000000243e+02
1.450875000000000000e+03 3.011678200000000061e+02
1.451670000000000073e+03 3.015478699999999890e+02
1.452464999999999918e+03 3.002814399999999750e+02
1.453259999999999991e+03 3.003106799999999907e+02
1.454055000000000064e+03 3.002118899999999826e+02
1.454849999999999909e+03 3.003111900000000105e+02
1.455644999999999982e+03 3.005251499999999965e+02
1.456440000000000055e+03 3.012731099999999742e+02
1.457234999999999900e+03 3.000673100000000204e+02
1.458029999999999973e+03 3.005880000000000223e+02
1.458825000000000045e+03 2.994495200000000068e+02
1.459619999999999891e+03 2.996199100000000044e+02
1.460414999999999964e+03 3.009028999999999883e+02
1.461210000000000036e+03 2.977716899999999782e+02
1.462005000000000109e+03 2.990945699999999761e+02
1.462799999999999955e+03 2.999367100000000050e+02
1.463595000000000027e+03 2.990480699999999956e+02
1.464390000000000100e+03 2.990682400000000030e+02
1.465184999999999945e+03 3.001665600000000040e+02
1.465980000000000018e+03 2.990390600000000063e+02
1.466775000000000091e+03 2.994224800000000073e+02
1.467569999999999936e+03 2.998147399999999720e+02
1.468365000000000009e+03 2.997882099999999923e+02
1.469160000000000082e+03 3.002891200000000254e+02
1.469954999999999927e+03 3.009557699999999727e+02
1.470750000000000000e+03 3.006830100000000243e+02
1.471545000000000073e+03 3.004909400000000232e+02
1.472339999999999918e+03 2.996063399999999888e+02
1.473134999999999991e+03 3.002962400000000116e+02
1.473930000000000064e+03 3.008617300000000228e+02
1.474724999999999909e+03 2.997300599999999804e+02
1.475519999999999982e+03 3.013499100000000226e+02
1.476315000000000055e+03 2.989501000000000204e+02
1.477109999999999900e+03 2.993261600000000158e+02
1.477904999999999973e+03 3.009196099999999774e+02
1.478700000000000045e+03 3.002149299999999812e+02
1.479494999999999891e+03 3.006476200000000176e+02
1.480289999999999964e+03 3.001590699999999856e+02
1.481085000000000036e+03 3.009168300000000045e+02
1.481880000000000109e+03 3.012520700000000033e+02
1.482674999999999955e+03 2.988867200000000253e+02
1.483470000000000027e+03 2.996258300000000077e+02
1.484265000000000100e+03 3.008863099999999804e+02
1.485059999999999945e+03 2.991767899999999827e+02
1.485855000000000018e+03 2.998907800000000066e+02
1.486650000000000091e+03 2.990620000000000118e+02
1.487444999999999936e+03 3.000834300000000212e+02
1.488240000000000009e+03 2.990195200000000000e+02
1.489035000000000082e+03 3.005837399999999775e+02
1.489829999999999927e+03 3.008603499999999826e+02
1.490625000000000000e+03 2.985436599999999885e+02
1.491420000000000073e+03 2.991723700000000008e+02
1.492214999999999918e+03 2.988657499999999914e+02
1.493009999999999991e+03 3.014616899999999760e+02
1.493805000000000064e+03 2.996626999999999725e+02
1.494599999999999909e+03 2.993021899999999960e+02
1.495394999999999982e+03 3.002851699999999937e+02
1.496190000000000055e+03 2.993890700000000038e+02
1.496984999999999900e+03 2.999427800000000275e+02
1.497779999999999973e+03 2.995225300000000175e+02
1.498575000000000045e+03 3.010412699999999973e+02
1.499369999999999891e+03 3.001794399999999996e+02
1.500164999999999964e+03 3.005051399999999830e+02
1.500960000000000036e+03 2.997198200000000270e+02
1.501755000000000109e+03 2.998498999999999910e+02
1.502549999999999955e+03 3.004355400000000031e+02
1.503345000000000027e+03 3.009596700000000169e+02
1.504140000000000100e+03 3.001847300000000018e+02
1.504934999999999945e+03 3.003152600000000234e+02
1.505730000000000018e+03 2.995009999999999764e+02
1.506525000000000091e+03 3.015069399999999860e+02
1.507319999999999936e+03 3.005667900000000259e+02
1.508115000000000009e+03 2.989679499999999734e+02
1.508910000000000082e+03 2.983305300000000102e+02
1.509704999999999927e+03 2.997117400000000202e+02
1.510500000000000000e+03 3.009723999999999933e+02
1.511295000000000073e+03 2.989039099999999962e+02
1.512089999999999918e+03 3.017324699999999780e+02
1.512884999999999991e+03 3.009351800000000026e+02
1.513680000000000064e+03 2.999769499999999880e+02
1.514474999999999909e+03 3.003178800000000024e+02
1.515269999999999982e+03 3.002306100000000129e+02
1.516065000000000055e+03 2.998697500000000105e+02
1.516859999999999900e+03 3.005622399999999743e+02
1.517654999999999973e+03 2.997356500000000210e+02
1.518450000000000045e+03 3.002182300000000055e+02
1.519244999999999891e+03 2.994837400000000116e+02
1.520039999999999964e+03 3.011032900000000154e+02
1.520835000000000036e+03 3.004372500000000059e+02
1.521630000000000109e+03 3.010188600000000179e+02
1.522424999999999955e+03 2.994409600000000182e+02
1.523220000000000027e+03 2.996593799999999987e+02
1.524015000000000100e+03 3.001860699999999724e+02
1.524809999999999945e+03 2.999533400000000256e+02
1.525605000000000018e+03 2.995245899999999892e+02
1.526400000000000091e+03 2.994802599999999870e+02
1.527194999999999936e+03 3.026714799999999741e+02
1.527990000000000009e+03 3.004048500000000104e+02
1.528785000000000082e+03 2.995830199999999763e+02
1.529579999999999927e+03 3.003334899999999834e+02
1.530375000000000000e+03 3.000658399999999801e+02
1.531170000000000073e+03 2.991998300000000199e+02
1.531964999999999918e+03 2.991947700000000054e+02
1.532759999999999991e+03 3.004168700000000172e+02
1.533555000000000064e+03 3.010056599999999776e+02
1.534349999999999909e+03 2.989876199999999926e+02
1.535144999999999982e+03 3.002846099999999865e+02
1.535940000000000055e+03 2.989503700000000208e+02
1.536734999999999900e+03 2.999543800000000147e+02
1.537529999999999973e+03 3.010360999999999763e+02
1.538325000000000045e+03 2.997292199999999980e+02
1.539119999999999891e+03 2.983111099999999851e+02
1.539914999999999964e+03 2.991126699999999801e+02
1.540710000000000036e+03 2.992592200000000275e+02
1.541505000000000109e+03 2.984489899999999807e+02
1.542299999999999955e+03 2.989733600000000138e+02
1.543095000000000027e+03 2.993129099999999880e+02
1.543890000000000100e+03 2.993495399999999904e+02
1.544684999999999945e+03 3.001050999999999931e+02
1.545480000000000018e+03 2.989252799999999866e+02
1.546275000000000091e+03 2.989529400000000123e+02
1.547069999999999936e+03 2.988989700000000198e+02
1.547865000000000009e+03 3.012022000000000048e+02
1.548660000000000082e+03 3.010100499999999784e+02
1.549454999999999927e+03 2.996279200000000174e+02
1.550250000000000000e+03 3.012385300000000257e+02
1.551045000000000073e+03 2.998099399999999832e+02
1.551839999999999918e+03 3.004736899999999764e+02
1.552634999999999991e+03 2.990280500000000075e+02
1.553430000000000064e+03 2.980432900000000132e+02
1.554224999999999909e+03 3.006690199999999891e+02
1.555019999999999982e+03 2.993490499999999770e+02
1.555815000000000055e+03 3.001019999999999754e+02
1.556609999999999900e+03 2.998692500000000223e+02
1.557404999999999973e+03 3.003811200000000099e+02
1.558200000000000045e+03 2.997073199999999815e+02
1.558994999999999891e+03 3.018507000000000176e+02
1.559789999999999964e+03 3.005904100000000199e+02
1.560585000000000036e+03 3.014225099999999884e+02
1.561380000000000109e+03 2.990139500000000226e+02
1.562174999999999955e+03 2.996760100000000193e+02
1.562970000000000027e+03 2.985025400000000104e+02
1.563765000000000100e+03 3.010375500000000102e+02
1.564559999999999945e+03 3.010311100000000124e+02
1.565355000000000018e+03 3.009585500000000025e+02
1.566150000000000091e+03 2.987988899999999717e+02
1.566944999999999936e+03 2.992737799999999879e+02
1.567740000000000009e+03 3.002913100000000099e+02
1.568535000000000082e+03 2.998025099999999838e+02
1.569329999999999927e+03 3.005363500000000272e+02
1.570125000000000000e+03 2.994740400000000022e+02
1.570920000000000073e+03 2.993384800000000041e+02
1.571714999999999918e+03 3.013321599999999876e+02
1.572509999999999991e+03 3.010770699999999920e+02
1.573305000000000064e+03 2.997495200000000182e+02
1.574099999999999909e+03 3.009560500000000047e+02
1.574894999999999982e+03 2.988677299999999946e+02
1.575690000000000055e+03 2.999379500000000007e+02
1.576484999999999900e+03 3.005691600000000108e+02
1.577279999999999973e+03 2.993688700000000154e+02
1.578075000000000045e+03 3.010474899999999820e+02
1.578869999999999891e+03 3.005121500000000196e+02
1.579664999999999964e+03 2.993451400000000149e+02
1.580460000000000036e+03 3.007061100000000238e+02
1.581255000000000109e+03 2.993930399999999850e+02
1.582049999999999955e+03 2.988701399999999921e+02
1.582845000000000027e+03 2.996069499999999834e+02
1.583640000000000100e+03 2.994726800000000253e+02
1.584434999999999945e+03 3.007320799999999963e+02
1.585230000000000018e+03 3.010566699999999969e+02
1.586025000000000091e+03 3.001364599999999996e+02
1.586819999999999936e+03 3.007913399999999911e+02
1.587615000000000009e+03 3.000963399999999979e+02
1.588410000000000082e+03 2.999003900000000158e+02
1.589204999999999927e+03 2.995850199999999859e+02
1.590000000000000000e+03 2.994564599999999928e+02
1.590795000000000073e+03 2.993967000000000098e+02
1.591589999999999918e+03 3.005018999999999778e+02
1.592384999999999991e+03 2.994891700000000014e+02
1.593180000000000064e+03 3.000296999999999912e+02
1.593974999999999909e+03 3.008302499999999782e+02
1.594769999999999982e+03 2.988857199999999921e+02
1.595565000000000055e+03 3.009775399999999763e+02
1.596359999999999900e+03 3.005995500000000220e+02
1.597154999999999973e+03 2.985804099999999721e+02
1.597950000000000045e+03 3.022062900000000241e+02
1.598744999999999891e+03 2.988499899999999911e+02
1.599539999999999964e+03 3.000857700000000250e+02
1.600335000000000036e+03 3.009864299999999844e+02
1.601130000000000109e+03 2.996409400000000005e+02
1.601924999999999955e+03 3.019886500000000069e+02
1.602720000000000027e+03 2.993247200000000134e+02
1.603515000000000100e+03 3.012420799999999872e+02
1.604309999999999945e+03 2.989804300000000126e+02
1.605105000000000018e+03 3.001523099999999999e+02
1.605900000000000091e+03 3.002160999999999831e+02
1.606694999999999936e+03 3.007564399999999978e+02
1.607490000000000009e+03 2.994286200000000235e+02
1.608285000000000082e+03 2.994574499999999944e+02
1.609079999999999927e+03 3.004001700000000028e+02
1.609875000000000000e+03 2.986170700000000124e+02
1.610670000000000073e+03 2.995341099999999983e+02
1.611464999999999918e+03 2.994685699999999997e+02
1.612259999999999991e+03 2.995432099999999878e+02
1.613055000000000064e+03 3.000477599999999825e+02
1.613849999999999909e+03 3.007588799999999765e+02
1.614644999999999982e+03 2.990784100000000194e+02
1.615440000000000055e+03 2.997607899999999859e+02
1.616234999999999900e+03 2.995715799999999831e+02
1.617029999999999973e+03 2.991462700000000154e+02
1.617825000000000045e+03 2.996432199999999852e+02
1.618619999999999891e+03 2.999058699999999931e+02
1.619414999999999964e+03 2.999607500000000186e+02
1.620210000000000036e+03 2.994475100000000225e+02
1.621005000000000109e+03 3.000433699999999817e+02
1.621799999999999955e+03 2.999052399999999921e+02
1.622595000000000027e+03 2.986362599999999929e+02
1.623390000000000100e+03 2.997222800000000120e+02
1.624184999999999945e+03 2.994999599999999873e+02
1.624980000000000018e+03 2.991680700000000002e+02
1.625775000000000091e+03 2.994560099999999920e+02
1.626569999999999936e+03 3.003101700000000278e+02
1.627365000000000009e+03 2.998846199999999840e+02
1.628160000000000082e+03 3.000821799999999939e+02
1.628954999999999927e+03 3.000946999999999889e+02
1.629750000000000000e+03 2.991210699999999747e+02
1.630545000000000073e+03 2.998505900000000111e+02
1.631339999999999918e+03 3.014920500000000061e+02
1.632134999999999991e+03 3.018960599999999772e+02
1.632930000000000064e+03 2.993640599999999949e+02
1.633724999999999909e+03 3.004860199999999963e+02
1.634519999999999982e+03 3.011586300000000165e+02
1.635315000000000055e+03 2.994420299999999884e+02
1.636109999999999900e+03 2.993532000000000153e+02
1.636904999999999973e+03 2.996755200000000059e+02
1.637700000000000045e+03 3.004572699999999941e+02
1.638494999999999891e+03 2.998965299999999843e+02
1.639289999999999964e+03 3.013823100000000181e+02
1.640085000000000036e+03 3.007993399999999724e+02
1.640880000000000109e+03 3.000855099999999993e+02
1.641674999999999955e+03 2.990140400000000227e+02
1.642470000000000027e+03 3.016303199999999833e+02
1.643265000000000100e+03 2.989669799999999782e+02
1.644059999999999945e+03 2.994745899999999779e+02
1.644855000000000018e+03 2.986232699999999909e+02
1.645650000000000091e+03 3.004718399999999860e+02
1.646444999999999936e+03 3.002566199999999981e+02
1.647240000000000009e+03 3.000556500000000142e+02
1.648035000000000082e+03 2.999868799999999851e+02
1.648829999999999927e+03 3.002940100000000143e+02
1.649625000000000000e+03 2.993739499999999794e+02
1.650420000000000073e+03 2.999457400000000007e+02
1.651214999999999918e+03 2.989940799999999967e+02
1.652009999999999991e+03 2.996362599999999929e+02
1.652805000000000064e+03 3.003361300000000256e+02
1.653599999999999909e+03 3.011397400000000175e+02
1.654394999999999982e+03 3.001545499999999720e+02
1.655190000000000055e+03 2.995650600000000168e+02
1.655984999999999900e+03 2.998235399999999800e+02
1.656779999999999973e+03 2.996861900000000105e+02
1.657575000000000045e+03 3.001982300000000237e+02
1.658369999999999891e+03 2.995134899999999902e+02
1.659164999999999964e+03 2.976579100000000153e+02
1.659960000000000036e+03 3.000224600000000237e+02
1.660755000000000109e+03 3.008980900000000247e+02
1.661549999999999955e+03 2.998363600000000133e+02
1.662345000000000027e+03 2.985498699999999985e+02
1.663140000000000100e+03 2.990026599999999917e+02
1.663934999999999945e+03 3.006936200000000099e+02
1.664730000000000018e+03 2.997468299999999886e+02
1.665525000000000091e+03 3.010729499999999916e+02
1.666319999999999936e+03 3.006015699999999811e+02
1.667115000000000009e+03 2.990902100000000132e+02
1.667910000000000082e+03 2.987283400000000029e+02
1.668704999999999927e+03 3.017356500000000210e+02
1.669500000000000000e+03 3.005444200000000023e+02
1.670295000000000073e+03 2.989928800000000138e+02
1.671089999999999918e+03 3.002550200000000018e+02
1.671884999999999991e+03 3.001231599999999844e+02
1.672680000000000064e+03 3.001064200000000142e+02
1.673474999999999909e+03 2.988272000000000048e+02
1.674269999999999982e+03 3.002638200000000097e+02
1.675065000000000055e+03 3.006701499999999783e+02
1.675859999999999900e+03 2.989044700000000034e+02
1.676654999999999973e+03 3.011007299999999987e+02
1.677450000000000045e+03 3.011515999999999735e+02
1.678244999999999891e+03 3.011669299999999794e+02
1.679039999999999964e+03 2.999111199999999826e+02
1.679835000000000036e+03 2.991744699999999852e+02
1.680630000000000109e+03 2.991879799999999818e+02
1.681424999999999955e+03 2.998182800000000157e+02
1.682220000000000027e+03 2.994105799999999817e+02
1.683015000000000100e+03 3.011553400000000238e+02
1.683809999999999945e+03 3.002220800000000054e+02
1.684605000000000018e+03 3.006807400000000143e+02
1.685400000000000091e+03 2.973214300000000208e+02
1.686194999999999936e+03 2.994468200000000024e+02
1.686990000000000009e+03 2.990106299999999919e+02
1.687785000000000082e+03 2.992520799999999781e+02
1.688579999999999927e+03 3.001424200000000155e+02
1.689375000000000000e+03 2.998070299999999975e+02
1.690170000000000073e+03 2.997288699999999722e+02
1.690964999999999918e+03 3.006180299999999761e+02
1.691759999999999991e+03 2.996705299999999852e+02
1.692555000000000064e+03 2.984621999999999957e+02
1.693349999999999909e+03 3.006786099999999919e+02
1.694144999999999982e+03 3.008384100000000103e+02
1.694940000000000055e+03 2.991598399999999742e+02
1.695734999999999900e+03 2.991341699999999832e+02
1.696529999999999973e+03 2.990774599999999737e+02
1.697325000000000045e+03 3.007906600000000026e+02
1.698119999999999891e+03 3.012305900000000065e+02
1.698914999999999964e+03 3.002998799999999733e+02
1.699710000000000036e+03 3.030135900000000220e+02
1.700505000000000109e+03 3.015032400000000052e+02
1.701299999999999955e+03 3.007565399999999727e+02
1.702095000000000027e+03 2.996802299999999946e+02
1.702890000000000100e+03 2.998570000000000277e+02
1.703684999999999945e+03 3.001499299999999835e+02
1.704480000000000018e+03 2.991308300000000031e+02
1.705275000000000091e+03 2.999898000000000025e+02
1.706069999999999936e+03 2.996091499999999996e+02
1.706865000000000009e+03 2.997140200000000050e+02
1.707660000000000082e+03 3.001555099999999925e+02
1.708454999999999927e+03 2.996241499999999860e+02
1.709250000000000000e+03 2.994239299999999844e+02
1.710045000000000073e+03 3.004782599999999775e+02
1.710839999999999918e+03 3.000998299999999972e+02
1.711634999999999991e+03 3.002562199999999848e+02
1.712430000000000064e+03 3.008388699999999858e+02
1.713224999999999909e+03 2.995243800000000078e+02
1.714019999999999982e+03 2.983855800000000045e+02
1.714815000000000055e+03 3.028700999999999794e+02
1.715609999999999900e+03 3.005581000000000245e+02
1.716404999999999973e+03 3.004948600000000170e+02
1.717200000000000045e+03 3.012078599999999824e+02
1.717994999999999891e+03 2.981561300000000188e+02
1.718789999999999964e+03 2.993107099999999718e+02
1.719585000000000036e+03 3.006645500000000197e+02
1.720380000000000109e+03 2.995335200000000100e+02
1.721174999999999955e+03 2.999674899999999980e+02
1.721970000000000027e+03 3.008185500000000161e+02
1.722765000000000100e+03 2.987822899999999890e+02
1.723559999999999945e+03 2.983733500000000163e+02
1.724355000000000018e+03 2.989914600000000178e+02
1.725150000000000091e+03 2.984061699999999746e+02
1.725944999999999936e+03 2.990792500000000018e+02
1.726740000000000009e+03 2.995616600000000176e+02
1.727535000000000082e+03 2.995545299999999997e+02
1.728329999999999927e+03 3.007313500000000204e+02
1.729125000000000000e+03 3.006903599999999983e+02
1.729920000000000073e+03 2.992654899999999998e+02
1.730714999999999918e+03 3.008832300000000259e+02
1.731509999999999991e+03 2.997404799999999909e+02
1.732305000000000064e+03 2.993195900000000051e+02
1.733099999999999909e+03 2.999499700000000075e+02
1.733894999999999982e+03 3.015277199999999880e+02
1.734690000000000055e+03 3.007171299999999974e+02
1.735484999999999900e+03 2.998630499999999870e+02
1.736279999999999973e+03 2.993762500000000273e+02
1.737075000000000045e+03 3.006720500000000129e+02
1.737869999999999891e+03 2.998950800000000072e+02
1.738664999999999964e+03 2.999139400000000251e+02
1.739460000000000036e+03 3.000317400000000134e+02
1.740255000000000109e+03 3.011430599999999913e+02
1.741049999999999955e+03 2.994471599999999967e+02
1.741845000000000027e+03 3.001697100000000091e+02
1.742640000000000100e+03 3.001728100000000268e+02
1.743434999999999945e+03 3.002383300000000190e+02
1.744230000000000018e+03 2.995994000000000028e+02
1.745025000000000091e+03 2.999739200000000210e+02
1.745819999999999936e+03 2.996489599999999882e+02
1.746615000000000009e+03 3.005896599999999808e+02
1.747410000000000082e+03 3.003302199999999971e+02
1.748204999999999927e+03 3.001732000000000085e+02
1.749000000000000000e+03 3.005918399999999906e+02
1.749795000000000073e+03 2.992560399999999845e+02
1.750589999999999918e+03 3.008421099999999910e+02
1.751384999999999991e+03 2.999740800000000149e+02
1.752180000000000064e+03 2.997392500000000268e+02
1.752974999999999909e+03 3.008783099999999990e+02
1.753769999999999982e+03 3.007382499999999936e+02
1.754565000000000055e+03 3.003016900000000078e+02
1.755359999999999900e+03 2.988191800000000171e+02
1.756154999999999973e+03 3.006324500000000057e+02
1.756950000000000045e+03 2.985024199999999723e+02
1.757744999999999891e+03 2.999030399999999759e+02
1.758539999999999964e+03 3.003804999999999836e+02
1.759335000000000036e+03 3.002374699999999734e+02
1.760130000000000109e+03 3.002078799999999887e+02
1.760924999999999955e+03 3.006964800000000082e+02
1.761720000000000027e+03 3.003987799999999879e+02
1.762515000000000100e+03 2.989981900000000223e+02
1.763309999999999945e+03 2.998259300000000280e+02
1.764105000000000018e+03 3.002722999999999729e+02
1.764900000000000091e+03 2.998268100000000231e+02
1.765694999999999936e+03 2.988278399999999806e+02
1.766490000000000009e+03 3.008247999999999820e+02
1.767285000000000082e+03 2.987779800000000137e+02
1.768079999999999927e+03 2.988959199999999896e+02
1.768875000000000000e+03 2.999953199999999924e+02
1.769670000000000073e+03 3.013302100000000223e+02
1.770464999999999918e+03 3.004696900000000142e+02
1.771259999999999991e+03 2.993067100000000096e+02
1.772055000000000064e+03 2.999886900000000196e+02
1.772849999999999909e+03 3.004844100000000253e+02
1.773644999999999982e+03 2.987736100000000192e+02
1.774440000000000055e+03 3.003398399999999810e+02
1.775234999999999900e+03 2.993641000000000076e+02
1.776029999999999973e+03 2.987826999999999771e+02
1.776825000000000045e+03 2.985083099999999945e+02
1.777619999999999891e+03 3.004506400000000212e+02
1.778414999999999964e+03 2.986458400000000211e+02
1.779210000000000036e+03 3.004605300000000057e+02
1.780005000000000109e+03 2.996162100000000237e+02
1.780799999999999955e+03 2.996613100000000145e+02
1.781595000000000027e+03 2.993124399999999810e+02
1.782390000000000100e+03 3.001521700000000124e+02
1.783184999999999945e+03 3.002053300000000036e+02
1.783980000000000018e+03 3.006620199999999841e+02
1.784775000000000091e+03 3.001507199999999784e+02
1.785569999999999936e+03 2.998157299999999736e+02
1.786365000000000009e+03 3.005964099999999917e+02
1.787160000000000082e+03 2.992048300000000154e+02
1.787954999999999927e+03 3.003985299999999938e+02
1.788750000000000000e+03 3.001747399999999857e+02
1.789545000000000073e+03 2.996472299999999791e+02
1.790339999999999918e+03 2.984112400000000207e+02
1.791134999999999991e+03 2.994596099999999979e+02
1.791930000000000064e+03 2.998618000000000166e+02
1.792724999999999909e+03 2.999532199999999875e+02
1.793519999999999982e+03 3.008187899999999786e+02
1.794315000000000055e+03 3.000041400000000067e+02
1.795109999999999900e+03 2.993121899999999869e+02
1.795904999999999973e+03 2.991761200000000258e+02
1.796700000000000045e+03 2.999862600000000157e+02
1.797494999999999891e+03 2.996548500000000104e+02
1.798289999999999964e+03 2.996069600000000150e+02
1.799085000000000036e+03 3.008020999999999958e+02
1.799880000000000109e+03 2.984856599999999958e+02
1.800674999999999955e+03 2.993803199999999833e+02
1.801470000000000027e+03 3.000203599999999824e+02
1.802265000000000100e+03 2.988351000000000113e+02
1.803059999999999945e+03 3.006557599999999866e+02
1.803855000000000018e+03 3.006608499999999822e+02
1.804650000000000091e+03 2.995020200000000159e+02
1.805444999999999936e+03 2.998119100000000117e+02
1.806240000000000009e+03 2.987736199999999940e+02
1.807035000000000082e+03 2.995459799999999859e+02
1.807829999999999927e+03 3.004836700000000178e+02
1.808625000000000000e+03 3.014793999999999983e+02
1.809420000000000073e+03 2.996719200000000001e+02
1.810214999999999918e+03 3.002772600000000125e+02
1.811009999999999991e+03 3.001699300000000221e+02
1.811805000000000064e+03 2.987757700000000227e+02
1.812599999999999909e+03 3.003423700000000167e+02
1.813394999999999982e+03 3.008018099999999890e+02
1.814190000000000055e+03 3.001367599999999811e+02
1.814984999999999900e+03 3.005553499999999758e+02
1.815779999999999973e+03 3.007178499999999985e+02
1.816575000000000045e+03 2.988318199999999933e+02
1.817369999999999891e+03 3.002492300000000114e+02
1.818164999999999964e+03 3.002820300000000202e+02
1.818960000000000036e+03 3.010515899999999760e+02
1.819755000000000109e+03 2.996965400000000272e+02
1.820549999999999955e+03 2.994957600000000184e+02
1.821345000000000027e+03 2.997783400000000142e+02
1.822140000000000100e+03 2.997715000000000032e+02
1.822934999999999945e+03 3.001077000000000226e+02
1.823730000000000018e+03 2.998910799999999881e+02
1.824525000000000091e+03 3.014356700000000160e+02
1.825319999999999936e+03 3.000464299999999866e+02
1.826115000000000009e+03 2.983984699999999748e+02
1.826910000000000082e+03 2.978943399999999997e+02
1.827704999999999927e+03 3.005966199999999731e+02
1.828500000000000000e+03 3.000667100000000005e+02
1.829295000000000073e+03 2.993126199999999812e+02
1.830089999999999918e+03 3.007502799999999752e+02
1.830884999999999991e+03 3.016967599999999834e+02
1.831680000000000064e+03 2.986451599999999758e+02
1.832474999999999909e+03 3.005950700000000211e+02
1.833269999999999982e+03 3.005424800000000118e+02
1.834065000000000055e+03 3.010013900000000149e+02
1.834859999999999900e+03 2.998893499999999790e+02
1.835654999999999973e+03 3.012190100000000257e+02
1.836450000000000045e+03 2.997247699999999782e+02
1.837244999999999891e+03 3.003910799999999881e+02
1.838039999999999964e+03 3.004997299999999996e+02
1.838835000000000036e+03 3.007769999999999868e+02
1.839630000000000109e+03 2.996938499999999976e+02
1.840424999999999955e+03 2.994622200000000021e+02
1.841220000000000027e+03 3.005760200000000282e+02
1.842015000000000100e+03 3.001493399999999951e+02
1.842809999999999945e+03 2.980831800000000271e+02
1.843605000000000018e+03 3.003239899999999807e+02
1.844400000000000091e+03 2.984945999999999913e+02
1.845194999999999936e+03 3.004600599999999986e+02
1.845990000000000009e+03 2.998361899999999878e+02
1.846785000000000082e+03 2.983665300000000116e+02
1.847579999999999927e+03 3.002114900000000262e+02
1.848375000000000000e+03 3.009575899999999820e+02
1.849170000000000073e+03 3.004055000000000177e+02
1.849964999999999918e+03 3.000500700000000052e+02
1.850759999999999991e+03 2.984560500000000047e+02
1.851555000000000064e+03 3.005510899999999879e+02
1.852349999999999909e+03 3.007637399999999843e+02
1.853144999999999982e+03 2.988607400000000212e+02
1.853940000000000055e+03 2.999377000000000066e+02
1.854734999999999900e+03 3.004519599999999855e+02
1.855529999999999973e+03 2.991427699999999845e+02
1.856325000000000045e+03 3.005681700000000092e+02
1.857119999999999891e+03 3.014612399999999752e+02
1.857914999999999964e+03 2.996791499999999928e+02
1.858710000000000036e+03 3.005808799999999792e+02
1.859505000000000109e+03 2.992483599999999910e+02
1.860299999999999955e+03 3.008314899999999739e+02
1.861095000000000027e+03 3.000182100000000105e+02
1.861890000000000100e+03 2.995459399999999732e+02
1.862684999999999945e+03 2.999687599999999748e+02
1.863480000000000018e+03 3.001950499999999806e+02
1.864275000000000091e+03 2.976737100000000282e+02
1.865069999999999936e+03 2.995571100000000229e+02
1.865865000000000009e+03 2.985287500000000023e+02
1.866660000000000082e+03 3.000597700000000145e+02
1.867454999999999927e+03 3.002753599999999778e+02
1.868250000000000000e+03 3.004937800000000152e+02
1.869045000000000073e+03 3.001628699999999981e+02
1.869839999999999918e+03 2.987687199999999734e+02
1.870634999999999991e+03 2.994154599999999959e+02
1.871430000000000064e+03 2.988726199999999835e+02
1.872224999999999909e+03 2.999452099999999746e+02
1.873019999999999982e+03 3.000024199999999723e+02
1.873815000000000055e+03 2.993500900000000229e+02
1.874609999999999900e+03 3.023285999999999945e+02
1.875404999999999973e+03 3.001486600000000067e+02
1.876200000000000045e+03 2.998100400000000150e+02
1.876994999999999891e+03 2.996670500000000175e+02
1.877789999999999964e+03 3.013780600000000049e+02
1.878585000000000036e+03 3.018165599999999813e+02
1.879380000000000109e+03 2.994346499999999764e+02
1.880174999999999955e+03 3.010461700000000178e+02
1.880970000000000027e+03 3.006693399999999770e+02
1.881765000000000100e+03 2.996071000000000026e+02
1.882559999999999945e+03 3.005122099999999818e+02
1.883355000000000018e+03 2.993615800000000036e+02
1.884150000000000091e+03 2.995322499999999764e+02
1.884944999999999936e+03 2.984548500000000217e+02
1.885740000000000009e+03 3.008151899999999728e+02
1.886535000000000082e+03 2.997321200000000090e+02
1.887329999999999927e+03 2.998480400000000259e+02
1.888125000000000000e+03 2.986171899999999937e+02
1.888920000000000073e+03 3.006354299999999853e+02
1.889714999999999918e+03 2.987350000000000136e+02
1.890509999999999991e+03 2.989638299999999731e+02
1.891305000000000064e+03 2.991299500000000080e+02
1.892099999999999909e+03 2.987801200000000108e+02
1.892894999999999982e+03 3.007489199999999983e+02
1.893690000000000055e+03 3.009754300000000171e+02
1.894484999999999900e+03 3.002868399999999838e+02
1.895279999999999973e+03 2.997291599999999789e+02
1.896075000000000045e+03 2.992380099999999743e+02
1.896869999999999891e+03 3.003363899999999944e+02
1.897664999999999964e+03 3.004966699999999946e+02
1.898460000000000036e+03 3.004449999999999932e+02
1.899255000000000109e+03 3.001256000000000199e+02
1.900049999999999955e+03 2.985136400000000094e+02
1.900845000000000027e+03 3.006759599999999750e+02
1.901640000000000100e+03 2.998918100000000209e+02
1.902434999999999945e+03 3.001497299999999768e+02
1.903230000000000018e+03 2.993592300000000250e+02
1.904025000000000091e+03 2.998107899999999972e+02
1.904819999999999936e+03 3.006932400000000030e+02
1.905615000000000009e+03 2.990903900000000135e+02
1.906410000000000082e+03 2.994859500000000025e+02
1.907204999999999927e+03 3.010455499999999915e+02
1.908000000000000000e+03 2.993190299999999979e+02
1.908795000000000073e+03 2.997749299999999835e+02
1.909589999999999918e+03 2.997559299999999780e+02
1.910384999999999991e+03 2.985058599999999842e+02
1.911180000000000064e+03 2.997741899999999760e+02
1.911974999999999909e+03 3.005176399999999717e+02
1.912769999999999982e+03 2.992841799999999921e+02
1.913565000000000055e+03 3.001540299999999775e+02
1.914359999999999900e+03 3.002779499999999757e+02
1.915154999999999973e+03 3.021875999999999749e+02
1.915950000000000045e+03 2.992964000000000055e+02
1.916744999999999891e+03 2.987832799999999907e+02
1.917539999999999964e+03 3.005904899999999884e+02
1.918335000000000036e+03 2.990517600000000016e+02
1.919130000000000109e+03 3.016726300000000265e+02
1.919924999999999955e+03 3.008065199999999777e+02
1.920720000000000027e+03 3.018838600000000270e+02
1.921515000000000100e+03 3.008845499999999902e+02
1.922309999999999945e+03 2.989721099999999865e+02
1.923105000000000018e+03 3.016971599999999967e+02
1.923900000000000091e+03 2.992880499999999984e+02
1.924694999999999936e+03 3.012611600000000180e+02
1.925490000000000009e+03 2.986338200000000143e+02
1.926285000000000082e+03 2.986725299999999947e+02
1.927079999999999927e+03 3.000512699999999882e+02
1.927875000000000000e+03 3.001312899999999786e+02
1.928670000000000073e+03 2.996520499999999743e+02
1.929464999999999918e+03 3.003942400000000248e+02
1.930259999999999991e+03 3.000439700000000016e+02
1.931055000000000064e+03 3.012636200000000031e+02
1.931849999999999909e+03 2.993170600000000263e+02
1.932644999999999982e+03 2.995348299999999995e+02
1.933440000000000055e+03 3.001856700000000160e+02
1.934234999999999900e+03 3.000535699999999792e+02
1.935029999999999973e+03 2.998164300000000253e+02
1.935825000000000045e+03 3.017463399999999751e+02
1.936619999999999891e+03 3.005086699999999951e+02
1.937414999999999964e+03 2.992468000000000075e+02
1.938210000000000036e+03 2.994483500000000049e+02
1.939005000000000109e+03 2.999792199999999980e+02
1.939799999999999955e+03 2.984805499999999938e+02
1.940595000000000027e+03 3.016719299999999748e+02
1.941390000000000100e+03 2.993220499999999902e+02
1.942184999999999945e+03 2.986361099999999738e+02
1.942980000000000018e+03 3.013375100000000089e+02
1.943775000000000091e+03 2.999622499999999832e+02
1.944569999999999936e+03 2.997980699999999956e+02
1.945365000000000009e+03 3.015942900000000009e+02
1.946160000000000082e+03 2.989037599999999770e+02
1.946954999999999927e+03 3.006964100000000144e+02
1.947750000000000000e+03 3.001327600000000189e+02
1.948545000000000073e+03 2.998722200000000271e+02
1.949339999999999918e+03 2.996464100000000030e+02
1.950134999999999991e+03 2.997223200000000247e+02
1.950930000000000064e+03 2.998791200000000003e+02
1.951724999999999909e+03 2.995713600000000270e+02
1.952519999999999982e+03 2.985704600000000255e+02
1.953315000000000055e+03 2.987704299999999762e+02
1.954109999999999900e+03 3.008000799999999799e+02
1.954904999999999973e+03 3.006525300000000129e+02
1.955700000000000045e+03 2.995440500000000270e+02
1.956494999999999891e+03 3.003946300000000065e+02
1.957289999999999964e+03 2.998293499999999767e+02
1.958085000000000036e+03 2.994602399999999989e+02
1.958880000000000109e+03 3.006902000000000044e+02
1.959674999999999955e+03 2.992119900000000143e+02
1.960470000000000027e+03 3.006600599999999872e+02
1.961265000000000100e+03 2.996157699999999977e+02
1.962059999999999945e+03 3.007387699999999882e+02
1.962855000000000018e+03 2.989604699999999866e+02
1.963650000000000091e+03 3.010860400000000254e+02
1.964444999999999936e+03 2.996666200000000231e+02
1.965240000000000009e+03 3.004375200000000063e+02
1.966035000000000082e+03 2.999795899999999733e+02
1.966829999999999927e+03 3.010951900000000023e+02
1.967625000000000000e+03 3.001633699999999862e+02
1.968420000000000073e+03 2.988531199999999899e+02
1.969214999999999918e+03 2.994492200000000253e+02
1.970009999999999991e+03 2.994335500000000252e+02
1.970805000000000064e+03 2.991592400000000112e+02
1.971599999999999909e+03 2.993296399999999835e+02
1.972394999999999982e+03 3.008769800000000032e+02
1.973190000000000055e+03 2.989525300000000243e+02
1.973984999999999900e+03 3.014605900000000247e+02
1.974779999999999973e+03 3.005301600000000235e+02
1.975575000000000045e+03 2.997579000000000065e+02
1.976369999999999891e+03 2.993503699999999981e+02
1.977164999999999964e+03 2.997024000000000115e+02
1.977960000000000036e+03 2.979426500000000146e+02
1.978755000000000109e+03 2.994262299999999755e+02
1.979549999999999955e+03 2.988399900000000002e+02
1.980345000000000027e+03 2.996232999999999720e+02
1.981140000000000100e+03 2.997301299999999742e+02
1.981934999999999945e+03 3.005590300000000070e+02
1.982730000000000018e+03 2.994741399999999771e+02
1.983525000000000091e+03 3.000161299999999756e+02
1.984319999999999936e+03 3.012627499999999827e+02
1.985115000000000009e+03 3.012087000000000216e+02
1.985910000000000082e+03 3.006471900000000232e+02
1.986704999999999927e+03 3.010796599999999899e+02
1.987500000000000000e+03 3.016229400000000282e+02
1.988295000000000073e+03 2.987785799999999767e+02
1.989089999999999918e+03 2.995594199999999887e+02
1.989884999999999991e+03 3.009905400000000100e+02
1.990680000000000064e+03 2.995485300000000279e+02
1.991474999999999909e+03 2.998277100000000246e+02
1.992269999999999982e+03 3.012626399999999762e+02
1.993065000000000055e+03 3.005723899999999844e+02
1.993859999999999900e+03 3.003444499999999948e+02
1.994654999999999973e+03 3.000428400000000124e+02
1.995450000000000045e+03 2.986625999999999976e+02
1.996244999999999891e+03 3.014000800000000027e+02
1.997039999999999964e+03 3.009512899999999718e+02
1.997835000000000036e+03 3.010333999999999719e+02
1.998630000000000109e+03 2.990346400000000244e+02
1.999424999999999955e+03 2.999429499999999962e+02
2.000220000000000027e+03 2.987434900000000084e+02
2.001015000000000100e+03 2.985314799999999877e+02
2.001809999999999945e+03 2.997277000000000271e+02
2.002605000000000018e+03 2.996300899999999956e+02
2.003400000000000091e+03 2.991874000000000251e+02
2.004194999999999936e+03 3.010093100000000277e+02
2.004990000000000009e+03 2.997479799999999841e+02
2.005785000000000082e+03 3.000444400000000087e+02
2.006579999999999927e+03 3.003102700000000027e+02
2.007375000000000000e+03 3.015298500000000104e+02
2.008170000000000073e+03 2.999760400000000118e+02
2.008964999999999918e+03 3.015179299999999785e+02
2.009759999999999991e+03 2.995113000000000056e+02
2.010555000000000064e+03 3.011371800000000007e+02
2.011349999999999909e+03 2.990142799999999852e+02
2.012144999999999982e+03 2.999400400000000104e+02
2.012940000000000055e+03 2.998167900000000259e+02
2.013734999999999900e+03 3.013072900000000232e+02
2.014529999999999973e+03 3.004026499999999942e+02
2.015325000000000045e+03 3.007827800000000025e+02
2.016119999999999891e+03 2.997026399999999740e+02
2.016914999999999964e+03 2.993961800000000153e+02
2.017710000000000036e+03 3.007427900000000136e+02
2.018505000000000109e+03 2.999551900000000160e+02
2.019299999999999955e+03 2.998154000000000110e+02
2.020095000000000027e+03 2.997482699999999909e+02
2.020890000000000100e+03 3.001467700000000036e+02
2.021684999999999945e+03 3.000641600000000153e+02
2.022480000000000018e+03 2.994755000000000109e+02
2.023275000000000091e+03 2.998232300000000237e+02
2.024069999999999936e+03 3.009164799999999786e+02
2.024865000000000009e+03 3.002080000000000268e+02
2.025660000000000082e+03 2.999174199999999928e+02
2.026454999999999927e+03 3.001168400000000247e+02
2.027250000000000000e+03 2.994043500000000222e+02
2.028045000000000073e+03 3.003590800000000058e+02
2.028839999999999918e+03 2.997599200000000224e+02
2.029634999999999991e+03 3.002156299999999760e+02
2.030430000000000064e+03 3.010955599999999777e+02
2.031224999999999909e+03 3.012664800000000014e+02
2.032019999999999982e+03 2.995849600000000237e+02
2.032815000000000055e+03 3.005217700000000036e+02
2.033609999999999900e+03 2.998118699999999990e+02
2.034404999999999973e+03 3.005382999999999925e+02
2.035200000000000045e+03 2.994832499999999982e+02
2.035994999999999891e+03 3.006854000000000156e+02
2.036789999999999964e+03 3.015214899999999716e+02
2.037585000000000036e+03 3.003863400000000183e+02
2.038380000000000109e+03 2.990791300000000206e+02
2.039174999999999955e+03 3.013285500000000070e+02
2.039970000000000027e+03 2.994043800000000033e+02
2.040765000000000100e+03 3.008787699999999745e+02
2.041559999999999945e+03 2.996618500000000154e+02
2.042355000000000018e+03 3.005634200000000078e+02
2.043150000000000091e+03 3.000160099999999943e+02
2.043944999999999936e+03 3.009972599999999829e+02
2.044740000000000009e+03 3.010813699999999926e+02
2.045535000000000082e+03 3.003404300000000262e+02
2.046329999999999927e+03 3.004560799999999858e+02
2.047125000000000000e+03 3.001580799999999840e+02
2.047920000000000073e+03 3.002624299999999948e+02
2.048715000000000146e+03 3.007119000000000142e+02
2.049510000000000218e+03 3.005015099999999961e+02
2.050304999999999836e+03 3.002289099999999848e+02
2.051099999999999909e+03 3.011728800000000206e+02
2.051894999999999982e+03 2.993959199999999896e+02
2.052690000000000055e+03 3.007244200000000092e+02
2.053485000000000127e+03 2.989956099999999992e+02
2.054280000000000200e+03 2.994408599999999865e+02
2.055074999999999818e+03 2.974855699999999956e+02
2.055869999999999891e+03 3.013594299999999748e+02
2.056664999999999964e+03 2.998005800000000249e+02
2.057460000000000036e+03 3.000671100000000138e+02
2.058255000000000109e+03 3.004104899999999816e+02
2.059050000000000182e+03 2.995420199999999795e+02
2.059844999999999800e+03 3.002610399999999800e+02
2.060639999999999873e+03 3.002824600000000146e+02
2.061434999999999945e+03 3.009716500000000110e+02
2.062230000000000018e+03 3.005506599999999935e+02
2.063025000000000091e+03 3.001480900000000247e+02
2.063820000000000164e+03 2.990612199999999916e+02
2.064614999999999782e+03 3.012957000000000107e+02
2.065409999999999854e+03 3.000926499999999919e+02
2.066204999999999927e+03 3.009202599999999848e+02
2.067000000000000000e+03 2.990754900000000021e+02
2.067795000000000073e+03 2.999886700000000133e+02
2.068590000000000146e+03 3.012904700000000275e+02
2.069385000000000218e+03 3.020366500000000087e+02
2.070179999999999836e+03 3.004485399999999800e+02
2.070974999999999909e+03 3.001536199999999894e+02
2.071769999999999982e+03 2.982909099999999967e+02
2.072565000000000055e+03 2.998825600000000122e+02
2.073360000000000127e+03 3.007088800000000219e+02
2.074155000000000200e+03 3.000180500000000166e+02
2.074949999999999818e+03 3.000415100000000166e+02
2.075744999999999891e+03 3.001162400000000048e+02
2.076539999999999964e+03 3.011231700000000160e+02
2.077335000000000036e+03 3.007845399999999927e+02
2.078130000000000109e+03 2.997566699999999855e+02
2.078925000000000182e+03 3.005870499999999765e+02
2.079719999999999800e+03 2.995591900000000010e+02
2.080514999999999873e+03 2.999507500000000277e+02
2.081309999999999945e+03 3.009683099999999740e+02
2.082105000000000018e+03 3.004119299999999839e+02
2.082900000000000091e+03 2.992325299999999970e+02
2.083695000000000164e+03 2.998034000000000106e+02
2.084489999999999782e+03 3.005299299999999789e+02
2.085284999999999854e+03 3.006813799999999901e+02
2.086079999999999927e+03 3.002158400000000142e+02
2.086875000000000000e+03 3.004816999999999894e+02
2.087670000000000073e+03 2.996820399999999722e+02
2.088465000000000146e+03 2.988741899999999987e+02
2.089260000000000218e+03 3.014701400000000149e+02
2.090054999999999836e+03 2.999840699999999742e+02
2.090849999999999909e+03 3.006506899999999973e+02
2.091644999999999982e+03 2.987733099999999808e+02
2.092440000000000055e+03 3.004052699999999732e+02
2.093235000000000127e+03 3.005133000000000152e+02
2.094030000000000200e+03 3.003435299999999870e+02
2.094824999999999818e+03 2.999710699999999974e+02
2.095619999999999891e+03 2.999870300000000043e+02
2.096414999999999964e+03 2.994788399999999911e+02
2.097210000000000036e+03 3.006916299999999751e+02
2.098005000000000109e+03 3.012711699999999837e+02
2.098800000000000182e+03 2.992209700000000225e+02
2.099594999999999800e+03 3.003287000000000262e+02
2.100389999999999873e+03 3.004199899999999843e+02
2.101184999999999945e+03 3.008222000000000094e+02
2.101980000000000018e+03 3.002266200000000254e+02
2.102775000000000091e+03 3.000876200000000154e+02
2.103570000000000164e+03 3.012491499999999860e+02
2.104364999999999782e+03 2.992401899999999841e+02
2.105159999999999854e+03 3.004537100000000009e+02
2.105954999999999927e+03 2.994672699999999850e+02
2.106750000000000000e+03 3.001705499999999915e+02
2.107545000000000073e+03 3.010640399999999772e+02
2.108340000000000146e+03 3.002787000000000148e+02
2.109135000000000218e+03 3.007413000000000238e+02
2.109929999999999836e+03 3.003928000000000225e+02
2.110724999999999909e+03 2.999461400000000140e+02
2.111519999999999982e+03 2.985990300000000275e+02
2.112315000000000055e+03 3.001843700000000013e+02
2.113110000000000127e+03 3.003578600000000165e+02
2.113905000000000200e+03 3.006551799999999730e+02
2.114699999999999818e+03 3.003394599999999741e+02
2.115494999999999891e+03 2.995391900000000192e+02
2.116289999999999964e+03 2.987872800000000097e+02
2.117085000000000036e+03 3.007794400000000223e+02
2.117880000000000109e+03 3.014809200000000260e+02
2.118675000000000182e+03 3.008234199999999987e+02
2.119469999999999800e+03 3.005646499999999719e+02
2.120264999999999873e+03 3.027378600000000120e+02
2.121059999999999945e+03 3.008719100000000140e+02
2.121855000000000018e+03 3.000681900000000155e+02
2.122650000000000091e+03 2.997697299999999814e+02
2.123445000000000164e+03 2.992402900000000159e+02
2.124239999999999782e+03 2.995484799999999836e+02
2.125034999999999854e+03 2.993214600000000019e+02
2.125829999999999927e+03 3.010120699999999943e+02
2.126625000000000000e+03 3.005711299999999824e+02
2.127420000000000073e+03 2.988262899999999718e+02
2.128215000000000146e+03 3.003488600000000019e+02
2.129010000000000218e+03 2.989469000000000278e+02
2.129804999999999836e+03 3.017796900000000164e+02
2.130599999999999909e+03 2.998973100000000045e+02
2.131394999999999982e+03 2.997168199999999842e+02
2.132190000000000055e+03 2.995434999999999945e+02
2.132985000000000127e+03 3.002662700000000200e+02
2.133780000000000200e+03 3.003977899999999863e+02
2.134574999999999818e+03 2.989967300000000137e+02
2.135369999999999891e+03 3.003165399999999750e+02
2.136164999999999964e+03 2.996629599999999982e+02
2.136960000000000036e+03 2.998440699999999879e+02
2.137755000000000109e+03 2.986404099999999744e+02
2.138550000000000182e+03 3.003459500000000162e+02
2.139344999999999800e+03 2.989748099999999909e+02
2.140139999999999873e+03 2.998025099999999838e+02
2.140934999999999945e+03 2.998789899999999875e+02
2.141730000000000018e+03 3.010619399999999928e+02
2.142525000000000091e+03 2.994784599999999841e+02
2.143320000000000164e+03 3.006005000000000109e+02
2.144114999999999782e+03 2.995259599999999978e+02
2.144909999999999854e+03 3.009640299999999797e+02
2.145704999999999927e+03 3.009349500000000148e+02
2.146500000000000000e+03 3.009519599999999855e+02
2.147295000000000073e+03 2.997947100000000091e+02
2.148090000000000146e+03 3.004671700000000101e+02
2.148885000000000218e+03 2.987964299999999866e+02
2.149679999999999836e+03 2.995170100000000275e+02
2.150474999999999909e+03 2.986824100000000044e+02
2.151269999999999982e+03 2.986157299999999850e+02
2.152065000000000055e+03 2.990720999999999776e+02
2.152860000000000127e+03 3.006145500000000084e+02
2.153655000000000200e+03 2.983789600000000064e+02
2.154449999999999818e+03 2.991370699999999943e+02
2.155244999999999891e+03 3.005060100000000034e+02
2.156039999999999964e+03 2.995162000000000262e+02
2.156835000000000036e+03 2.998051800000000071e+02
2.157630000000000109e+03 3.005150199999999927e+02
2.158425000000000182e+03 3.014965300000000070e+02
2.159219999999999800e+03 3.005813099999999736e+02
2.160014999999999873e+03 2.989878299999999740e+02
2.160809999999999945e+03 3.006498599999999897e+02
2.161605000000000018e+03 3.011030499999999961e+02
2.162400000000000091e+03 3.011317099999999982e+02
2.163195000000000164e+03 2.999494799999999941e+02
2.163989999999999782e+03 3.000296999999999912e+02
2.164784999999999854e+03 2.995713299999999890e+02
2.165579999999999927e+03 2.996958399999999756e+02
2.166375000000000000e+03 3.001631499999999733e+02
2.167170000000000073e+03 2.994928199999999947e+02
2.167965000000000146e+03 2.998466399999999794e+02
2.168760000000000218e+03 3.001243600000000242e+02
2.169554999999999836e+03 2.995757699999999772e+02
2.170349999999999909e+03 2.987547700000000077e+02
2.171144999999999982e+03 3.001950100000000248e+02
2.171940000000000055e+03 2.996261999999999830e+02
2.172735000000000127e+03 2.997656000000000063e+02
2.173530000000000200e+03 2.993283099999999877e+02
2.174324999999999818e+03 3.005023199999999974e+02
2.175119999999999891e+03 2.999986200000000167e+02
2.175914999999999964e+03 3.002037100000000009e+02
2.176710000000000036e+03 2.974150399999999763e+02
2.177505000000000109e+03 2.989475400000000036e+02
2.178300000000000182e+03 3.007113600000000133e+02
2.179094999999999800e+03 2.996501999999999839e+02
2.179889999999999873e+03 2.994327799999999797e+02
2.180684999999999945e+03 3.005687599999999975e+02
2.181480000000000018e+03 2.979570100000000252e+02
2.182275000000000091e+03 2.994753000000000043e+02
2.183070000000000164e+03 2.987792499999999905e+02
2.183864999999999782e+03 3.006311400000000162e+02
2.184659999999999854e+03 2.985947199999999953e+02
2.185454999999999927e+03 2.981129500000000121e+02
2.186250000000000000e+03 3.003998399999999833e+02
2.187045000000000073e+03 3.011482799999999997e+02
2.187840000000000146e+03 2.997679400000000101e+02
2.188635000000000218e+03 3.010834500000000276e+02
2.189429999999999836e+03 2.999010700000000043e+02
2.190224999999999909e+03 2.996991800000000126e+02
2.191019999999999982e+03 2.990844599999999787e+02
2.191815000000000055e+03 3.002543400000000133e+02
2.192610000000000127e+03 3.006881999999999948e+02
2.193405000000000200e+03 3.003297900000000027e+02
2.194199999999999818e+03 3.002441000000000031e+02
2.194994999999999891e+03 2.989773700000000076e+02
2.195789999999999964e+03 2.985391799999999876e+02
2.196585000000000036e+03 3.001537700000000086e+02
2.197380000000000109e+03 3.003039499999999862e+02
2.198175000000000182e+03 2.986142899999999827e+02
2.198969999999999800e+03 3.010082100000000196e+02
2.199764999999999873e+03 3.007759399999999914e+02
2.200559999999999945e+03 2.997175700000000234e+02
2.201355000000000018e+03 3.012152699999999754e+02
2.202150000000000091e+03 2.999730599999999754e+02
2.202945000000000164e+03 2.986558499999999867e+02
2.203739999999999782e+03 2.997896200000000135e+02
2.204534999999999854e+03 3.012361799999999903e+02
2.205329999999999927e+03 3.008928700000000163e+02
2.206125000000000000e+03 3.010215000000000032e+02
2.206920000000000073e+03 2.998924799999999777e+02
2.207715000000000146e+03 2.996177799999999820e+02
2.208510000000000218e+03 3.003443700000000263e+02
2.209304999999999836e+03 3.000937299999999937e+02
2.210099999999999909e+03 3.009332699999999932e+02
2.210894999999999982e+03 3.006034900000000221e+02
2.211690000000000055e+03 3.000958600000000160e+02
2.212485000000000127e+03 3.001615699999999833e+02
2.213280000000000200e+03 2.992904199999999832e+02
2.214074999999999818e+03 2.994409299999999803e+02
2.214869999999999891e+03 2.996187899999999900e+02
2.215664999999999964e+03 3.001212400000000002e+02
2.216460000000000036e+03 3.000194999999999936e+02
2.217255000000000109e+03 3.001734299999999962e+02
2.218050000000000182e+03 2.989809700000000134e+02
2.218844999999999800e+03 2.996128899999999931e+02
2.219639999999999873e+03 3.014701600000000212e+02
2.220434999999999945e+03 3.006912300000000187e+02
2.221230000000000018e+03 2.994948299999999790e+02
2.222025000000000091e+03 3.007291299999999978e+02
2.222820000000000164e+03 2.991372200000000134e+02
2.223614999999999782e+03 3.010872600000000148e+02
2.224409999999999854e+03 2.990865299999999820e+02
2.225204999999999927e+03 3.001959899999999948e+02
2.226000000000000000e+03 2.994164299999999912e+02
2.226795000000000073e+03 3.001100099999999884e+02
2.227590000000000146e+03 3.003463499999999726e+02
2.228385000000000218e+03 2.999825700000000097e+02
2.229179999999999836e+03 2.994322700000000168e+02
2.229974999999999909e+03 2.988136600000000271e+02
2.230769999999999982e+03 3.005813200000000052e+02
2.231565000000000055e+03 3.015857300000000123e+02
2.232360000000000127e+03 2.979567299999999932e+02
2.233155000000000200e+03 3.001018000000000256e+02
2.233949999999999818e+03 3.001646499999999946e+02
2.234744999999999891e+03 3.003001300000000242e+02
2.235539999999999964e+03 2.996095799999999940e+02
2.236335000000000036e+03 3.003682099999999764e+02
2.237130000000000109e+03 2.994812600000000202e+02
2.237925000000000182e+03 2.993159200000000055e+02
2.238719999999999800e+03 2.994873900000000049e+02
2.239514999999999873e+03 2.991995200000000068e+02
2.240309999999999945e+03 2.978591299999999933e+02
2.241105000000000018e+03 3.008111099999999851e+02
2.241900000000000091e+03 3.012251699999999914e+02
2.242695000000000164e+03 3.013491599999999835e+02
2.243489999999999782e+03 3.000903400000000261e+02
2.244284999999999854e+03 3.000174900000000093e+02
2.245079999999999927e+03 2.997549099999999953e+02
2.245875000000000000e+03 2.994727100000000064e+02
2.246670000000000073e+03 3.006141999999999825e+02
2.247465000000000146e+03 2.994663600000000088e+02
2.248260000000000218e+03 3.006064900000000080e+02
2.249054999999999836e+03 2.994413299999999936e+02
2.249849999999999909e+03 2.991587499999999977e+02
2.250644999999999982e+03 2.985186499999999796e+02
2.251440000000000055e+03 3.017578300000000127e+02
2.252235000000000127e+03 3.018752200000000130e+02
2.253030000000000200e+03 3.000560500000000275e+02
2.253824999999999818e+03 3.007755999999999972e+02
2.254619999999999891e+03 2.987960199999999986e+02
2.255414999999999964e+03 2.999537199999999757e+02
2.256210000000000036e+03 2.993653299999999717e+02
2.257005000000000109e+03 3.000782899999999813e+02
2.257800000000000182e+03 2.986376500000000078e+02
2.258594999999999800e+03 3.005264700000000175e+02
2.259389999999999873e+03 2.995355299999999943e+02
2.260184999999999945e+03 2.991567400000000134e+02
2.260980000000000018e+03 3.003240400000000250e+02
2.261775000000000091e+03 3.014390099999999961e+02
2.262570000000000164e+03 2.995062500000000227e+02
2.263364999999999782e+03 2.998197400000000243e+02
2.264159999999999854e+03 2.991596900000000119e+02
2.264954999999999927e+03 2.995898500000000126e+02
2.265750000000000000e+03 2.991025099999999952e+02
2.266545000000000073e+03 2.992121799999999894e+02
2.267340000000000146e+03 2.994989699999999857e+02
2.268135000000000218e+03 3.004399500000000103e+02
2.268929999999999836e+03 3.003364900000000262e+02
2.269724999999999909e+03 2.996676199999999994e+02
2.270519999999999982e+03 3.000083599999999819e+02
2.271315000000000055e+03 2.998310399999999731e+02
2.272110000000000127e+03 2.992392100000000141e+02
2.272905000000000200e+03 3.010573099999999727e+02
2.273699999999999818e+03 3.006422099999999773e+02
2.274494999999999891e+03 2.997776499999999942e+02
2.275289999999999964e+03 3.000350300000000061e+02
2.276085000000000036e+03 2.996988000000000056e+02
2.276880000000000109e+03 2.997977099999999950e+02
2.277675000000000182e+03 2.996908000000000243e+02
2.278469999999999800e+03 3.009156699999999773e+02
2.279264999999999873e+03 2.994684899999999743e+02
2.280059999999999945e+03 2.997416400000000181e+02
2.280855000000000018e+03 3.011464199999999778e+02
2.281650000000000091e+03 3.000357599999999820e+02
2.282445000000000164e+03 2.985654099999999858e+02
2.283239999999999782e+03 2.996934299999999780e+02
2.284034999999999854e+03 2.988726800000000026e+02
2.284829999999999927e+03 2.995579599999999800e+02
2.285625000000000000e+03 3.006938400000000229e+02
2.286420000000000073e+03 3.006541199999999776e+02
2.287215000000000146e+03 2.993451200000000085e+02
2.288010000000000218e+03 2.997317499999999768e+02
2.288804999999999836e+03 2.989946299999999724e+02
2.289599999999999909e+03 2.994005999999999972e+02
2.290394999999999982e+03 2.990692900000000236e+02
2.291190000000000055e+03 3.006723700000000008e+02
2.291985000000000127e+03 2.998544099999999730e+02
2.292780000000000200e+03 2.996048400000000242e+02
2.293574999999999818e+03 2.996150200000000154e+02
2.294369999999999891e+03 2.987211100000000101e+02
2.295164999999999964e+03 3.009072100000000205e+02
2.295960000000000036e+03 2.992531099999999924e+02
2.296755000000000109e+03 2.998084900000000061e+02
2.297550000000000182e+03 3.010357900000000200e+02
2.298344999999999800e+03 3.006554199999999923e+02
2.299139999999999873e+03 3.001919899999999757e+02
2.299934999999999945e+03 3.003912799999999947e+02
2.300730000000000018e+03 2.995677600000000211e+02
2.301525000000000091e+03 2.992009899999999902e+02
2.302320000000000164e+03 3.015998200000000224e+02
2.303114999999999782e+03 3.004390500000000088e+02
2.303909999999999854e+03 3.010284399999999891e+02
2.304704999999999927e+03 3.001287899999999809e+02
2.305500000000000000e+03 2.996397600000000239e+02
2.306295000000000073e+03 2.999168199999999729e+02
2.307090000000000146e+03 2.997918599999999856e+02
2.307885000000000218e+03 2.996259800000000268e+02
2.308679999999999836e+03 2.983857699999999795e+02
2.309474999999999909e+03 2.988779999999999859e+02
2.310269999999999982e+03 3.008226099999999974e+02
2.311065000000000055e+03 2.988728800000000092e+02
2.311860000000000127e+03 3.008340900000000033e+02
2.312655000000000200e+03 3.001954799999999750e+02
2.313449999999999818e+03 2.999643699999999740e+02
2.314244999999999891e+03 3.002975000000000136e+02
2.315039999999999964e+03 2.990205300000000079e+02
2.315835000000000036e+03 2.985082300000000259e+02
2.316630000000000109e+03 2.995819099999999935e+02
2.317425000000000182e+03 2.996788700000000176e+02
2.318219999999999800e+03 2.997896299999999883e+02
2.319014999999999873e+03 2.988868100000000254e+02
2.319809999999999945e+03 2.988667599999999993e+02
2.320605000000000018e+03 3.001690300000000207e+02
2.321400000000000091e+03 3.011110199999999963e+02
2.322195000000000164e+03 2.988125699999999938e+02
2.322989999999999782e+03 3.008951099999999883e+02
2.323784999999999854e+03 2.984464600000000019e+02
2.324579999999999927e+03 2.998668000000000120e+02
2.325375000000000000e+03 3.002070299999999747e+02
2.326170000000000073e+03 3.014230499999999893e+02
2.326965000000000146e+03 2.994601799999999798e+02
2.327760000000000218e+03 2.993418500000000222e+02
2.328554999999999836e+03 2.996558499999999867e+02
2.329349999999999909e+03 3.002216700000000174e+02
2.330144999999999982e+03 3.005807199999999852e+02
2.330940000000000055e+03 3.006783199999999852e+02
2.331735000000000127e+03 2.994546900000000278e+02
2.332530000000000200e+03 3.002542000000000257e+02
2.333324999999999818e+03 3.002324699999999780e+02
2.334119999999999891e+03 2.999390999999999963e+02
2.334914999999999964e+03 3.003436500000000251e+02
2.335710000000000036e+03 3.000997899999999845e+02
2.336505000000000109e+03 3.010015799999999899e+02
2.337300000000000182e+03 2.995790000000000077e+02
2.338094999999999800e+03 2.993390600000000177e+02
2.338889999999999873e+03 2.995338699999999790e+02
2.339684999999999945e+03 2.992910800000000222e+02
2.340480000000000018e+03 3.024958700000000249e+02
2.341275000000000091e+03 3.010298000000000229e+02
2.342070000000000164e+03 3.012048300000000154e+02
2.342864999999999782e+03 2.996044299999999794e+02
2.343659999999999854e+03 2.993466900000000237e+02
2.344454999999999927e+03 3.007242899999999963e+02
2.345250000000000000e+03 3.003359199999999873e+02
2.346045000000000073e+03 2.992192699999999945e+02
2.346840000000000146e+03 2.986645700000000261e+02
2.347635000000000218e+03 2.993558499999999754e+02
2.348429999999999836e+03 3.002377500000000055e+02
2.349224999999999909e+03 3.011667800000000170e+02
2.350019999999999982e+03 3.000493399999999724e+02
2.350815000000000055e+03 2.997113299999999754e+02
2.351610000000000127e+03 2.998735899999999788e+02
2.352405000000000200e+03 3.000685799999999972e+02
2.353199999999999818e+03 2.990740499999999997e+02
2.353994999999999891e+03 2.993852400000000102e+02
2.354789999999999964e+03 2.991825099999999793e+02
2.355585000000000036e+03 3.013761299999999892e+02
2.356380000000000109e+03 2.993744300000000180e+02
2.357175000000000182e+03 3.009431500000000028e+02
2.357969999999999800e+03 3.008150999999999726e+02
2.358764999999999873e+03 2.987555699999999774e+02
2.359559999999999945e+03 2.997215199999999982e+02
2.360355000000000018e+03 2.988742799999999988e+02
2.361150000000000091e+03 2.985966500000000110e+02
2.361945000000000164e+03 3.013982799999999997e+02
2.362739999999999782e+03 3.000470000000000255e+02
2.363534999999999854e+03 3.004415999999999940e+02
2.364329999999999927e+03 2.994736300000000142e+02
2.365125000000000000e+03 2.995662800000000061e+02
2.365920000000000073e+03 3.010654499999999985e+02
2.366715000000000146e+03 3.000812799999999925e+02
2.367510000000000218e+03 2.992468600000000265e+02
2.368304999999999836e+03 3.003722700000000145e+02
2.369099999999999909e+03 3.015168100000000209e+02
2.369894999999999982e+03 2.983916500000000269e+02
2.370690000000000055e+03 2.988851999999999975e+02
2.371485000000000127e+03 3.002498699999999872e+02
2.372280000000000200e+03 3.001158599999999979e+02
2.373074999999999818e+03 3.005036600000000249e+02
2.373869999999999891e+03 3.000141399999999976e+02
2.374664999999999964e+03 2.997352399999999761e+02
2.375460000000000036e+03 2.988839399999999955e+02
2.376255000000000109e+03 2.996070000000000277e+02
2.377050000000000182e+03 3.010204400000000078e+02
2.377844999999999800e+03 2.997655799999999999e+02
2.378639999999999873e+03 3.001484800000000064e+02
2.379434999999999945e+03 2.998834499999999821e+02
2.380230000000000018e+03 3.008975300000000175e+02
2.381025000000000091e+03 2.991582999999999970e+02
2.381820000000000164e+03 3.010989500000000021e+02
2.382614999999999782e+03 3.004005700000000161e+02
2.383409999999999854e+03 2.996014000000000124e+02
2.384204999999999927e+03 3.008373599999999897e+02
2.385000000000000000e+03 2.992565099999999916e+02
2.385795000000000073e+03 2.986674100000000180e+02
2.386590000000000146e+03 2.997462100000000191e+02
2.387385000000000218e+03 3.004004499999999780e+02
2.388179999999999836e+03 2.994236799999999903e+02
2.388974999999999909e+03 3.000085100000000011e+02
2.389769999999999982e+03 2.995599599999999896e+02
2.390565000000000055e+03 2.992742999999999824e+02
2.391360000000000127e+03 2.991409499999999753e+02
2.392155000000000200e+03 2.996547899999999913e+02
2.392949999999999818e+03 2.994952799999999797e+02
2.393744999999999891e+03 2.999625199999999836e+02
2.394539999999999964e+03 2.996359199999999987e+02
2.395335000000000036e+03 3.006694200000000023e+02
2.396130000000000109e+03 2.993409899999999766e+02
2.396925000000000182e+03 3.000520500000000084e+02
2.397719999999999800e+03 3.001791200000000117e+02
2.398514999999999873e+03 2.998273500000000240e+02
2.399309999999999945e+03 2.992251600000000167e+02
2.400105000000000018e+03 2.993228100000000040e+02
2.400900000000000091e+03 2.997930700000000002e+02
2.401695000000000164e+03 2.998745200000000182e+02
2.402489999999999782e+03 2.999676400000000172e+02
2.403284999999999854e+03 2.986876899999999750e+02
2.404079999999999927e+03 3.005838200000000029e+02
2.404875000000000000e+03 2.995282100000000014e+02
2.405670000000000073e+03 2.999790399999999977e+02
2.406465000000000146e+03 2.997831499999999778e+02
2.407260000000000218e+03 3.001179799999999886e+02
2.408054999999999836e+03 2.993931200000000104e+02
2.408849999999999909e+03 3.003108399999999847e+02
2.409644999999999982e+03 2.998535100000000284e+02
2.410440000000000055e+03 2.997324199999999905e+02
2.411235000000000127e+03 2.988240700000000061e+02
2.412030000000000200e+03 2.997019700000000171e+02
2.412824999999999818e+03 2.987853000000000065e+02
2.413619999999999891e+03 3.009781800000000089e+02
2.414414999999999964e+03 3.000349400000000060e+02
2.415210000000000036e+03 3.005556599999999889e+02
2.416005000000000109e+03 3.014924399999999878e+02
2.416800000000000182e+03 3.008384300000000167e+02
2.417594999999999800e+03 2.998043400000000247e+02
2.418389999999999873e+03 2.991406999999999812e+02
2.419184999999999945e+03 3.013333200000000147e+02
2.419980000000000018e+03 2.991336499999999887e+02
2.420775000000000091e+03 2.990432099999999878e+02
2.421570000000000164e+03 3.005422899999999800e+02
2.422364999999999782e+03 3.012122899999999959e+02
2.423159999999999854e+03 3.008874900000000139e+02
2.423954999999999927e+03 2.998289300000000139e+02
2.424750000000000000e+03 2.998200199999999995e+02
2.425545000000000073e+03 3.004192100000000210e+02
2.426340000000000146e+03 3.004753000000000043e+02
2.427135000000000218e+03 2.995654799999999796e+02
2.427929999999999836e+03 2.991085299999999734e+02
2.428724999999999909e+03 2.990328999999999837e+02
2.429519999999999982e+03 2.987945300000000088e+02
2.430315000000000055e+03 3.009453199999999811e+02
2.431110000000000127e+03 2.994943200000000161e+02
2.431905000000000200e+03 3.004268999999999892e+02
2.432699999999999818e+03 3.005084899999999948e+02
2.433494999999999891e+03 2.991915799999999876e+02
2.434289999999999964e+03 2.987755700000000161e+02
2.435085000000000036e+03 2.996472800000000234e+02
2.435880000000000109e+03 2.997344400000000064e+02
2.436675000000000182e+03 2.971972600000000284e+02
2.437469999999999800e+03 3.001716599999999744e+02
2.438264999999999873e+03 3.004541699999999764e+02
2.439059999999999945e+03 2.985353700000000003e+02
2.439855000000000018e+03 2.994072100000000205e+02
2.440650000000000091e+03 3.011321100000000115e+02
2.441445000000000164e+03 2.999576999999999884e+02
2.442239999999999782e+03 3.006156799999999976e+02
2.443034999999999854e+03 3.013801900000000273e+02
2.443829999999999927e+03 3.003967099999999846e+02
2.444625000000000000e+03 3.016768299999999954e+02
2.445420000000000073e+03 2.991120099999999979e+02
2.446215000000000146e+03 3.005063200000000165e+02
2.447010000000000218e+03 2.998112300000000232e+02
2.447804999999999836e+03 2.996980599999999981e+02
2.448599999999999909e+03 2.989080599999999777e+02
2.449394999999999982e+03 2.995250800000000027e+02
2.450190000000000055e+03 3.003235900000000242e+02
2.450985000000000127e+03 3.011613699999999767e+02
2.451780000000000200e+03 3.003798899999999890e+02
2.452574999999999818e+03 2.997562699999999722e+02
2.453369999999999891e+03 2.990505499999999870e+02
2.454164999999999964e+03 2.997965399999999931e+02
2.454960000000000036e+03 3.004344800000000077e+02
2.455755000000000109e+03 3.003675299999999879e+02
2.456550000000000182e+03 2.988392099999999800e+02
2.457344999999999800e+03 3.009861000000000217e+02
2.458139999999999873e+03 3.007138800000000174e+02
2.458934999999999945e+03 3.005696300000000178e+02
2.459730000000000018e+03 2.998967700000000036e+02
2.460525000000000091e+03 2.998343399999999974e+02
2.461320000000000164e+03 3.009661699999999769e+02
2.462114999999999782e+03 3.001755299999999806e+02
2.462909999999999854e+03 3.002790899999999965e+02
2.463704999999999927e+03 2.992976100000000201e+02
2.464500000000000000e+03 3.002081800000000271e+02
2.465295000000000073e+03 2.999456799999999816e+02
2.466090000000000146e+03 2.996189499999999839e+02
2.466885000000000218e+03 2.997264599999999746e+02
2.467679999999999836e+03 2.995246099999999956e+02
2.468474999999999909e+03 3.004887200000000007e+02
2.469269999999999982e+03 3.007732399999999870e+02
2.470065000000000055e+03 2.988881999999999834e+02
2.470860000000000127e+03 3.018059099999999830e+02
2.471655000000000200e+03 3.016694800000000214e+02
2.472449999999999818e+03 3.007580399999999941e+02
2.473244999999999891e+03 2.994879199999999742e+02
2.474039999999999964e+03 3.008797999999999888e+02
2.474835000000000036e+03 3.018271100000000047e+02
2.475630000000000109e+03 3.013457999999999970e+02
2.476425000000000182e+03 3.003934899999999857e+02
2.477219999999999800e+03 3.004752700000000232e+02
2.478014999999999873e+03 3.010063900000000103e+02
2.478809999999999945e+03 3.005238600000000133e+02
2.479605000000000018e+03 3.004991400000000112e+02
2.480400000000000091e+03 3.007368200000000229e+02
2.481195000000000164e+03 3.000235400000000254e+02
2.481989999999999782e+03 3.003975899999999797e+02
2.482784999999999854e+03 2.996541500000000156e+02
2.483579999999999927e+03 3.006095100000000002e+02
2.484375000000000000e+03 3.007040900000000079e+02
2.485170000000000073e+03 3.004830200000000104e+02
2.485965000000000146e+03 2.993739800000000173e+02
2.486760000000000218e+03 3.001093700000000126e+02
2.487554999999999836e+03 3.003797099999999887e+02
2.488349999999999909e+03 2.978414500000000089e+02
2.489144999999999982e+03 3.020736099999999738e+02
2.489940000000000055e+03 3.004000100000000089e+02
2.490735000000000127e+03 3.004442099999999982e+02
2.491530000000000200e+03 2.989260100000000193e+02
2.492324999999999818e+03 2.986346399999999903e+02
2.493119999999999891e+03 3.008481300000000260e+02
2.493914999999999964e+03 3.005499599999999987e+02
2.494710000000000036e+03 2.991169399999999996e+02
2.495505000000000109e+03 3.002304100000000062e+02
2.496300000000000182e+03 2.994764200000000187e+02
2.497094999999999800e+03 3.002137799999999856e+02
2.497889999999999873e+03 2.997823700000000144e+02
2.498684999999999945e+03 3.001214100000000258e+02
2.499480000000000018e+03 3.017274800000000141e+02
2.500275000000000091e+03 2.995980000000000132e+02
2.501070000000000164e+03 2.989308300000000145e+02
2.501864999999999782e+03 3.013087699999999813e+02
2.502659999999999854e+03 3.001702999999999975e+02
2.503454999999999927e+03 3.015276200000000131e+02
2.504250000000000000e+03 2.997425700000000006e+02
2.505045000000000073e+03 3.020651799999999980e+02
2.505840000000000146e+03 2.998600900000000138e+02
2.506635000000000218e+03 3.000207700000000273e+02
2.507429999999999836e+03 3.006256700000000137e+02
2.508224999999999909e+03 2.994442799999999920e+02
2.509019999999999982e+03 3.012514499999999771e+02
2.509815000000000055e+03 3.005672099999999887e+02
2.510610000000000127e+03 3.001583499999999844e+02
2.511405000000000200e+03 2.990796599999999899e+02
2.512199999999999818e+03 3.016176899999999819e+02
2.512994999999999891e+03 3.005471000000000004e+02
2.513789999999999964e+03 3.007718800000000101e+02
2.514585000000000036e+03 3.000136299999999778e+02
2.515380000000000109e+03 2.996279299999999921e+02
2.516175000000000182e+03 2.998008899999999812e+02
2.516969999999999800e+03 2.995366599999999835e+02
2.517764999999999873e+03 3.012619599999999878e+02
2.518559999999999945e+03 2.998104400000000282e+02
2.519355000000000018e+03 3.001150099999999838e+02
2.520150000000000091e+03 2.996302999999999770e+02
2.520945000000000164e+03 3.002898500000000013e+02
2.521739999999999782e+03 2.992394800000000146e+02
2.522534999999999854e+03 3.000913400000000024e+02
2.523329999999999927e+03 2.990394299999999816e+02
2.524125000000000000e+03 2.994654499999999757e+02
2.524920000000000073e+03 2.989339100000000258e+02
2.525715000000000146e+03 3.016997000000000071e+02
2.526510000000000218e+03 3.006578200000000152e+02
2.527304999999999836e+03 3.011525700000000256e+02
2.528099999999999909e+03 3.004306000000000267e+02
2.528894999999999982e+03 2.996541300000000092e+02
2.529690000000000055e+03 3.010229899999999930e+02
2.530485000000000127e+03 2.991077399999999784e+02
2.531280000000000200e+03 3.002562800000000038e+02
2.532074999999999818e+03 2.986604199999999878e+02
2.532869999999999891e+03 3.008274400000000242e+02
2.533664999999999964e+03 3.007141899999999737e+02
2.534460000000000036e+03 3.001917599999999879e+02
2.535255000000000109e+03 3.013363100000000259e+02
2.536050000000000182e+03 3.001504299999999716e+02
2.536844999999999800e+03 3.003009299999999939e+02
2.537639999999999873e+03 2.990343799999999987e+02
2.538434999999999945e+03 2.998088999999999942e+02
2.539230000000000018e+03 2.991993600000000129e+02
2.540025000000000091e+03 3.007968700000000126e+02
2.540820000000000164e+03 2.998806900000000155e+02
2.541614999999999782e+03 3.001034500000000094e+02
2.542409999999999854e+03 2.995477099999999950e+02
2.543204999999999927e+03 2.985922400000000039e+02
2.544000000000000000e+03 2.998254099999999767e+02
2.544795000000000073e+03 2.982275500000000079e+02
2.545590000000000146e+03 3.011841600000000199e+02
2.546385000000000218e+03 3.005066600000000108e+02
2.547179999999999836e+03 2.995327500000000214e+02
2.547974999999999909e+03 2.990456599999999980e+02
2.548769999999999982e+03 2.987996800000000235e+02
2.549565000000000055e+03 3.010474100000000135e+02
2.550360000000000127e+03 2.997096099999999979e+02
2.551155000000000200e+03 3.002146700000000124e+02
2.551949999999999818e+03 2.997998799999999733e+02
2.552744999999999891e+03 2.999215699999999742e+02
2.553539999999999964e+03 2.997036899999999946e+02
2.554335000000000036e+03 3.007074499999999944e+02
2.555130000000000109e+03 3.007147400000000061e+02
2.555925000000000182e+03 3.000985699999999952e+02
2.556719999999999800e+03 2.989361200000000167e+02
2.557514999999999873e+03 3.002947500000000218e+02
2.558309999999999945e+03 2.998710699999999747e+02
2.559105000000000018e+03 2.999451099999999997e+02
2.559900000000000091e+03 2.989281199999999785e+02
2.560695000000000164e+03 2.993944900000000189e+02
2.561489999999999782e+03 3.001064200000000142e+02
2.562284999999999854e+03 2.994831199999999853e+02
2.563079999999999927e+03 2.998057900000000018e+02
2.563875000000000000e+03 3.004826899999999910e+02
2.564670000000000073e+03 2.996529100000000199e+02
2.565465000000000146e+03 2.987773799999999937e+02
2.566260000000000218e+03 2.994201400000000035e+02
2.567054999999999836e+03 3.006133800000000065e+02
2.567849999999999909e+03 2.996964399999999955e+02
2.568644999999999982e+03 2.997465500000000134e+02
2.569440000000000055e+03 2.984277099999999905e+02
2.570235000000000127e+03 3.002136600000000044e+02
2.571030000000000200e+03 2.999445799999999736e+02
2.571824999999999818e+03 3.001969599999999900e+02
2.572619999999999891e+03 3.008247900000000072e+02
2.573414999999999964e+03 3.003636300000000006e+02
2.574210000000000036e+03 2.994499999999999886e+02
2.575005000000000109e+03 3.004838599999999929e+02
2.575800000000000182e+03 2.998549199999999928e+02
2.576594999999999800e+03 2.989716199999999731e+02
2.577389999999999873e+03 2.999185100000000261e+02
2.578184999999999945e+03 2.995264700000000175e+02
2.578980000000000018e+03 2.997303499999999872e+02
2.579775000000000091e+03 2.993608600000000024e+02
2.580570000000000164e+03 3.003783599999999865e+02
2.581364999999999782e+03 2.995830000000000268e+02
2.582159999999999854e+03 2.998736499999999978e+02
2.582954999999999927e+03 3.004960699999999747e+02
2.583750000000000000e+03 2.997587599999999952e+02
2.584545000000000073e+03 3.009883899999999812e+02
2.585340000000000146e+03 3.000375500000000102e+02
2.586135000000000218e+03 2.990902199999999880e+02
2.586929999999999836e+03 3.013979600000000119e+02
2.587724999999999909e+03 3.003725699999999961e+02
2.588519999999999982e+03 2.996058600000000069e+02
2.589315000000000055e+03 2.995789899999999761e+02
2.590110000000000127e+03 3.004636600000000044e+02
2.590905000000000200e+03 3.001520399999999995e+02
2.591699999999999818e+03 2.992259900000000243e+02
2.592494999999999891e+03 2.990345899999999801e+02
2.593289999999999964e+03 2.995703599999999938e+02
2.594085000000000036e+03 3.001761999999999944e+02
2.594880000000000109e+03 3.011518599999999992e+02
2.595675000000000182e+03 3.005169000000000210e+02
2.596469999999999800e+03 3.005174099999999839e+02
2.597264999999999873e+03 2.996754199999999742e+02
2.598059999999999945e+03 3.003057299999999827e+02
2.598855000000000018e+03 3.005835999999999899e+02
2.599650000000000091e+03 3.004196499999999901e+02
2.600445000000000164e+03 3.005633399999999824e+02
2.601239999999999782e+03 2.994374199999999746e+02
2.602034999999999854e+03 3.005013299999999958e+02
2.602829999999999927e+03 2.990500099999999861e+02
2.603625000000000000e+03 2.986135600000000068e+02
2.604420000000000073e+03 2.994476799999999912e+02
2.605215000000000146e+03 2.999604400000000055e+02
2.606010000000000218e+03 2.990554599999999823e+02
2.606804999999999836e+03 3.014879700000000184e+02
2.607599999999999909e+03 2.987437199999999962e+02
2.608394999999999982e+03 3.024463200000000143e+02
2.609190000000000055e+03 2.990062300000000164e+02
2.609985000000000127e+03 3.001211999999999875e+02
2.610780000000000200e+03 2.989293299999999931e+02
2.611574999999999818e+03 3.019093100000000049e+02
2.612369999999999891e+03 3.012633299999999963e+02
2.613164999999999964e+03 2.994047699999999850e+02
2.613960000000000036e+03 2.996577500000000214e+02
2.614755000000000109e+03 2.987001700000000142e+02
2.615550000000000182e+03 3.000141100000000165e+02
2.616344999999999800e+03 3.001479499999999803e+02
2.617139999999999873e+03 3.001524600000000191e+02
2.617934999999999945e+03 3.005235500000000002e+02
2.618730000000000018e+03 3.000706400000000258e+02
2.619525000000000091e+03 2.998874599999999759e+02
2.620320000000000164e+03 3.002140600000000177e+02
2.621114999999999782e+03 2.991720100000000002e+02
2.621909999999999854e+03 2.997609600000000114e+02
2.622704999999999927e+03 3.002690699999999993e+02
2.623500000000000000e+03 2.999791000000000167e+02
2.624295000000000073e+03 2.991485500000000002e+02
2.625090000000000146e+03 2.997940300000000207e+02
2.625885000000000218e+03 3.015945399999999950e+02
2.626679999999999836e+03 3.002119799999999827e+02
2.627474999999999909e+03 2.995020999999999844e+02
2.628269999999999982e+03 3.006838099999999940e+02
2.629065000000000055e+03 2.991530700000000138e+02
2.629860000000000127e+03 3.002473200000000020e+02
2.630655000000000200e+03 3.001915300000000002e+02
2.631449999999999818e+03 3.011662099999999782e+02
2.632244999999999891e+03 2.995272899999999936e+02
2.633039999999999964e+03 2.998339199999999778e+02
2.633835000000000036e+03 2.995491200000000163e+02
2.634630000000000109e+03 2.988682499999999891e+02
2.635425000000000182e+03 2.996049199999999928e+02
2.636219999999999800e+03 2.999775099999999952e+02
2.637014999999999873e+03 3.009218099999999936e+02
2.637809999999999945e+03 2.988321900000000255e+02
2.638605000000000018e+03 3.007488599999999792e+02
2.639400000000000091e+03 2.992734899999999811e+02
2.640195000000000164e+03 2.991971300000000156e+02
2.640989999999999782e+03 3.001914400000000001e+02
2.641784999999999854e+03 2.991663800000000037e+02
2.642579999999999927e+03 3.015042300000000068e+02
2.643375000000000000e+03 2.989638899999999921e+02
2.644170000000000073e+03 2.994521799999999985e+02
2.644965000000000146e+03 2.996009900000000243e+02
2.645760000000000218e+03 3.007414999999999736e+02
2.646554999999999836e+03 2.991902099999999791e+02
2.647349999999999909e+03 2.995141899999999850e+02
2.648144999999999982e+03 2.993739899999999921e+02
2.648940000000000055e+03 3.003166499999999814e+02
2.649735000000000127e+03 2.996782699999999977e+02
2.650530000000000200e+03 3.008142399999999839e+02
2.651324999999999818e+03 3.006416399999999953e+02
2.652119999999999891e+03 3.006482500000000186e+02
2.652914999999999964e+03 3.001225699999999961e+02
2.653710000000000036e+03 3.006020899999999756e+02
2.654505000000000109e+03 3.007048300000000154e+02
2.655300000000000182e+03 3.009206399999999917e+02
2.656094999999999800e+03 3.002409900000000107e+02
2.656889999999999873e+03 2.994100099999999998e+02
2.657684999999999945e+03 3.005398299999999949e+02
2.658480000000000018e+03 2.991922900000000141e+02
2.659275000000000091e+03 3.003953500000000076e+02
2.660070000000000164e+03 3.003346399999999790e+02
2.660864999999999782e+03 3.010268699999999740e+02
2.661659999999999854e+03 3.010389200000000187e+02
2.662454999999999927e+03 2.989202900000000227e+02
2.663250000000000000e+03 2.989593899999999849e+02
2.664045000000000073e+03 2.996588499999999726e+02
2.664840000000000146e+03 2.989345799999999826e+02
2.665635000000000218e+03 2.996161000000000172e+02
2.666429999999999836e+03 3.008544200000000046e+02
2.667224999999999909e+03 3.023800600000000145e+02
2.668019999999999982e+03 2.995058300000000031e+02
2.668815000000000055e+03 2.996651800000000208e+02
2.669610000000000127e+03 2.987717700000000036e+02
2.670405000000000200e+03 2.992671100000000024e+02
2.671199999999999818e+03 2.991703899999999976e+02
2.671994999999999891e+03 2.986834900000000061e+02
2.672789999999999964e+03 2.987975500000000011e+02
2.673585000000000036e+03 3.004973600000000147e+02
2.674380000000000109e+03 3.004531299999999874e+02
2.675175000000000182e+03 3.000335299999999847e+02
2.675969999999999800e+03 2.995195400000000063e+02
2.676764999999999873e+03 3.011412000000000262e+02
2.677559999999999945e+03 3.004133199999999988e+02
2.678355000000000018e+03 2.997857799999999884e+02
2.679150000000000091e+03 2.995978499999999940e+02
2.679945000000000164e+03 2.999307800000000270e+02
2.680739999999999782e+03 2.999115499999999770e+02
2.681534999999999854e+03 3.007140899999999988e+02
2.682329999999999927e+03 3.014157500000000027e+02
2.683125000000000000e+03 3.003685399999999959e+02
2.683920000000000073e+03 3.001401099999999929e+02
2.684715000000000146e+03 2.995798800000000028e+02
2.685510000000000218e+03 3.000372199999999907e+02
2.686304999999999836e+03 2.984632799999999975e+02
2.687099999999999909e+03 2.983910200000000259e+02
2.687894999999999982e+03 2.983225400000000036e+02
2.688690000000000055e+03 2.991634000000000242e+02
2.689485000000000127e+03 3.002416900000000055e+02
2.690280000000000200e+03 2.998126300000000128e+02
2.691074999999999818e+03 2.991925699999999892e+02
2.691869999999999891e+03 3.003261299999999778e+02
2.692664999999999964e+03 3.000187399999999798e+02
2.693460000000000036e+03 2.989180299999999875e+02
2.694255000000000109e+03 3.006464399999999841e+02
2.695050000000000182e+03 2.993745200000000182e+02
2.695844999999999800e+03 2.992969600000000128e+02
2.696639999999999873e+03 3.008134900000000016e+02
2.697434999999999945e+03 2.997057100000000105e+02
2.698230000000000018e+03 3.005806699999999978e+02
2.699025000000000091e+03 3.007090499999999906e+02
2.699820000000000164e+03 3.000678500000000213e+02
2.700614999999999782e+03 3.012179899999999861e+02
2.701409999999999854e+03 3.012203400000000215e+02
2.702204999999999927e+03 3.007183099999999740e+02
2.703000000000000000e+03 3.000773300000000177e+02
2.703795000000000073e+03 3.011847000000000207e+02
2.704590000000000146e+03 2.995929100000000176e+02
2.705385000000000218e+03 2.999460100000000011e+02
2.706179999999999836e+03 2.994322099999999978e+02
2.706974999999999909e+03 2.995434099999999944e+02
2.707769999999999982e+03 2.997548400000000015e+02
2.708565000000000055e+03 2.990552599999999757e+02
2.709360000000000127e+03 2.999067699999999945e+02
2.710155000000000200e+03 2.989201899999999910e+02
2.710949999999999818e+03 3.010705699999999752e+02
2.711744999999999891e+03 2.975919900000000098e+02
2.712539999999999964e+03 3.000645700000000033e+02
2.713335000000000036e+03 2.994905899999999974e+02
2.714130000000000109e+03 3.006165199999999800e+02
2.714925000000000182e+03 3.010224999999999795e+02
2.715719999999999800e+03 2.992927999999999997e+02
2.716514999999999873e+03 3.004901300000000219e+02
2.717309999999999945e+03 2.989488600000000247e+02
2.718105000000000018e+03 3.003412299999999959e+02
2.718900000000000091e+03 3.018125699999999938e+02
2.719695000000000164e+03 2.989045199999999909e+02
2.720489999999999782e+03 2.999856399999999894e+02
2.721284999999999854e+03 2.987380299999999806e+02
2.722079999999999927e+03 2.992498299999999745e+02
2.722875000000000000e+03 2.992453300000000240e+02
2.723670000000000073e+03 3.004334699999999998e+02
2.724465000000000146e+03 3.000974600000000123e+02
2.725260000000000218e+03 3.008780100000000175e+02
2.726054999999999836e+03 2.998240799999999808e+02
2.726849999999999909e+03 3.004207000000000107e+02
2.727644999999999982e+03 2.985881499999999846e+02
2.728440000000000055e+03 2.994956099999999992e+02
2.729235000000000127e+03 3.011460799999999836e+02
2.730030000000000200e+03 2.988986600000000067e+02
2.730824999999999818e+03 2.999621500000000083e+02
2.731619999999999891e+03 2.996604300000000194e+02
2.732414999999999964e+03 2.987892499999999814e+02
2.733210000000000036e+03 3.011911699999999996e+02
2.734005000000000109e+03 3.005682899999999904e+02
2.734800000000000182e+03 2.992668499999999767e+02
2.735594999999999800e+03 3.002022999999999797e+02
2.736389999999999873e+03 3.001576299999999833e+02
2.737184999999999945e+03 2.998783300000000054e+02
2.737980000000000018e+03 3.002860900000000015e+02
2.738775000000000091e+03 2.997580500000000256e+02
2.739570000000000164e+03 3.008828899999999749e+02
2.740364999999999782e+03 3.007258199999999988e+02
2.741159999999999854e+03 2.992002400000000080e+02
2.741954999999999927e+03 3.000419999999999732e+02
2.742750000000000000e+03 2.989834299999999985e+02
2.743545000000000073e+03 3.007035099999999943e+02
2.744340000000000146e+03 3.007189900000000193e+02
2.745135000000000218e+03 2.996901899999999728e+02
2.745929999999999836e+03 3.005136699999999905e+02
2.746724999999999909e+03 3.014986599999999726e+02
2.747519999999999982e+03 2.998176199999999767e+02
2.748315000000000055e+03 3.004418699999999944e+02
2.749110000000000127e+03 2.983819899999999734e+02
2.749905000000000200e+03 2.998141800000000217e+02
2.750699999999999818e+03 3.011316499999999792e+02
2.751494999999999891e+03 3.009542700000000082e+02
2.752289999999999964e+03 2.989815699999999765e+02
2.753085000000000036e+03 2.996485900000000129e+02
2.753880000000000109e+03 2.996834000000000060e+02
2.754675000000000182e+03 3.001436400000000049e+02
2.755469999999999800e+03 2.985512499999999818e+02
2.756264999999999873e+03 3.001067100000000210e+02
2.757059999999999945e+03 2.997319499999999834e+02
2.757855000000000018e+03 2.987062399999999798e+02
2.758650000000000091e+03 2.991193200000000161e+02
2.759445000000000164e+03 3.002508000000000266e+02
2.760239999999999782e+03 2.991308599999999842e+02
2.761034999999999854e+03 2.999655000000000200e+02
2.761829999999999927e+03 2.995366999999999962e+02
2.762625000000000000e+03 2.981456800000000271e+02
2.763420000000000073e+03 3.000650200000000041e+02
2.764215000000000146e+03 3.015187300000000050e+02
2.765010000000000218e+03 3.023486100000000079e+02
2.765804999999999836e+03 3.010529900000000225e+02
2.766599999999999909e+03 3.008695799999999849e+02
2.767394999999999982e+03 3.001449099999999817e+02
2.768190000000000055e+03 3.006362899999999740e+02
2.768985000000000127e+03 3.000296200000000226e+02
2.769780000000000200e+03 3.003605299999999829e+02
2.770574999999999818e+03 3.012798300000000040e+02
2.771369999999999891e+03 3.008161299999999869e+02
2.772164999999999964e+03 2.999512100000000032e+02
2.772960000000000036e+03 3.006459399999999960e+02
2.773755000000000109e+03 2.990102299999999786e+02
2.774550000000000182e+03 3.003842999999999961e+02
2.775344999999999800e+03 2.993976799999999798e+02
2.776139999999999873e+03 2.996136700000000133e+02
2.776934999999999945e+03 3.012529299999999921e+02
2.777730000000000018e+03 3.004774600000000078e+02
2.778525000000000091e+03 2.995513399999999820e+02
2.779320000000000164e+03 2.998907600000000002e+02
2.780114999999999782e+03 2.996853100000000154e+02
2.780909999999999854e+03 3.003947499999999877e+02
2.781704999999999927e+03 3.010033199999999738e+02
2.782500000000000000e+03 3.003656899999999723e+02
2.783295000000000073e+03 3.002887600000000248e+02
2.784090000000000146e+03 3.001976900000000228e+02
2.784885000000000218e+03 3.005930900000000179e+02
2.785679999999999836e+03 2.997219299999999862e+02
2.786474999999999909e+03 3.008031300000000101e+02
2.787269999999999982e+03 3.010360299999999825e+02
2.788065000000000055e+03 2.995378000000000043e+02
2.788860000000000127e+03 3.010962000000000103e+02
2.789655000000000200e+03 3.001147399999999834e+02
2.790449999999999818e+03 3.006401799999999866e+02
2.791244999999999891e+03 2.995585599999999999e+02
2.792039999999999964e+03 3.005464400000000182e+02
2.792835000000000036e+03 2.998659599999999728e+02
2.793630000000000109e+03 3.005726500000000101e+02
2.794425000000000182e+03 3.008101500000000215e+02
2.795219999999999800e+03 2.996869300000000180e+02
2.796014999999999873e+03 2.995676799999999957e+02
2.796809999999999945e+03 2.993876200000000267e+02
2.797605000000000018e+03 3.004260499999999752e+02
2.798400000000000091e+03 2.999618199999999888e+02
2.799195000000000164e+03 3.005477900000000204e+02
2.799989999999999782e+03 2.993410000000000082e+02
2.800784999999999854e+03 3.002051799999999844e+02
2.801579999999999927e+03 3.011741900000000101e+02
2.802375000000000000e+03 3.004215199999999868e+02
2.803170000000000073e+03 3.009231800000000021e+02
2.803965000000000146e+03 2.981178199999999947e+02
2.804760000000000218e+03 2.980619100000000117e+02
2.805554999999999836e+03 3.006337700000000268e+02
2.806349999999999909e+03 3.000494400000000041e+02
2.807144999999999982e+03 3.011557000000000244e+02
2.807940000000000055e+03 3.002001099999999951e+02
2.808735000000000127e+03 3.011183199999999829e+02
2.809530000000000200e+03 3.002310200000000009e+02
2.810324999999999818e+03 2.996148999999999774e+02
2.811119999999999891e+03 3.013628899999999931e+02
2.811914999999999964e+03 3.009441499999999792e+02
2.812710000000000036e+03 3.000367600000000152e+02
2.813505000000000109e+03 2.990099700000000098e+02
2.814300000000000182e+03 2.995530999999999722e+02
2.815094999999999800e+03 2.984111100000000079e+02
2.815889999999999873e+03 3.011158599999999979e+02
2.816684999999999945e+03 2.999585700000000088e+02
2.817480000000000018e+03 2.997731499999999869e+02
2.818275000000000091e+03 3.019055000000000177e+02
2.819070000000000164e+03 3.009726200000000063e+02
2.819864999999999782e+03 3.005758400000000279e+02
2.820659999999999854e+03 3.002708700000000022e+02
2.821454999999999927e+03 3.000179400000000101e+02
2.822250000000000000e+03 3.003811000000000035e+02
2.823045000000000073e+03 3.007960600000000113e+02
2.823840000000000146e+03 3.012206199999999967e+02
2.824635000000000218e+03 3.001014999999999873e+02
2.825429999999999836e+03 2.998388899999999921e+02
2.826224999999999909e+03 3.000454500000000166e+02
2.827019999999999982e+03 3.010915800000000218e+02
2.827815000000000055e+03 3.004872100000000046e+02
2.828610000000000127e+03 2.991223200000000020e+02
2.829405000000000200e+03 2.993553999999999746e+02
2.830199999999999818e+03 3.001048200000000179e+02
2.830994999999999891e+03 3.003094300000000203e+02
2.831789999999999964e+03 2.990373900000000162e+02
2.832585000000000036e+03 3.002738699999999881e+02
2.833380000000000109e+03 2.992741100000000074e+02
2.834175000000000182e+03 2.984715100000000234e+02
2.834969999999999800e+03 2.979615600000000200e+02
2.835764999999999873e+03 2.999348600000000147e+02
2.836559999999999945e+03 2.996281700000000114e+02
2.837355000000000018e+03 2.996350800000000163e+02
2.838150000000000091e+03 3.012577600000000189e+02
2.838945000000000164e+03 3.000204899999999952e+02
2.839739999999999782e+03 2.997851900000000001e+02
2.840534999999999854e+03 2.988322800000000257e+02
2.841329999999999927e+03 3.005920699999999783e+02
2.842125000000000000e+03 3.014874699999999734e+02
2.842920000000000073e+03 3.001123900000000049e+02
2.843715000000000146e+03 3.000008599999999888e+02
2.844510000000000218e+03 2.998542199999999980e+02
2.845304999999999836e+03 3.003834299999999757e+02
2.846099999999999909e+03 3.001912599999999998e+02
2.846894999999999982e+03 3.004761700000000246e+02
2.847690000000000055e+03 3.003140900000000215e+02
2.848485000000000127e+03 2.998125099999999748e+02
2.849280000000000200e+03 2.998330100000000016e+02
2.850074999999999818e+03 2.997992300000000228e+02
2.850869999999999891e+03 3.001730999999999767e+02
2.851664999999999964e+03 3.003056900000000269e+02
2.852460000000000036e+03 3.018337000000000216e+02
2.853255000000000109e+03 2.989373299999999745e+02
2.854050000000000182e+03 2.999730299999999943e+02
2.854844999999999800e+03 3.006244500000000244e+02
2.855639999999999873e+03 3.007183499999999867e+02
2.856434999999999945e+03 3.011766999999999825e+02
2.857230000000000018e+03 2.999119999999999777e+02
2.858025000000000091e+03 2.992599799999999846e+02
2.858820000000000164e+03 2.991717199999999934e+02
2.859614999999999782e+03 3.016155600000000163e+02
2.860409999999999854e+03 2.986355599999999981e+02
2.861204999999999927e+03 3.003343800000000101e+02
2.862000000000000000e+03 2.998993199999999888e+02
2.862795000000000073e+03 2.998360200000000191e+02
2.863590000000000146e+03 2.989433599999999842e+02
2.864385000000000218e+03 2.999752700000000232e+02
2.865179999999999836e+03 3.016030000000000086e+02
2.865974999999999909e+03 2.998802900000000022e+02
2.866769999999999982e+03 2.995804999999999723e+02
2.867565000000000055e+03 2.994084100000000035e+02
2.868360000000000127e+03 3.001461899999999901e+02
2.869155000000000200e+03 2.995775600000000054e+02
2.869949999999999818e+03 3.003874900000000139e+02
2.870744999999999891e+03 3.015140200000000164e+02
2.871539999999999964e+03 3.007835099999999784e+02
2.872335000000000036e+03 3.016311699999999973e+02
2.873130000000000109e+03 3.010830599999999890e+02
2.873925000000000182e+03 2.982815499999999815e+02
2.874719999999999800e+03 2.975420199999999795e+02
2.875514999999999873e+03 3.012681099999999788e+02
2.876309999999999945e+03 2.988079299999999989e+02
2.877105000000000018e+03 2.991621900000000096e+02
2.877900000000000091e+03 2.989498899999999821e+02
2.878695000000000164e+03 3.005045600000000263e+02
2.879489999999999782e+03 2.993832899999999881e+02
2.880284999999999854e+03 2.999572000000000003e+02
2.881079999999999927e+03 3.002085299999999961e+02
2.881875000000000000e+03 2.995625600000000190e+02
2.882670000000000073e+03 2.993516700000000128e+02
2.883465000000000146e+03 2.993758300000000077e+02
2.884260000000000218e+03 2.989059599999999932e+02
2.885054999999999836e+03 3.005654000000000110e+02
2.885849999999999909e+03 3.001530999999999949e+02
2.886644999999999982e+03 2.992690799999999740e+02
2.887440000000000055e+03 2.994644400000000246e+02
2.888235000000000127e+03 2.997130700000000161e+02
2.889030000000000200e+03 3.019578700000000140e+02
2.889824999999999818e+03 3.003433800000000247e+02
2.890619999999999891e+03 2.989609500000000253e+02
2.891414999999999964e+03 3.002302399999999807e+02
2.892210000000000036e+03 3.001347799999999779e+02
2.893005000000000109e+03 3.004273099999999772e+02
2.893800000000000182e+03 2.987411000000000172e+02
2.894594999999999800e+03 2.989465900000000147e+02
2.895389999999999873e+03 3.011497899999999959e+02
2.896184999999999945e+03 2.997318099999999959e+02
2.896980000000000018e+03 3.014474599999999782e+02
2.897775000000000091e+03 3.004618600000000015e+02
2.898570000000000164e+03 3.002887299999999868e+02
2.899364999999999782e+03 3.001326000000000249e+02
2.900159999999999854e+03 3.007713400000000092e+02
2.900954999999999927e+03 3.008245800000000258e+02
2.901750000000000000e+03 2.999884900000000130e+02
2.902545000000000073e+03 2.999134599999999864e+02
2.903340000000000146e+03 3.002732199999999807e+02
2.904135000000000218e+03 2.998939799999999991e+02
2.904929999999999836e+03 2.993368800000000078e+02
2.905724999999999909e+03 2.999571300000000065e+02
2.906519999999999982e+03 3.007052800000000161e+02
2.907315000000000055e+03 3.001429400000000101e+02
2.908110000000000127e+03 2.999130099999999857e+02
2.908905000000000200e+03 2.992171599999999785e+02
2.909699999999999818e+03 2.999921600000000126e+02
2.910494999999999891e+03 3.010830900000000270e+02
2.911289999999999964e+03 3.002807900000000245e+02
2.912085000000000036e+03 3.002476899999999773e+02
2.912880000000000109e+03 2.986819600000000037e+02
2.913675000000000182e+03 3.002706099999999765e+02
2.914469999999999800e+03 2.999005999999999972e+02
2.915264999999999873e+03 2.987659499999999753e+02
2.916059999999999945e+03 2.994997700000000123e+02
2.916855000000000018e+03 3.013770299999999907e+02
2.917650000000000091e+03 2.992774600000000191e+02
2.918445000000000164e+03 2.982579700000000003e+02
2.919239999999999782e+03 3.003843800000000215e+02
2.920034999999999854e+03 3.000566600000000221e+02
2.920829999999999927e+03 2.999041100000000029e+02
2.921625000000000000e+03 2.986189100000000280e+02
2.922420000000000073e+03 2.997292199999999980e+02
2.923215000000000146e+03 3.012812400000000252e+02
2.924010000000000218e+03 2.997324199999999905e+02
2.924804999999999836e+03 2.988307399999999916e+02
2.925599999999999909e+03 2.999528799999999933e+02
2.926394999999999982e+03 2.991689900000000080e+02
2.927190000000000055e+03 3.006784200000000169e+02
2.927985000000000127e+03 2.989593800000000101e+02
2.928780000000000200e+03 3.005785999999999945e+02
2.929574999999999818e+03 2.994501599999999826e+02
2.930369999999999891e+03 3.002072600000000193e+02
2.931164999999999964e+03 2.987181899999999928e+02
2.931960000000000036e+03 3.000023100000000227e+02
2.932755000000000109e+03 2.994296699999999873e+02
2.933550000000000182e+03 3.013405000000000200e+02
2.934344999999999800e+03 2.999248499999999922e+02
2.935139999999999873e+03 2.990704299999999876e+02
2.935934999999999945e+03 3.021318299999999795e+02
2.936730000000000018e+03 3.025554200000000264e+02
2.937525000000000091e+03 3.008911100000000260e+02
2.938320000000000164e+03 3.000507600000000252e+02
2.939114999999999782e+03 2.998011300000000006e+02
2.939909999999999854e+03 2.998588500000000181e+02
2.940704999999999927e+03 3.006837300000000255e+02
2.941500000000000000e+03 2.994345999999999890e+02
2.942295000000000073e+03 3.001154099999999971e+02
2.943090000000000146e+03 2.990176200000000222e+02
2.943885000000000218e+03 3.011401099999999929e+02
2.944679999999999836e+03 3.004000599999999963e+02
2.945474999999999909e+03 2.989696299999999951e+02
2.946269999999999982e+03 3.001206199999999740e+02
2.947065000000000055e+03 3.006015699999999811e+02
2.947860000000000127e+03 3.011429299999999785e+02
2.948655000000000200e+03 2.988889699999999721e+02
2.949449999999999818e+03 3.005325300000000084e+02
2.950244999999999891e+03 2.978300300000000220e+02
2.951039999999999964e+03 3.015391999999999939e+02
2.951835000000000036e+03 2.993850800000000163e+02
2.952630000000000109e+03 3.006247900000000186e+02
2.953425000000000182e+03 2.996704700000000230e+02
2.954219999999999800e+03 3.004921100000000251e+02
2.955014999999999873e+03 2.986659399999999778e+02
2.955809999999999945e+03 2.998059099999999830e+02
2.956605000000000018e+03 2.999564500000000180e+02
2.957400000000000091e+03 2.995224000000000046e+02
2.958195000000000164e+03 3.011301500000000146e+02
2.958989999999999782e+03 2.998773800000000165e+02
2.959784999999999854e+03 3.005225300000000175e+02
2.960579999999999927e+03 3.007665600000000268e+02
2.961375000000000000e+03 3.012455100000000243e+02
2.962170000000000073e+03 2.998739499999999794e+02
2.962965000000000146e+03 3.014882099999999809e+02
2.963760000000000218e+03 2.993272000000000048e+02
2.964554999999999836e+03 3.007171900000000164e+02
2.965349999999999909e+03 2.999067900000000009e+02
2.966144999999999982e+03 2.979076999999999771e+02
2.966940000000000055e+03 3.004984200000000101e+02
2.967735000000000127e+03 3.002373299999999858e+02
2.968530000000000200e+03 3.002803799999999796e+02
2.969324999999999818e+03 3.007694900000000189e+02
2.970119999999999891e+03 3.006087699999999927e+02
2.970914999999999964e+03 2.989491199999999935e+02
2.971710000000000036e+03 3.007567099999999982e+02
2.972505000000000109e+03 2.998119500000000244e+02
2.973300000000000182e+03 2.996515600000000177e+02
2.974094999999999800e+03 3.005278700000000072e+02
2.974889999999999873e+03 2.995243100000000140e+02
2.975684999999999945e+03 3.008652099999999905e+02
2.976480000000000018e+03 3.008919399999999769e+02
2.977275000000000091e+03 2.998228300000000104e+02
2.978070000000000164e+03 2.985302800000000047e+02
2.978864999999999782e+03 2.989747699999999782e+02
2.979659999999999854e+03 3.001249799999999937e+02
2.980454999999999927e+03 2.996093099999999936e+02
2.981250000000000000e+03 2.980923599999999851e+02
2.982045000000000073e+03 2.990369499999999903e+02
2.982840000000000146e+03 3.005677400000000148e+02
2.983635000000000218e+03 3.006323699999999803e+02
2.984429999999999836e+03 3.005917699999999968e+02
2.985224999999999909e+03 3.003357599999999934e+02
2.986019999999999982e+03 3.017417100000000119e+02
2.986815000000000055e+03 2.994971699999999828e+02
2.987610000000000127e+03 3.006527800000000070e+02
2.988405000000000200e+03 3.000307099999999991e+02
2.989199999999999818e+03 2.995347800000000120e+02
2.989994999999999891e+03 3.001503500000000031e+02
2.990789999999999964e+03 2.988817799999999920e+02
2.991585000000000036e+03 3.012129600000000096e+02
2.992380000000000109e+03 2.989797399999999925e+02
2.993175000000000182e+03 3.000996900000000096e+02
2.993969999999999800e+03 2.995131299999999896e+02
2.994764999999999873e+03 2.986073400000000220e+02
2.995559999999999945e+03 3.003325500000000261e+02
2.996355000000000018e+03 3.000893500000000245e+02
2.997150000000000091e+03 2.990835700000000088e+02
2.997945000000000164e+03 2.992007699999999772e+02
2.998739999999999782e+03 3.002116100000000074e+02
2.999534999999999854e+03 2.990997699999999782e+02
3.000329999999999927e+03 2.994797599999999989e+02
3.001125000000000000e+03 3.011100700000000074e+02
3.001920000000000073e+03 2.999015899999999988e+02
3.002715000000000146e+03 3.013001199999999926e+02
3.003510000000000218e+03 3.006849900000000275e+02
3.004304999999999836e+03 3.009692000000000007e+02
3.005099999999999909e+03 2.993412999999999897e+02
3.005894999999999982e+03 2.998683599999999956e+02
3.006690000000000055e+03 3.012074700000000007e+02
3.007485000000000127e+03 3.000670600000000263e+02
3.008280000000000200e+03 3.002983699999999772e+02
3.009074999999999818e+03 3.006898899999999912e+02
3.009869999999999891e+03 2.998130800000000136e+02
3.010664999999999964e+03 2.991674899999999866e+02
3.011460000000000036e+03 2.991794300000000248e+02
3.012255000000000109e+03 2.989074299999999766e+02
3.013050000000000182e+03 3.022696300000000065e+02
3.013844999999999800e+03 3.013087899999999877e+02
3.014639999999999873e+03 3.003711299999999937e+02
3.015434999999999945e+03 2.999939800000000218e+02
3.016230000000000018e+03 2.997265300000000252e+02
3.017025000000000091e+03 2.988042599999999993e+02
3.017820000000000164e+03 3.001367099999999937e+02
3.018614999999999782e+03 3.008841499999999769e+02
3.019409999999999854e+03 3.000402199999999766e+02
3.020204999999999927e+03 3.005233200000000124e+02
3.021000000000000000e+03 2.999929200000000264e+02
3.021795000000000073e+03 2.999418699999999944e+02
3.022590000000000146e+03 3.006041399999999726e+02
3.023385000000000218e+03 2.999593600000000038e+02
3.024179999999999836e+03 3.005078800000000001e+02
3.024974999999999909e+03 3.006182800000000270e+02
3.025769999999999982e+03 3.012083099999999831e+02
3.026565000000000055e+03 3.008653299999999717e+02
3.027360000000000127e+03 3.003960500000000025e+02
3.028155000000000200e+03 3.003732200000000034e+02
3.028949999999999818e+03 2.996526499999999942e+02
3.029744999999999891e+03 2.998238099999999804e+02
3.030539999999999964e+03 2.996940500000000043e+02
3.031335000000000036e+03 3.002121200000000272e+02
3.032130000000000109e+03 2.987305499999999938e+02
3.032925000000000182e+03 3.006122599999999920e+02
3.033719999999999800e+03 2.989852599999999825e+02
3.034514999999999873e+03 2.983588899999999740e+02
3.035309999999999945e+03 2.980117300000000000e+02
3.036105000000000018e+03 2.999228400000000079e+02
3.036900000000000091e+03 2.999142400000000066e+02
3.037695000000000164e+03 3.008721699999999828e+02
3.038489999999999782e+03 2.989656699999999887e+02
3.039284999999999854e+03 3.003183099999999968e+02
3.040079999999999927e+03 2.993838499999999954e+02
3.040875000000000000e+03 3.000637500000000273e+02
3.041670000000000073e+03 2.995835099999999898e+02
3.042465000000000146e+03 3.001071999999999775e+02
3.043260000000000218e+03 2.997160000000000082e+02
3.044054999999999836e+03 2.986484199999999873e+02
3.044849999999999909e+03 2.999388299999999958e+02
3.045644999999999982e+03 3.004255899999999997e+02
3.046440000000000055e+03 3.006735499999999774e+02
3.047235000000000127e+03 2.995025600000000168e+02
3.048030000000000200e+03 2.985894200000000183e+02
3.048824999999999818e+03 3.001768000000000143e+02
3.049619999999999891e+03 3.005620099999999866e+02
3.050414999999999964e+03 3.009107099999999946e+02
3.051210000000000036e+03 2.997163100000000213e+02
3.052005000000000109e+03 3.000132100000000150e+02
3.052800000000000182e+03 2.998364500000000135e+02
3.053594999999999800e+03 2.991012200000000121e+02
3.054389999999999873e+03 3.013962500000000091e+02
3.055184999999999945e+03 2.999512300000000096e+02
3.055980000000000018e+03 2.999164400000000228e+02
3.056775000000000091e+03 3.012086499999999774e+02
3.057570000000000164e+03 3.001901199999999790e+02
3.058364999999999782e+03 3.006609599999999887e+02
3.059159999999999854e+03 2.995794000000000210e+02
3.059954999999999927e+03 2.992879899999999793e+02
3.060750000000000000e+03 3.009601799999999798e+02
3.061545000000000073e+03 3.001202000000000112e+02
3.062340000000000146e+03 3.001478399999999738e+02
3.063135000000000218e+03 3.005160999999999945e+02
3.063929999999999836e+03 2.997765899999999988e+02
3.064724999999999909e+03 2.996848800000000210e+02
3.065519999999999982e+03 2.993415699999999902e+02
3.066315000000000055e+03 2.995756099999999833e+02
3.067110000000000127e+03 2.984589899999999716e+02
3.067905000000000200e+03 3.006288799999999810e+02
3.068699999999999818e+03 2.998230500000000234e+02
3.069494999999999891e+03 3.002443799999999783e+02
3.070289999999999964e+03 2.998483400000000074e+02
3.071085000000000036e+03 2.985851400000000240e+02
3.071880000000000109e+03 2.989415099999999939e+02
3.072675000000000182e+03 2.990933699999999931e+02
3.073469999999999800e+03 2.982672200000000089e+02
3.074264999999999873e+03 2.998334100000000149e+02
3.075059999999999945e+03 2.994433599999999842e+02
3.075855000000000018e+03 2.994626400000000217e+02
3.076650000000000091e+03 2.999982499999999845e+02
3.077445000000000164e+03 3.002538999999999874e+02
3.078239999999999782e+03 3.009250299999999925e+02
3.079034999999999854e+03 2.992640099999999848e+02
3.079829999999999927e+03 2.993850400000000036e+02
3.080625000000000000e+03 2.999369899999999802e+02
3.081420000000000073e+03 3.002552600000000211e+02
3.082215000000000146e+03 3.013169800000000009e+02
3.083010000000000218e+03 2.991703800000000228e+02
3.083804999999999836e+03 2.994015299999999797e+02
3.084599999999999909e+03 2.988287500000000136e+02
3.085394999999999982e+03 3.012495599999999740e+02
3.086190000000000055e+03 2.999344199999999887e+02
3.086985000000000127e+03 3.018552799999999934e+02
3.087780000000000200e+03 2.986717699999999809e+02
3.088574999999999818e+03 3.008840599999999768e+02
3.089369999999999891e+03 3.000971499999999992e+02
3.090164999999999964e+03 3.004125000000000227e+02
3.090960000000000036e+03 2.985683099999999968e+02
3.091755000000000109e+03 2.996298800000000142e+02
3.092550000000000182e+03 3.001637299999999868e+02
3.093344999999999800e+03 2.999028200000000197e+02
3.094139999999999873e+03 3.000059299999999780e+02
3.094934999999999945e+03 2.987716899999999782e+02
3.095730000000000018e+03 2.987687999999999988e+02
3.096525000000000091e+03 3.003233900000000176e+02
3.097320000000000164e+03 2.982926899999999932e+02
3.098114999999999782e+03 3.000683000000000220e+02
3.098909999999999854e+03 2.985719100000000026e+02
3.099704999999999927e+03 3.002026999999999930e+02
3.100500000000000000e+03 3.001887500000000273e+02
3.101295000000000073e+03 3.002268300000000067e+02
3.102090000000000146e+03 3.000816399999999931e+02
3.102885000000000218e+03 3.006226800000000026e+02
3.103679999999999836e+03 2.994498199999999883e+02
3.104474999999999909e+03 2.973801100000000019e+02
3.105269999999999982e+03 2.981793599999999742e+02
3.106065000000000055e+03 2.997103700000000117e+02
3.106860000000000127e+03 2.991510000000000105e+02
3.107655000000000200e+03 3.003426799999999730e+02
3.108449999999999818e+03 3.010791399999999953e+02
3.109244999999999891e+03 3.003982300000000123e+02
3.110039999999999964e+03 2.990482900000000086e+02
3.110835000000000036e+03 2.994075500000000147e+02
3.111630000000000109e+03 2.988787699999999745e+02
3.112425000000000182e+03 3.003717800000000011e+02
3.113219999999999800e+03 2.996039599999999723e+02
3.114014999999999873e+03 3.010207300000000146e+02
3.114809999999999945e+03 2.995912599999999770e+02
3.115605000000000018e+03 2.995427300000000059e+02
3.116400000000000091e+03 2.992366099999999847e+02
3.117195000000000164e+03 3.006105600000000209e+02
3.117989999999999782e+03 3.009633000000000038e+02
3.118784999999999854e+03 3.000779999999999745e+02
3.119579999999999927e+03 2.998547199999999862e+02
3.120375000000000000e+03 3.000549399999999878e+02
3.121170000000000073e+03 3.002100599999999986e+02
3.121965000000000146e+03 3.001096499999999878e+02
3.122760000000000218e+03 2.991840799999999945e+02
3.123554999999999836e+03 3.004167499999999791e+02
3.124349999999999909e+03 2.997092299999999909e+02
3.125144999999999982e+03 2.998348399999999856e+02
3.125940000000000055e+03 3.015813999999999737e+02
3.126735000000000127e+03 2.997147899999999936e+02
3.127530000000000200e+03 3.012143800000000056e+02
3.128324999999999818e+03 2.995914300000000026e+02
3.129119999999999891e+03 3.018323599999999942e+02
3.129914999999999964e+03 3.005248199999999770e+02
3.130710000000000036e+03 2.989839200000000119e+02
3.131505000000000109e+03 3.006293600000000197e+02
3.132300000000000182e+03 3.005144399999999791e+02
3.133094999999999800e+03 3.003146199999999908e+02
3.133889999999999873e+03 3.003161400000000185e+02
3.134684999999999945e+03 3.007865499999999770e+02
3.135480000000000018e+03 3.007370500000000106e+02
3.136275000000000091e+03 3.011856999999999971e+02
3.137070000000000164e+03 3.003413699999999835e+02
3.137864999999999782e+03 2.994976700000000278e+02
3.138659999999999854e+03 3.005097299999999905e+02
3.139454999999999927e+03 3.005650499999999852e+02
3.140250000000000000e+03 3.000190299999999866e+02
3.141045000000000073e+03 2.995178199999999720e+02
3.141840000000000146e+03 3.004110800000000268e+02
3.142635000000000218e+03 3.013599199999999882e+02
3.143429999999999836e+03 3.000555400000000077e+02
3.144224999999999909e+03 2.983676100000000133e+02
3.145019999999999982e+03 3.008349900000000048e+02
3.145815000000000055e+03 2.989588100000000281e+02
3.146610000000000127e+03 2.998532500000000027e+02
3.147405000000000200e+03 2.988872499999999945e+02
3.148199999999999818e+03 3.014467099999999959e+02
3.148994999999999891e+03 2.996514399999999796e+02
3.149789999999999964e+03 2.994269499999999766e+02
3.150585000000000036e+03 3.000332099999999969e+02
3.151380000000000109e+03 2.995964700000000107e+02
3.152175000000000182e+03 2.997761399999999981e+02
3.152969999999999800e+03 3.005087300000000141e+02
3.153764999999999873e+03 2.998695200000000227e+02
3.154559999999999945e+03 2.997170199999999909e+02
3.155355000000000018e+03 2.998661900000000173e+02
3.156150000000000091e+03 2.995617300000000114e+02
3.156945000000000164e+03 2.991640400000000000e+02
3.157739999999999782e+03 2.995335200000000100e+02
3.158534999999999854e+03 2.994240899999999783e+02
3.159329999999999927e+03 2.997498800000000188e+02
3.160125000000000000e+03 2.995647099999999909e+02
3.160920000000000073e+03 3.005167700000000082e+02
3.161715000000000146e+03 2.999155499999999961e+02
3.162510000000000218e+03 3.001846600000000080e+02
3.163304999999999836e+03 2.991983999999999924e+02
3.164099999999999909e+03 2.993936199999999985e+02
3.164894999999999982e+03 3.003865700000000061e+02
3.165690000000000055e+03 2.996454699999999889e+02
3.166485000000000127e+03 2.997689700000000244e+02
3.167280000000000200e+03 3.009340799999999945e+02
3.168074999999999818e+03 3.016768999999999892e+02
3.168869999999999891e+03 3.001463299999999776e+02
3.169664999999999964e+03 2.991793200000000184e+02
3.170460000000000036e+03 3.009441400000000044e+02
3.171255000000000109e+03 3.003970299999999725e+02
3.172050000000000182e+03 2.990372600000000034e+02
3.172844999999999800e+03 3.015353000000000065e+02
3.173639999999999873e+03 3.007333600000000047e+02
3.174434999999999945e+03 3.000085399999999822e+02
3.175230000000000018e+03 3.001287899999999809e+02
3.176025000000000091e+03 3.009854100000000017e+02
3.176820000000000164e+03 2.999697100000000205e+02
3.177614999999999782e+03 3.000842299999999909e+02
3.178409999999999854e+03 2.998627700000000118e+02
3.179204999999999927e+03 2.996094299999999748e+02
3.180000000000000000e+03 3.014967399999999884e+02
3.180795000000000073e+03 3.002472599999999829e+02
3.181590000000000146e+03 2.996043599999999856e+02
3.182385000000000218e+03 3.003352199999999925e+02
3.183179999999999836e+03 3.014144400000000132e+02
3.183974999999999909e+03 3.002871099999999842e+02
3.184769999999999982e+03 2.987616199999999935e+02
3.185565000000000055e+03 3.012810400000000186e+02
3.186360000000000127e+03 3.003944399999999746e+02
3.187155000000000200e+03 3.011028999999999769e+02
3.187949999999999818e+03 2.997418099999999868e+02
3.188744999999999891e+03 3.007151999999999816e+02
3.189539999999999964e+03 3.005309199999999805e+02
3.190335000000000036e+03 2.999548599999999965e+02
3.191130000000000109e+03 3.018786900000000060e+02
3.191925000000000182e+03 2.994893799999999828e+02
3.192719999999999800e+03 2.986919399999999882e+02
3.193514999999999873e+03 3.003691299999999842e+02
3.194309999999999945e+03 2.987286799999999971e+02
3.195105000000000018e+03 3.009373899999999935e+02
3.195900000000000091e+03 2.999117699999999900e+02
3.196695000000000164e+03 3.007773500000000126e+02
3.197489999999999782e+03 2.983655400000000100e+02
3.198284999999999854e+03 2.998211499999999887e+02
3.199079999999999927e+03 3.002476599999999962e+02
3.199875000000000000e+03 2.999220399999999813e+02
3.200670000000000073e+03 2.995625299999999811e+02
3.201465000000000146e+03 2.988177299999999832e+02
3.202260000000000218e+03 3.005256999999999721e+02
3.203054999999999836e+03 2.977895700000000261e+02
3.203849999999999909e+03 2.992606799999999794e+02
3.204644999999999982e+03 2.992166000000000281e+02
3.205440000000000055e+03 3.003768499999999904e+02
3.206235000000000127e+03 2.990683200000000284e+02
3.207030000000000200e+03 2.994252200000000244e+02
3.207824999999999818e+03 2.989282400000000166e+02
3.208619999999999891e+03 3.004342700000000264e+02
3.209414999999999964e+03 2.992072699999999941e+02
3.210210000000000036e+03 2.982989600000000223e+02
3.211005000000000109e+03 3.012411299999999983e+02
3.211800000000000182e+03 3.005745299999999816e+02
3.212594999999999800e+03 3.004743799999999965e+02
3.213389999999999873e+03 2.994478899999999726e+02
3.214184999999999945e+03 3.001084900000000175e+02
3.214980000000000018e+03 2.999681600000000117e+02
3.215775000000000091e+03 2.997382000000000062e+02
3.216570000000000164e+03 2.988350800000000049e+02
3.217364999999999782e+03 3.000817799999999806e+02
3.218159999999999854e+03 3.002318200000000274e+02
3.218954999999999927e+03 3.000244500000000016e+02
3.219750000000000000e+03 2.999690299999999752e+02
3.220545000000000073e+03 3.006692899999999895e+02
3.221340000000000146e+03 3.012881300000000238e+02
3.222135000000000218e+03 2.995417699999999854e+02
3.222929999999999836e+03 2.995269000000000119e+02
3.223724999999999909e+03 3.009255999999999744e+02
3.224519999999999982e+03 2.999087099999999850e+02
3.225315000000000055e+03 3.000366200000000276e+02
3.226110000000000127e+03 3.010464099999999803e+02
3.226905000000000200e+03 3.004719699999999989e+02
3.227699999999999818e+03 3.016328599999999938e+02
3.228494999999999891e+03 2.997636600000000158e+02
3.229289999999999964e+03 3.004439600000000041e+02
3.230085000000000036e+03 2.988355000000000246e+02
3.230880000000000109e+03 3.001413999999999760e+02
3.231675000000000182e+03 2.989100900000000252e+02
3.232469999999999800e+03 3.008944999999999936e+02
3.233264999999999873e+03 3.016498300000000086e+02
3.234059999999999945e+03 3.006164800000000241e+02
3.234855000000000018e+03 2.994662500000000023e+02
3.235650000000000091e+03 2.998531300000000215e+02
3.236445000000000164e+03 3.004886000000000195e+02
3.237239999999999782e+03 3.002427700000000073e+02
3.238034999999999854e+03 3.004406299999999987e+02
3.238829999999999927e+03 2.993514499999999998e+02
3.239625000000000000e+03 2.977885800000000245e+02
3.240420000000000073e+03 3.013620999999999981e+02
3.241215000000000146e+03 2.992182300000000055e+02
3.242010000000000218e+03 2.996070100000000025e+02
3.242804999999999836e+03 3.000052900000000022e+02
3.243599999999999909e+03 2.998762399999999957e+02
3.244394999999999982e+03 2.997437300000000278e+02
3.245190000000000055e+03 2.997456700000000183e+02
3.245985000000000127e+03 2.990455799999999726e+02
3.246780000000000200e+03 2.977853600000000256e+02
3.247574999999999818e+03 2.996316199999999981e+02
3.248369999999999891e+03 2.996529499999999757e+02
3.249164999999999964e+03 2.988830399999999941e+02
3.249960000000000036e+03 2.994632100000000037e+02
3.250755000000000109e+03 3.004743000000000279e+02
3.251550000000000182e+03 2.994667600000000220e+02
3.252344999999999800e+03 2.991731100000000083e+02
3.253139999999999873e+03 2.995001399999999876e+02
3.253934999999999945e+03 2.985013299999999958e+02
3.254730000000000018e+03 2.986542499999999905e+02
3.255525000000000091e+03 3.006239499999999794e+02
3.256320000000000164e+03 3.007283899999999903e+02
3.257114999999999782e+03 2.995631399999999758e+02
3.257909999999999854e+03 3.009548100000000090e+02
3.258704999999999927e+03 2.995037399999999934e+02
3.259500000000000000e+03 3.016607200000000262e+02
3.260295000000000073e+03 3.007755799999999908e+02
3.261090000000000146e+03 3.007412100000000237e+02
3.261885000000000218e+03 3.006177500000000009e+02
3.262679999999999836e+03 3.001407300000000191e+02
3.263474999999999909e+03 2.987094299999999976e+02
3.264269999999999982e+03 2.999769600000000196e+02
3.265065000000000055e+03 3.007815899999999942e+02
3.265860000000000127e+03 3.016097899999999754e+02
3.266655000000000200e+03 3.002444300000000226e+02
3.267449999999999818e+03 3.004846200000000067e+02
3.268244999999999891e+03 2.997831499999999778e+02
3.269039999999999964e+03 3.000857500000000186e+02
3.269835000000000036e+03 2.989499500000000012e+02
3.270630000000000109e+03 2.985441900000000146e+02
3.271425000000000182e+03 3.003307399999999916e+02
3.272219999999999800e+03 3.006923699999999826e+02
3.273014999999999873e+03 2.993489599999999768e+02
3.273809999999999945e+03 2.991471500000000106e+02
3.274605000000000018e+03 3.005871799999999894e+02
3.275400000000000091e+03 2.995085599999999886e+02
3.276195000000000164e+03 2.994194400000000087e+02
3.276989999999999782e+03 3.011123600000000238e+02
3.277784999999999854e+03 2.996146699999999896e+02
3.278579999999999927e+03 2.996431299999999851e+02
3.279375000000000000e+03 2.996878399999999942e+02
3.280170000000000073e+03 3.005422599999999989e+02
3.280965000000000146e+03 2.989449299999999994e+02
3.281760000000000218e+03 3.010570099999999911e+02
3.282554999999999836e+03 3.015451699999999846e+02
3.283349999999999909e+03 2.994184099999999944e+02
3.284144999999999982e+03 2.998962799999999902e+02
3.284940000000000055e+03 3.000024500000000103e+02
3.285735000000000127e+03 2.993911400000000071e+02
3.286530000000000200e+03 3.005283999999999764e+02
3.287324999999999818e+03 3.007931500000000256e+02
3.288119999999999891e+03 2.994162799999999720e+02
3.288914999999999964e+03 3.005371599999999717e+02
3.289710000000000036e+03 2.993301399999999717e+02
3.290505000000000109e+03 3.007523800000000165e+02
3.291300000000000182e+03 2.993953500000000076e+02
3.292094999999999800e+03 3.000336800000000039e+02
3.292889999999999873e+03 2.979656800000000203e+02
3.293684999999999945e+03 2.993890400000000227e+02
3.294480000000000018e+03 3.001143900000000144e+02
3.295275000000000091e+03 2.995336199999999849e+02
3.296070000000000164e+03 2.999059100000000058e+02
3.296864999999999782e+03 3.021482399999999870e+02
3.297659999999999854e+03 2.995034800000000246e+02
3.298454999999999927e+03 3.016972700000000032e+02
3.299250000000000000e+03 3.000967800000000238e+02
3.300045000000000073e+03 2.980071100000000115e+02
3.300840000000000146e+03 2.987475499999999897e+02
3.301635000000000218e+03 2.997062500000000114e+02
3.302429999999999836e+03 2.991773299999999836e+02
3.303224999999999909e+03 2.983569100000000276e+02
3.304019999999999982e+03 2.994166299999999978e+02
3.304815000000000055e+03 3.006772700000000214e+02
3.305610000000000127e+03 2.996385200000000282e+02
3.306405000000000200e+03 2.995383400000000051e+02
3.307199999999999818e+03 2.990686299999999846e+02
3.307994999999999891e+03 3.000942600000000198e+02
3.308789999999999964e+03 3.012463000000000193e+02
3.309585000000000036e+03 2.989022499999999809e+02
3.310380000000000109e+03 3.007446199999999976e+02
3.311175000000000182e+03 2.999627100000000155e+02
3.311969999999999800e+03 2.999132900000000177e+02
3.312764999999999873e+03 3.012749400000000151e+02
3.313559999999999945e+03 3.003445800000000077e+02
3.314355000000000018e+03 3.017032699999999750e+02
3.315150000000000091e+03 2.999008900000000040e+02
3.315945000000000164e+03 3.010997300000000223e+02
3.316739999999999782e+03 2.992909200000000283e+02
3.317534999999999854e+03 2.999166200000000231e+02
3.318329999999999927e+03 2.989122399999999971e+02
3.319125000000000000e+03 2.995626899999999750e+02
3.319920000000000073e+03 3.017098199999999792e+02
3.320715000000000146e+03 2.992333399999999983e+02
3.321510000000000218e+03 2.997821099999999888e+02
3.322304999999999836e+03 3.002953299999999786e+02
3.323099999999999909e+03 2.987361999999999966e+02
3.323894999999999982e+03 3.005564800000000218e+02
3.324690000000000055e+03 3.013643299999999954e+02
3.325485000000000127e+03 3.007255700000000047e+02
3.326280000000000200e+03 2.984829399999999850e+02
3.327074999999999818e+03 2.998547599999999989e+02
3.327869999999999891e+03 3.000718899999999962e+02
3.328664999999999964e+03 3.012639899999999784e+02
3.329460000000000036e+03 3.013225899999999911e+02
3.330255000000000109e+03 3.010625299999999811e+02
3.331050000000000182e+03 3.000730100000000107e+02
3.331844999999999800e+03 2.994209900000000175e+02
3.332639999999999873e+03 2.999476700000000164e+02
3.333434999999999945e+03 2.988579300000000103e+02
3.334230000000000018e+03 2.998134499999999889e+02
3.335025000000000091e+03 3.009143700000000194e+02
3.335820000000000164e+03 2.998296799999999962e+02
3.336614999999999782e+03 3.004717800000000238e+02
3.337409999999999854e+03 3.000598899999999958e+02
3.338204999999999927e+03 2.995169300000000021e+02
3.339000000000000000e+03 3.004061199999999872e+02
3.339795000000000073e+03 2.998787699999999745e+02
3.340590000000000146e+03 3.010187799999999925e+02
3.341385000000000218e+03 2.992839099999999917e+02
3.342179999999999836e+03 2.984897799999999961e+02
3.342974999999999909e+03 2.995859399999999937e+02
3.343769999999999982e+03 3.007265699999999811e+02
3.344565000000000055e+03 2.989295700000000124e+02
3.345360000000000127e+03 2.997842600000000175e+02
3.346155000000000200e+03 2.996862800000000107e+02
3.346949999999999818e+03 3.004751800000000230e+02
3.347744999999999891e+03 3.009732300000000009e+02
3.348539999999999964e+03 2.988856200000000172e+02
3.349335000000000036e+03 2.995826700000000073e+02
3.350130000000000109e+03 2.986174800000000005e+02
3.350925000000000182e+03 3.000661900000000060e+02
3.351719999999999800e+03 3.003244300000000067e+02
3.352514999999999873e+03 2.999380199999999945e+02
3.353309999999999945e+03 3.006247900000000186e+02
3.354105000000000018e+03 2.991326700000000187e+02
3.354900000000000091e+03 2.989169400000000110e+02
3.355695000000000164e+03 3.012863699999999767e+02
3.356489999999999782e+03 3.001239800000000173e+02
3.357284999999999854e+03 3.015187700000000177e+02
3.358079999999999927e+03 3.009810400000000072e+02
3.358875000000000000e+03 3.009999399999999810e+02
3.359670000000000073e+03 3.002828900000000090e+02
3.360465000000000146e+03 3.002335400000000050e+02
3.361260000000000218e+03 2.981854700000000093e+02
3.362054999999999836e+03 2.991581400000000031e+02
3.362849999999999909e+03 3.012199899999999957e+02
3.363644999999999982e+03 2.991314899999999852e+02
3.364440000000000055e+03 3.006915599999999813e+02
3.365235000000000127e+03 2.996885700000000270e+02
3.366030000000000200e+03 2.998722500000000082e+02
3.366824999999999818e+03 2.995009000000000015e+02
3.367619999999999891e+03 2.985528899999999908e+02
3.368414999999999964e+03 3.005758000000000152e+02
3.369210000000000036e+03 2.990009900000000016e+02
3.370005000000000109e+03 2.988506499999999733e+02
3.370800000000000182e+03 3.003112499999999727e+02
3.371594999999999800e+03 3.013778300000000172e+02
3.372389999999999873e+03 3.000345100000000116e+02
3.373184999999999945e+03 3.003510999999999740e+02
3.373980000000000018e+03 3.005647299999999973e+02
3.374775000000000091e+03 3.003996000000000208e+02
3.375570000000000164e+03 3.013419700000000034e+02
3.376364999999999782e+03 2.991298600000000079e+02
3.377159999999999854e+03 3.000771399999999858e+02
3.377954999999999927e+03 2.999594700000000103e+02
3.378750000000000000e+03 2.996041399999999726e+02
3.379545000000000073e+03 3.003040399999999863e+02
3.380340000000000146e+03 2.997854100000000130e+02
3.381135000000000218e+03 2.986319599999999923e+02
3.381929999999999836e+03 2.997767499999999927e+02
3.382724999999999909e+03 2.996253199999999879e+02
3.383519999999999982e+03 2.995174999999999841e+02
3.384315000000000055e+03 2.992883800000000178e+02
3.385110000000000127e+03 2.993504399999999919e+02
3.385905000000000200e+03 2.987917400000000043e+02
3.386699999999999818e+03 3.001746800000000235e+02
3.387494999999999891e+03 2.995015099999999961e+02
3.388289999999999964e+03 2.995722900000000095e+02
3.389085000000000036e+03 2.998268899999999917e+02
3.389880000000000109e+03 3.000566600000000221e+02
3.390675000000000182e+03 3.001284099999999739e+02
3.391469999999999800e+03 3.003491599999999835e+02
3.392264999999999873e+03 3.008661599999999794e+02
3.393059999999999945e+03 2.993175600000000145e+02
3.393855000000000018e+03 3.012344200000000001e+02
3.394650000000000091e+03 2.999686300000000188e+02
3.395445000000000164e+03 3.002235800000000268e+02
3.396239999999999782e+03 3.017174299999999789e+02
3.397034999999999854e+03 3.009159700000000157e+02
3.397829999999999927e+03 2.998540699999999788e+02
3.398625000000000000e+03 3.001341499999999769e+02
3.399420000000000073e+03 3.003777699999999982e+02
3.400215000000000146e+03 3.006150000000000091e+02
3.401010000000000218e+03 2.997104699999999866e+02
3.401804999999999836e+03 3.005415800000000104e+02
3.402599999999999909e+03 3.001234900000000039e+02
3.403394999999999982e+03 2.997495799999999804e+02
3.404190000000000055e+03 3.007159800000000018e+02
3.404985000000000127e+03 2.994513099999999781e+02
3.405780000000000200e+03 3.001870400000000245e+02
3.406574999999999818e+03 2.997291599999999789e+02
3.407369999999999891e+03 3.003264800000000037e+02
3.408164999999999964e+03 3.000074799999999868e+02
3.408960000000000036e+03 2.998170099999999820e+02
3.409755000000000109e+03 2.997896600000000262e+02
3.410550000000000182e+03 2.988247999999999820e+02
3.411344999999999800e+03 2.986072500000000218e+02
3.412139999999999873e+03 2.999956900000000246e+02
3.412934999999999945e+03 3.000593900000000076e+02
3.413730000000000018e+03 3.002376800000000117e+02
3.414525000000000091e+03 3.005073699999999803e+02
3.415320000000000164e+03 2.976585600000000227e+02
3.416114999999999782e+03 3.005019699999999716e+02
3.416909999999999854e+03 2.998281799999999748e+02
3.417704999999999927e+03 2.997729299999999739e+02
3.418500000000000000e+03 3.001029700000000275e+02
3.419295000000000073e+03 2.995988199999999892e+02
3.420090000000000146e+03 2.996310700000000224e+02
3.420885000000000218e+03 3.001684700000000134e+02
3.421679999999999836e+03 2.995378799999999728e+02
3.422474999999999909e+03 2.992830400000000282e+02
3.423269999999999982e+03 3.005321700000000078e+02
3.424065000000000055e+03 2.995322400000000016e+02
3.424860000000000127e+03 3.016130299999999806e+02
3.425655000000000200e+03 2.995280099999999948e+02
3.426449999999999818e+03 2.986822500000000105e+02
3.427244999999999891e+03 2.984707000000000221e+02
3.428039999999999964e+03 3.003717300000000137e+02
3.428835000000000036e+03 3.002107599999999934e+02
3.429630000000000109e+03 3.000591000000000008e+02
3.430425000000000182e+03 2.999193000000000211e+02
3.431219999999999800e+03 2.997255599999999731e+02
3.432014999999999873e+03 3.000293399999999906e+02
3.432809999999999945e+03 2.988322400000000130e+02
3.433605000000000018e+03 3.003073800000000233e+02
3.434400000000000091e+03 2.997608500000000049e+02
3.435195000000000164e+03 2.996805299999999761e+02
3.435989999999999782e+03 3.003128500000000258e+02
3.436784999999999854e+03 2.995555499999999824e+02
3.437579999999999927e+03 3.006211099999999874e+02
3.438375000000000000e+03 2.996295099999999820e+02
3.439170000000000073e+03 3.004834099999999921e+02
3.439965000000000146e+03 2.983363600000000133e+02
3.440760000000000218e+03 3.012430800000000204e+02
3.441554999999999836e+03 2.986831999999999994e+02
3.442349999999999909e+03 2.987509999999999764e+02
3.443144999999999982e+03 3.011071099999999774e+02
3.443940000000000055e+03 2.991864600000000110e+02
3.444735000000000127e+03 2.997344800000000191e+02
3.445530000000000200e+03 3.003080400000000054e+02
3.446324999999999818e+03 2.988068099999999845e+02
3.447119999999999891e+03 2.997557800000000157e+02
3.447914999999999964e+03 2.997978499999999826e+02
3.448710000000000036e+03 3.019818099999999959e+02
3.449505000000000109e+03 3.006999700000000075e+02
3.450300000000000182e+03 3.003359699999999748e+02
3.451094999999999800e+03 3.002547200000000203e+02
3.451889999999999873e+03 3.019602399999999989e+02
3.452684999999999945e+03 3.005144099999999980e+02
3.453480000000000018e+03 3.013826000000000249e+02
3.454275000000000091e+03 2.997238199999999892e+02
3.455070000000000164e+03 2.999933599999999956e+02
3.455864999999999782e+03 3.011845799999999826e+02
3.456659999999999854e+03 2.990855300000000057e+02
3.457454999999999927e+03 3.009226400000000012e+02
3.458250000000000000e+03 3.006111099999999965e+02
3.459045000000000073e+03 2.990351099999999747e+02
3.459840000000000146e+03 3.006155499999999847e+02
3.460635000000000218e+03 3.016297400000000266e+02
3.461429999999999836e+03 2.998513800000000060e+02
3.462224999999999909e+03 3.013336100000000215e+02
3.463019999999999982e+03 2.994886099999999942e+02
3.463815000000000055e+03 3.010650999999999726e+02
3.464610000000000127e+03 2.998912000000000262e+02
3.465405000000000200e+03 2.981353599999999915e+02
3.466199999999999818e+03 3.003544800000000237e+02
3.466994999999999891e+03 3.000696100000000115e+02
3.467789999999999964e+03 2.988731000000000222e+02
3.468585000000000036e+03 3.012612500000000182e+02
3.469380000000000109e+03 2.997498299999999745e+02
3.470175000000000182e+03 3.019542400000000271e+02
3.470969999999999800e+03 2.994802099999999996e+02
3.471764999999999873e+03 3.001384800000000155e+02
3.472559999999999945e+03 2.988358000000000061e+02
3.473355000000000018e+03 2.998376999999999839e+02
3.474150000000000091e+03 3.004677199999999857e+02
3.474945000000000164e+03 2.985767900000000168e+02
3.475739999999999782e+03 2.998537099999999782e+02
3.476534999999999854e+03 3.006077999999999975e+02
3.477329999999999927e+03 3.013068200000000161e+02
3.478125000000000000e+03 3.007402799999999843e+02
3.478920000000000073e+03 3.007637300000000096e+02
3.479715000000000146e+03 2.987416200000000117e+02
3.480510000000000218e+03 3.004214400000000182e+02
3.481304999999999836e+03 2.999175200000000245e+02
3.482099999999999909e+03 3.011529300000000262e+02
3.482894999999999982e+03 2.987506300000000010e+02
3.483690000000000055e+03 3.005625800000000254e+02
3.484485000000000127e+03 2.996085100000000239e+02
3.485280000000000200e+03 3.003170200000000136e+02
3.486074999999999818e+03 3.007293700000000172e+02
3.486869999999999891e+03 3.004203400000000101e+02
3.487664999999999964e+03 2.992141199999999799e+02
3.488460000000000036e+03 3.000161800000000198e+02
3.489255000000000109e+03 3.005272400000000061e+02
3.490050000000000182e+03 3.000605899999999906e+02
3.490844999999999800e+03 3.005588099999999940e+02
3.491639999999999873e+03 3.006553299999999922e+02
3.492434999999999945e+03 2.994624099999999771e+02
3.493230000000000018e+03 3.000344099999999798e+02
3.494025000000000091e+03 2.995654299999999921e+02
3.494820000000000164e+03 2.989227799999999888e+02
3.495614999999999782e+03 2.987223999999999933e+02
3.496409999999999854e+03 3.000976299999999810e+02
3.497204999999999927e+03 3.002186399999999935e+02
3.498000000000000000e+03 2.980541400000000181e+02
3.498795000000000073e+03 3.008342400000000225e+02
3.499590000000000146e+03 3.015592199999999821e+02
3.500385000000000218e+03 3.003045700000000124e+02
3.501179999999999836e+03 3.005035599999999931e+02
3.501974999999999909e+03 2.987551100000000019e+02
3.502769999999999982e+03 3.006863099999999918e+02
3.503565000000000055e+03 3.025285400000000209e+02
3.504360000000000127e+03 2.991814899999999966e+02
3.505155000000000200e+03 2.992513200000000211e+02
3.505949999999999818e+03 3.003802699999999959e+02
3.506744999999999891e+03 2.992505499999999756e+02
3.507539999999999964e+03 2.985621100000000183e+02
3.508335000000000036e+03 3.000224200000000110e+02
3.509130000000000109e+03 2.999195700000000215e+02
3.509925000000000182e+03 3.012664700000000266e+02
3.510719999999999800e+03 3.012804199999999923e+02
3.511514999999999873e+03 3.011807200000000080e+02
3.512309999999999945e+03 2.997441799999999716e+02
3.513105000000000018e+03 2.995640000000000214e+02
3.513900000000000091e+03 3.027084500000000276e+02
3.514695000000000164e+03 3.000243600000000015e+02
3.515489999999999782e+03 2.997804499999999734e+02
3.516284999999999854e+03 2.993864399999999932e+02
3.517079999999999927e+03 3.001114699999999971e+02
3.517875000000000000e+03 2.995992100000000278e+02
3.518670000000000073e+03 3.000219599999999787e+02
3.519465000000000146e+03 2.997536499999999933e+02
3.520260000000000218e+03 2.997270399999999881e+02
3.521054999999999836e+03 3.003901799999999866e+02
3.521849999999999909e+03 2.998732800000000225e+02
3.522644999999999982e+03 3.006023799999999824e+02
3.523440000000000055e+03 3.000829499999999825e+02
3.524235000000000127e+03 2.984962899999999877e+02
3.525030000000000200e+03 3.009177799999999934e+02
3.525824999999999818e+03 2.992474399999999832e+02
3.526619999999999891e+03 3.004039099999999962e+02
3.527414999999999964e+03 2.998016000000000076e+02
3.528210000000000036e+03 3.006602700000000254e+02
3.529005000000000109e+03 2.993841300000000274e+02
3.529800000000000182e+03 3.000595700000000079e+02
3.530594999999999800e+03 2.975831999999999766e+02
3.531389999999999873e+03 3.000677999999999770e+02
3.532184999999999945e+03 2.998619199999999978e+02
3.532980000000000018e+03 2.993427699999999732e+02
3.533775000000000091e+03 2.996738000000000284e+02
3.534570000000000164e+03 3.006904400000000237e+02
3.535364999999999782e+03 2.998683500000000208e+02
3.536159999999999854e+03 2.997257399999999734e+02
3.536954999999999927e+03 2.994714399999999728e+02
3.537750000000000000e+03 3.007857200000000262e+02
3.538545000000000073e+03 2.996668000000000234e+02
3.539340000000000146e+03 3.007937499999999886e+02
3.540135000000000218e+03 3.006026200000000017e+02
3.540929999999999836e+03 2.995713000000000079e+02
3.541724999999999909e+03 2.988952699999999822e+02
3.542519999999999982e+03 3.009500600000000077e+02
3.543315000000000055e+03 2.996850600000000213e+02
3.544110000000000127e+03 2.992105300000000057e+02
3.544905000000000200e+03 3.001363900000000058e+02
3.545699999999999818e+03 3.002090600000000222e+02
3.546494999999999891e+03 2.995694899999999734e+02
3.547289999999999964e+03 3.003817399999999793e+02
3.548085000000000036e+03 3.009004600000000096e+02
3.548880000000000109e+03 3.004684799999999996e+02
3.549675000000000182e+03 3.001479600000000119e+02
3.550469999999999800e+03 3.012143199999999865e+02
3.551264999999999873e+03 2.991447099999999750e+02
3.552059999999999945e+03 3.000868899999999826e+02
3.552855000000000018e+03 2.998954699999999889e+02
3.553650000000000091e+03 3.013326700000000073e+02
3.554445000000000164e+03 3.009576999999999884e+02
3.555239999999999782e+03 3.004359600000000228e+02
3.556034999999999854e+03 3.002020099999999729e+02
3.556829999999999927e+03 2.996096200000000067e+02
3.557625000000000000e+03 2.988958999999999833e+02
3.558420000000000073e+03 3.001797100000000000e+02
3.559215000000000146e+03 2.995638900000000149e+02
3.560010000000000218e+03 2.989357400000000098e+02
3.560804999999999836e+03 3.000520500000000084e+02
3.561599999999999909e+03 2.998088099999999940e+02
3.562394999999999982e+03 3.002282099999999900e+02
3.563190000000000055e+03 3.006819100000000162e+02
3.563985000000000127e+03 2.993395600000000059e+02
3.564780000000000200e+03 2.990656599999999798e+02
3.565574999999999818e+03 2.998725099999999770e+02
3.566369999999999891e+03 3.006675399999999740e+02
3.567164999999999964e+03 2.997477799999999775e+02
3.567960000000000036e+03 2.989290300000000116e+02
3.568755000000000109e+03 3.015938499999999749e+02
3.569550000000000182e+03 2.989042400000000157e+02
3.570344999999999800e+03 3.001907199999999989e+02
3.571139999999999873e+03 2.990720400000000154e+02
3.571934999999999945e+03 2.988865099999999870e+02
3.572730000000000018e+03 2.999753900000000044e+02
3.573525000000000091e+03 2.990332599999999843e+02
3.574320000000000164e+03 3.007339999999999804e+02
3.575114999999999782e+03 2.986287399999999934e+02
3.575909999999999854e+03 3.001239800000000173e+02
3.576704999999999927e+03 3.004997799999999870e+02
3.577500000000000000e+03 3.006008199999999988e+02
3.578295000000000073e+03 2.997457899999999995e+02
3.579090000000000146e+03 3.000597300000000018e+02
3.579885000000000218e+03 2.996284600000000182e+02
3.580679999999999836e+03 3.012724699999999984e+02
3.581474999999999909e+03 2.993589200000000119e+02
3.582269999999999982e+03 2.992076599999999758e+02
3.583065000000000055e+03 3.006941600000000108e+02
3.583860000000000127e+03 2.994433900000000222e+02
3.584655000000000200e+03 3.001308000000000220e+02
3.585449999999999818e+03 3.000405999999999835e+02
3.586244999999999891e+03 3.004960199999999872e+02
3.587039999999999964e+03 3.000249600000000214e+02
3.587835000000000036e+03 3.009388700000000085e+02
3.588630000000000109e+03 2.992225300000000061e+02
3.589425000000000182e+03 3.000526800000000094e+02
3.590219999999999800e+03 3.005220400000000041e+02
3.591014999999999873e+03 2.999160800000000222e+02
3.591809999999999945e+03 3.000788400000000138e+02
3.592605000000000018e+03 2.995698199999999929e+02
3.593400000000000091e+03 3.004903199999999970e+02
3.594195000000000164e+03 2.994646200000000249e+02
3.594989999999999782e+03 2.992226900000000001e+02
3.595784999999999854e+03 3.006844699999999762e+02
3.596579999999999927e+03 3.003370300000000270e+02
3.597375000000000000e+03 3.000881800000000226e+02
3.598170000000000073e+03 2.997856699999999819e+02
3.598965000000000146e+03 3.004846600000000194e+02
3.599760000000000218e+03 3.004139200000000187e+02
3.600554999999999836e+03 3.007629699999999957e+02
3.601349999999999909e+03 3.002998200000000111e+02
3.602144999999999982e+03 3.004780400000000213e+02
3.602940000000000055e+03 3.010757300000000214e+02
3.603735000000000127e+03 3.002089700000000221e+02
3.604530000000000200e+03 2.989065299999999752e+02
3.605324999999999818e+03 3.000586400000000253e+02
3.606119999999999891e+03 3.005167900000000145e+02
3.606914999999999964e+03 2.988189199999999914e+02
3.607710000000000036e+03 2.996285100000000057e+02
3.608505000000000109e+03 2.999253299999999740e+02
3.609300000000000182e+03 2.987984700000000089e+02
3.610094999999999800e+03 2.987293799999999919e+02
3.610889999999999873e+03 2.992969600000000128e+02
3.611684999999999945e+03 3.008487700000000018e+02
3.612480000000000018e+03 3.016345999999999776e+02
3.613275000000000091e+03 2.998099399999999832e+02
3.614070000000000164e+03 2.986782400000000166e+02
3.614864999999999782e+03 3.001029199999999832e+02
3.615659999999999854e+03 3.006348100000000159e+02
3.616454999999999927e+03 3.000153999999999996e+02
3.617250000000000000e+03 3.001779399999999782e+02
3.618045000000000073e+03 2.997052499999999782e+02
3.618840000000000146e+03 2.989800799999999867e+02
3.619635000000000218e+03 3.004116300000000024e+02
3.620429999999999836e+03 3.016473100000000045e+02
3.621224999999999909e+03 3.004693500000000199e+02
3.622019999999999982e+03 2.996640499999999747e+02
3.622815000000000055e+03 3.024485700000000179e+02
3.623610000000000127e+03 3.011250099999999748e+02
3.624405000000000200e+03 3.003738200000000234e+02
3.625199999999999818e+03 3.012968299999999999e+02
3.625994999999999891e+03 2.991813000000000216e+02
3.626789999999999964e+03 3.027977799999999888e+02
3.627585000000000036e+03 2.997694299999999998e+02
3.628380000000000109e+03 2.997565700000000106e+02
3.629175000000000182e+03 2.997055599999999913e+02
3.629969999999999800e+03 2.986447800000000257e+02
3.630764999999999873e+03 2.989062400000000252e+02
3.631559999999999945e+03 2.993398199999999747e+02
3.632355000000000018e+03 3.008424400000000105e+02
3.633150000000000091e+03 2.994096799999999803e+02
3.633945000000000164e+03 3.007723300000000108e+02
3.634739999999999782e+03 2.988181900000000155e+02
3.635534999999999854e+03 2.991148699999999963e+02
3.636329999999999927e+03 2.997002499999999827e+02
3.637125000000000000e+03 3.009369100000000117e+02
3.637920000000000073e+03 3.002942300000000273e+02
3.638715000000000146e+03 3.009626499999999965e+02
3.639510000000000218e+03 2.987585000000000264e+02
3.640304999999999836e+03 3.004047600000000102e+02
3.641099999999999909e+03 2.990306800000000180e+02
3.641894999999999982e+03 3.007442800000000034e+02
3.642690000000000055e+03 3.004561800000000176e+02
3.643485000000000127e+03 3.007875599999999849e+02
3.644280000000000200e+03 3.000969799999999736e+02
3.645074999999999818e+03 3.009375699999999938e+02
3.645869999999999891e+03 2.988717599999999948e+02
3.646664999999999964e+03 3.001022300000000200e+02
3.647460000000000036e+03 3.001511600000000044e+02
3.648255000000000109e+03 2.995116399999999999e+02
3.649050000000000182e+03 3.003402199999999880e+02
3.649844999999999800e+03 2.978970800000000168e+02
3.650639999999999873e+03 3.002392300000000205e+02
3.651434999999999945e+03 2.995901900000000069e+02
3.652230000000000018e+03 2.979906599999999912e+02
3.653025000000000091e+03 2.995137899999999718e+02
3.653820000000000164e+03 3.003696100000000229e+02
3.654614999999999782e+03 3.001650099999999952e+02
3.655409999999999854e+03 3.006492400000000202e+02
3.656204999999999927e+03 2.999460399999999822e+02
3.657000000000000000e+03 3.001254000000000133e+02
3.657795000000000073e+03 2.991738799999999969e+02
3.658590000000000146e+03 3.003493700000000217e+02
3.659385000000000218e+03 3.004074499999999830e+02
3.660179999999999836e+03 3.001517600000000243e+02
3.660974999999999909e+03 3.000016200000000026e+02
3.661769999999999982e+03 3.005734299999999735e+02
3.662565000000000055e+03 2.991301399999999830e+02
3.663360000000000127e+03 3.008294200000000274e+02
3.664155000000000200e+03 3.003822799999999802e+02
3.664949999999999818e+03 3.004416499999999814e+02
3.665744999999999891e+03 3.007162700000000086e+02
3.666539999999999964e+03 2.990136100000000283e+02
3.667335000000000036e+03 3.002584600000000137e+02
3.668130000000000109e+03 2.981845999999999890e+02
3.668925000000000182e+03 3.016648500000000013e+02
3.669719999999999800e+03 3.009004800000000159e+02
3.670514999999999873e+03 2.995799600000000282e+02
3.671309999999999945e+03 3.004151499999999828e+02
3.672105000000000018e+03 3.000224799999999732e+02
3.672900000000000091e+03 3.004163300000000163e+02
3.673695000000000164e+03 3.009979099999999903e+02
3.674489999999999782e+03 3.005141699999999787e+02
3.675284999999999854e+03 2.996340500000000020e+02
3.676079999999999927e+03 3.002678199999999720e+02
3.676875000000000000e+03 2.996260199999999827e+02
3.677670000000000073e+03 3.012132399999999848e+02
3.678465000000000146e+03 2.994077199999999834e+02
3.679260000000000218e+03 2.990953600000000279e+02
3.680054999999999836e+03 3.014818700000000149e+02
3.680849999999999909e+03 3.000113099999999804e+02
3.681644999999999982e+03 3.000905099999999948e+02
3.682440000000000055e+03 2.999553000000000225e+02
3.683235000000000127e+03 3.001378700000000208e+02
3.684030000000000200e+03 2.987332700000000045e+02
3.684824999999999818e+03 2.987103299999999990e+02
3.685619999999999891e+03 2.998098899999999958e+02
3.686414999999999964e+03 3.011854700000000093e+02
3.687210000000000036e+03 3.003886699999999905e+02
3.688005000000000109e+03 3.010505800000000249e+02
3.688800000000000182e+03 2.997790800000000218e+02
3.689594999999999800e+03 2.993907500000000255e+02
3.690389999999999873e+03 3.003097200000000271e+02
3.691184999999999945e+03 3.008842000000000212e+02
3.691980000000000018e+03 2.995011200000000144e+02
3.692775000000000091e+03 3.010221599999999853e+02
3.693570000000000164e+03 2.998999699999999962e+02
3.694364999999999782e+03 2.984376800000000003e+02
3.695159999999999854e+03 3.009063699999999812e+02
3.695954999999999927e+03 2.991298899999999890e+02
3.696750000000000000e+03 2.998792799999999943e+02
3.697545000000000073e+03 2.993319799999999873e+02
3.698340000000000146e+03 2.999315100000000029e+02
3.699135000000000218e+03 2.994874800000000050e+02
3.699929999999999836e+03 2.993822200000000180e+02
3.700724999999999909e+03 2.999282900000000041e+02
3.701519999999999982e+03 3.006539099999999962e+02
3.702315000000000055e+03 3.010820499999999811e+02
3.703110000000000127e+03 3.005486300000000028e+02
3.703905000000000200e+03 3.012088600000000156e+02
3.704699999999999818e+03 2.999128499999999917e+02
3.705494999999999891e+03 2.996689000000000078e+02
3.706289999999999964e+03 2.996442400000000248e+02
3.707085000000000036e+03 3.007460199999999872e+02
3.707880000000000109e+03 3.001354499999999916e+02
3.708675000000000182e+03 2.995550799999999754e+02
3.709469999999999800e+03 2.999450600000000122e+02
3.710264999999999873e+03 3.000894099999999867e+02
3.711059999999999945e+03 3.005890600000000177e+02
3.711855000000000018e+03 3.000274699999999939e+02
3.712650000000000091e+03 3.014359600000000228e+02
3.713445000000000164e+03 2.991587099999999850e+02
3.714239999999999782e+03 2.997618100000000254e+02
3.715034999999999854e+03 2.996904099999999858e+02
3.715829999999999927e+03 3.015751399999999762e+02
3.716625000000000000e+03 3.001712400000000116e+02
3.717420000000000073e+03 2.992221299999999928e+02
3.718215000000000146e+03 2.983126199999999812e+02
3.719010000000000218e+03 3.001759099999999876e+02
3.719804999999999836e+03 3.004870099999999979e+02
3.720599999999999909e+03 3.006100900000000138e+02
3.721394999999999982e+03 3.001449900000000071e+02
3.722190000000000055e+03 2.995035899999999742e+02
3.722985000000000127e+03 2.979463700000000017e+02
3.723780000000000200e+03 3.011733399999999961e+02
3.724574999999999818e+03 3.011720199999999750e+02
3.725369999999999891e+03 3.006043000000000234e+02
3.726164999999999964e+03 2.996551499999999919e+02
3.726960000000000036e+03 3.005254199999999969e+02
3.727755000000000109e+03 3.004377400000000193e+02
3.728550000000000182e+03 3.010988300000000208e+02
3.729344999999999800e+03 3.006435599999999795e+02
3.730139999999999873e+03 3.004905099999999720e+02
3.730934999999999945e+03 2.995875500000000216e+02
3.731730000000000018e+03 2.994067299999999818e+02
3.732525000000000091e+03 3.003010499999999752e+02
3.733320000000000164e+03 2.994018199999999865e+02
3.734114999999999782e+03 2.999685000000000059e+02
3.734909999999999854e+03 3.000379199999999855e+02
3.735704999999999927e+03 2.990981800000000135e+02
3.736500000000000000e+03 2.999966900000000010e+02
3.737295000000000073e+03 3.011390700000000038e+02
3.738090000000000146e+03 2.985940100000000257e+02
3.738885000000000218e+03 2.993030299999999784e+02
3.739679999999999836e+03 3.000140299999999911e+02
3.740474999999999909e+03 3.003560600000000136e+02
3.741269999999999982e+03 3.004697899999999890e+02
3.742065000000000055e+03 2.993657699999999977e+02
3.742860000000000127e+03 2.997658099999999877e+02
3.743655000000000200e+03 2.995925799999999981e+02
3.744449999999999818e+03 3.004159500000000094e+02
3.745244999999999891e+03 3.005731299999999919e+02
3.746039999999999964e+03 3.015394200000000069e+02
3.746835000000000036e+03 2.993532000000000153e+02
3.747630000000000109e+03 2.999621300000000019e+02
3.748425000000000182e+03 2.984641799999999989e+02
3.749219999999999800e+03 3.005088099999999827e+02
3.750014999999999873e+03 3.012342699999999809e+02
3.750809999999999945e+03 3.010985999999999763e+02
3.751605000000000018e+03 2.998259800000000155e+02
3.752400000000000091e+03 3.002453499999999735e+02
3.753195000000000164e+03 2.985512400000000071e+02
3.753989999999999782e+03 2.988725200000000086e+02
3.754784999999999854e+03 2.999574999999999818e+02
3.755579999999999927e+03 3.016363799999999742e+02
3.756375000000000000e+03 2.988922699999999963e+02
3.757170000000000073e+03 2.997948900000000094e+02
3.757965000000000146e+03 3.014892199999999889e+02
3.758760000000000218e+03 3.007007199999999898e+02
3.759554999999999836e+03 3.008351799999999798e+02
3.760349999999999909e+03 2.991567499999999882e+02
3.761144999999999982e+03 3.013766299999999774e+02
3.761940000000000055e+03 3.005231699999999933e+02
3.762735000000000127e+03 2.996176500000000260e+02
3.763530000000000200e+03 2.993706099999999992e+02
3.764324999999999818e+03 3.009351399999999899e+02
3.765119999999999891e+03 3.009361900000000105e+02
3.765914999999999964e+03 2.996970600000000218e+02
3.766710000000000036e+03 3.004163399999999911e+02
3.767505000000000109e+03 2.995759199999999964e+02
3.768300000000000182e+03 2.995529999999999973e+02
3.769094999999999800e+03 3.005281800000000203e+02
3.769889999999999873e+03 2.989114700000000084e+02
3.770684999999999945e+03 2.988300199999999904e+02
3.771480000000000018e+03 3.002907200000000216e+02
3.772275000000000091e+03 3.002681499999999915e+02
3.773070000000000164e+03 2.995022099999999909e+02
3.773864999999999782e+03 2.992194200000000137e+02
3.774659999999999854e+03 2.996619200000000092e+02
3.775454999999999927e+03 3.006895000000000095e+02
3.776250000000000000e+03 3.004446399999999926e+02
3.777045000000000073e+03 2.991099100000000135e+02
3.777840000000000146e+03 3.007501399999999876e+02
3.778635000000000218e+03 2.979746999999999844e+02
3.779429999999999836e+03 3.008537600000000225e+02
3.780224999999999909e+03 2.995706900000000132e+02
3.781019999999999982e+03 2.989216299999999933e+02
3.781815000000000055e+03 3.003133599999999888e+02
3.782610000000000127e+03 2.984822399999999902e+02
3.783405000000000200e+03 2.994735000000000014e+02
3.784199999999999818e+03 2.993925899999999842e+02
3.784994999999999891e+03 2.981652900000000272e+02
3.785789999999999964e+03 2.999549299999999903e+02
3.786585000000000036e+03 3.010109600000000114e+02
3.787380000000000109e+03 3.005972899999999868e+02
3.788175000000000182e+03 3.007410899999999856e+02
3.788969999999999800e+03 3.003282300000000191e+02
3.789764999999999873e+03 3.009511299999999778e+02
3.790559999999999945e+03 3.000813400000000115e+02
3.791355000000000018e+03 2.997521300000000224e+02
3.792150000000000091e+03 3.002525699999999915e+02
3.792945000000000164e+03 3.008320800000000190e+02
3.793739999999999782e+03 2.993560200000000009e+02
3.794534999999999854e+03 3.004878199999999993e+02
3.795329999999999927e+03 3.005377700000000232e+02
3.796125000000000000e+03 3.016563699999999812e+02
3.796920000000000073e+03 2.996642100000000255e+02
3.797715000000000146e+03 3.012274600000000078e+02
3.798510000000000218e+03 2.997003700000000208e+02
3.799304999999999836e+03 3.000837099999999964e+02
3.800099999999999909e+03 2.997195899999999824e+02
3.800894999999999982e+03 2.999529299999999807e+02
3.801690000000000055e+03 3.007304800000000000e+02
3.802485000000000127e+03 2.980013900000000149e+02
3.803280000000000200e+03 3.007724400000000173e+02
3.804074999999999818e+03 2.994685200000000123e+02
3.804869999999999891e+03 3.002423900000000003e+02
3.805664999999999964e+03 2.996638199999999870e+02
3.806460000000000036e+03 3.002514300000000276e+02
3.807255000000000109e+03 2.990735599999999863e+02
3.808050000000000182e+03 3.000846300000000042e+02
3.808844999999999800e+03 2.995027600000000234e+02
3.809639999999999873e+03 2.998538199999999847e+02
3.810434999999999945e+03 3.008704799999999864e+02
3.811230000000000018e+03 3.005673100000000204e+02
3.812025000000000091e+03 2.988463699999999790e+02
3.812820000000000164e+03 3.011488699999999881e+02
3.813614999999999782e+03 2.982192999999999756e+02
3.814409999999999854e+03 3.012113299999999754e+02
3.815204999999999927e+03 3.006222000000000207e+02
3.816000000000000000e+03 3.003481699999999819e+02
3.816795000000000073e+03 3.010072700000000054e+02
3.817590000000000146e+03 3.002304100000000062e+02
3.818385000000000218e+03 2.991676899999999932e+02
3.819179999999999836e+03 3.003379100000000221e+02
3.819974999999999909e+03 3.003691099999999778e+02
3.820769999999999982e+03 2.986487099999999941e+02
3.821565000000000055e+03 2.985410400000000095e+02
3.822360000000000127e+03 3.004353500000000281e+02
3.823155000000000200e+03 3.002035599999999818e+02
3.823949999999999818e+03 2.987229300000000194e+02
3.824744999999999891e+03 3.007457899999999995e+02
3.825539999999999964e+03 3.011374200000000201e+02
3.826335000000000036e+03 3.002702400000000011e+02
3.827130000000000109e+03 2.994964200000000005e+02
3.827925000000000182e+03 2.999642699999999991e+02
3.828719999999999800e+03 2.996012999999999806e+02
3.829514999999999873e+03 2.995268800000000056e+02
3.830309999999999945e+03 3.009324300000000108e+02
3.831105000000000018e+03 3.004061899999999810e+02
3.831900000000000091e+03 3.001554499999999734e+02
3.832695000000000164e+03 2.990579299999999989e+02
3.833489999999999782e+03 2.997055100000000039e+02
3.834284999999999854e+03 2.993034700000000043e+02
3.835079999999999927e+03 3.004181199999999876e+02
3.835875000000000000e+03 3.003742899999999736e+02
3.836670000000000073e+03 3.002671199999999772e+02
3.837465000000000146e+03 3.000249200000000087e+02
3.838260000000000218e+03 2.997097899999999981e+02
3.839054999999999836e+03 2.996946599999999989e+02
3.839849999999999909e+03 2.996810100000000148e+02
3.840644999999999982e+03 3.008427699999999732e+02
3.841440000000000055e+03 3.001035499999999843e+02
3.842235000000000127e+03 2.983849500000000035e+02
3.843030000000000200e+03 2.994514500000000226e+02
3.843824999999999818e+03 2.999219400000000064e+02
3.844619999999999891e+03 3.010137100000000032e+02
3.845414999999999964e+03 2.991281999999999925e+02
3.846210000000000036e+03 2.990335499999999911e+02
3.847005000000000109e+03 2.999293299999999931e+02
3.847800000000000182e+03 3.009835699999999861e+02
3.848594999999999800e+03 2.995390899999999874e+02
3.849389999999999873e+03 3.006406799999999748e+02
3.850184999999999945e+03 2.994955199999999991e+02
3.850980000000000018e+03 2.997479400000000282e+02
3.851775000000000091e+03 3.020069700000000239e+02
3.852570000000000164e+03 3.006015400000000000e+02
3.853364999999999782e+03 2.991904000000000110e+02
3.854159999999999854e+03 2.994774600000000078e+02
3.854954999999999927e+03 3.005660899999999742e+02
3.855750000000000000e+03 2.995113400000000183e+02
3.856545000000000073e+03 3.005794999999999959e+02
3.857340000000000146e+03 3.010128100000000018e+02
3.858135000000000218e+03 3.005897600000000125e+02
3.858929999999999836e+03 2.981330699999999752e+02
3.859724999999999909e+03 3.005872699999999895e+02
3.860519999999999982e+03 3.001585499999999911e+02
3.861315000000000055e+03 3.008159499999999866e+02
3.862110000000000127e+03 2.992418299999999931e+02
3.862905000000000200e+03 2.999466300000000274e+02
3.863699999999999818e+03 3.020176399999999717e+02
3.864494999999999891e+03 2.998784200000000055e+02
3.865289999999999964e+03 2.998806299999999965e+02
3.866085000000000036e+03 3.003880399999999895e+02
3.866880000000000109e+03 3.009359699999999975e+02
3.867675000000000182e+03 3.004194100000000276e+02
3.868469999999999800e+03 2.997307000000000130e+02
3.869264999999999873e+03 2.996415700000000015e+02
3.870059999999999945e+03 3.011459800000000087e+02
3.870855000000000018e+03 2.998437799999999811e+02
3.871650000000000091e+03 2.989795899999999733e+02
3.872445000000000164e+03 3.007195800000000077e+02
3.873239999999999782e+03 3.006992700000000127e+02
3.874034999999999854e+03 3.005141300000000228e+02
3.874829999999999927e+03 2.994782200000000216e+02
3.875625000000000000e+03 2.985949800000000209e+02
3.876420000000000073e+03 2.997144299999999930e+02
3.877215000000000146e+03 3.007376300000000242e+02
3.878010000000000218e+03 3.000644300000000158e+02
3.878804999999999836e+03 3.003030499999999847e+02
3.879599999999999909e+03 2.989973499999999831e+02
3.880394999999999982e+03 3.007884999999999991e+02
3.881190000000000055e+03 3.017005199999999832e+02
3.881985000000000127e+03 2.999884000000000128e+02
3.882780000000000200e+03 2.994468499999999835e+02
3.883574999999999818e+03 3.010785200000000259e+02
3.884369999999999891e+03 3.004223499999999945e+02
3.885164999999999964e+03 2.993267500000000041e+02
3.885960000000000036e+03 3.005011099999999828e+02
3.886755000000000109e+03 3.000499599999999987e+02
3.887550000000000182e+03 3.000156299999999874e+02
3.888344999999999800e+03 2.995056799999999839e+02
3.889139999999999873e+03 2.994532199999999875e+02
3.889934999999999945e+03 3.000982300000000009e+02
3.890730000000000018e+03 2.997083299999999895e+02
3.891525000000000091e+03 3.005638999999999896e+02
3.892320000000000164e+03 2.994142200000000003e+02
3.893114999999999782e+03 3.013927699999999845e+02
3.893909999999999854e+03 2.999964400000000069e+02
3.894704999999999927e+03 2.998270499999999856e+02
3.895500000000000000e+03 2.989473600000000033e+02
3.896295000000000073e+03 2.986504299999999716e+02
3.897090000000000146e+03 2.994191500000000019e+02
3.897885000000000218e+03 3.008612100000000282e+02
3.898679999999999836e+03 2.986630200000000173e+02
3.899474999999999909e+03 3.015693699999999922e+02
3.900269999999999982e+03 2.992317300000000273e+02
3.901065000000000055e+03 2.997817299999999818e+02
3.901860000000000127e+03 2.994957600000000184e+02
3.902655000000000200e+03 2.997225399999999809e+02
3.903449999999999818e+03 2.999792800000000170e+02
3.904244999999999891e+03 2.998143200000000093e+02
3.905039999999999964e+03 2.994638100000000236e+02
3.905835000000000036e+03 2.997337099999999737e+02
3.906630000000000109e+03 3.003243100000000254e+02
3.907425000000000182e+03 3.008852400000000102e+02
3.908219999999999800e+03 3.008945800000000190e+02
3.909014999999999873e+03 2.992068699999999808e+02
3.909809999999999945e+03 3.017191100000000006e+02
3.910605000000000018e+03 2.987424899999999752e+02
3.911400000000000091e+03 2.995271599999999808e+02
3.912195000000000164e+03 2.994374900000000252e+02
3.912989999999999782e+03 3.002482699999999909e+02
3.913784999999999854e+03 2.991431400000000167e+02
3.914579999999999927e+03 3.000966099999999983e+02
3.915375000000000000e+03 3.002799899999999980e+02
3.916170000000000073e+03 3.004497499999999945e+02
3.916965000000000146e+03 2.998385099999999852e+02
3.917760000000000218e+03 3.000369999999999777e+02
3.918554999999999836e+03 3.005473299999999881e+02
3.919349999999999909e+03 3.012402799999999843e+02
3.920144999999999982e+03 3.007858499999999822e+02
3.920940000000000055e+03 3.015734600000000114e+02
3.921735000000000127e+03 3.006512900000000172e+02
3.922530000000000200e+03 3.008319799999999873e+02
3.923324999999999818e+03 3.007837000000000103e+02
3.924119999999999891e+03 2.995190600000000245e+02
3.924914999999999964e+03 2.999109900000000266e+02
3.925710000000000036e+03 2.990931400000000053e+02
3.926505000000000109e+03 3.001206000000000245e+02
3.927300000000000182e+03 2.989279999999999973e+02
3.928094999999999800e+03 3.008531699999999773e+02
3.928889999999999873e+03 2.985352899999999750e+02
3.929684999999999945e+03 2.998663700000000176e+02
3.930480000000000018e+03 2.999680000000000177e+02
3.931275000000000091e+03 3.005942600000000198e+02
3.932070000000000164e+03 2.991947400000000243e+02
3.932864999999999782e+03 2.986422000000000025e+02
3.933659999999999854e+03 2.996857699999999909e+02
3.934454999999999927e+03 3.024200399999999718e+02
3.935250000000000000e+03 3.005398200000000202e+02
3.936045000000000073e+03 3.002501199999999812e+02
3.936840000000000146e+03 2.999361999999999853e+02
3.937635000000000218e+03 3.009042299999999841e+02
3.938429999999999836e+03 3.005151399999999740e+02
3.939224999999999909e+03 3.007262299999999868e+02
3.940019999999999982e+03 3.021370099999999752e+02
3.940815000000000055e+03 2.999809099999999944e+02
3.941610000000000127e+03 3.014746400000000222e+02
3.942405000000000200e+03 3.012327099999999973e+02
3.943199999999999818e+03 3.001788700000000176e+02
3.943994999999999891e+03 2.999906899999999723e+02
3.944789999999999964e+03 3.004374199999999746e+02
3.945585000000000036e+03 2.995710199999999759e+02
3.946380000000000109e+03 2.993505900000000111e+02
3.947175000000000182e+03 2.984608900000000062e+02
3.947969999999999800e+03 2.997577499999999873e+02
3.948764999999999873e+03 2.996328500000000190e+02
3.949559999999999945e+03 2.985367400000000089e+02
3.950355000000000018e+03 3.006050099999999929e+02
3.951150000000000091e+03 2.995792599999999766e+02
3.951945000000000164e+03 2.985252500000000282e+02
3.952739999999999782e+03 3.004562099999999987e+02
3.953534999999999854e+03 3.002872399999999971e+02
3.954329999999999927e+03 2.998632000000000062e+02
3.955125000000000000e+03 3.010308699999999931e+02
3.955920000000000073e+03 3.011210899999999810e+02
3.956715000000000146e+03 3.008129700000000071e+02
3.957510000000000218e+03 2.986086300000000051e+02
3.958304999999999836e+03 2.990490399999999909e+02
3.959099999999999909e+03 2.980303599999999733e+02
3.959894999999999982e+03 3.005748500000000263e+02
3.960690000000000055e+03 2.996429299999999785e+02
3.961485000000000127e+03 2.994871600000000171e+02
3.962280000000000200e+03 3.012150599999999940e+02
3.963074999999999818e+03 2.991456299999999828e+02
3.963869999999999891e+03 2.986702099999999973e+02
3.964664999999999964e+03 3.006421799999999962e+02
3.965460000000000036e+03 3.010326200000000085e+02
3.966255000000000109e+03 3.011219399999999951e+02
3.967050000000000182e+03 3.001574499999999830e+02
3.967844999999999800e+03 2.992925399999999740e+02
3.968639999999999873e+03 3.006149199999999837e+02
3.969434999999999945e+03 3.000542100000000119e+02
3.970230000000000018e+03 2.995500999999999863e+02
3.971025000000000091e+03 2.983803100000000086e+02
3.971820000000000164e+03 2.994736700000000269e+02
3.972614999999999782e+03 2.995187900000000241e+02
3.973409999999999854e+03 2.993105199999999968e+02
3.974204999999999927e+03 3.002918700000000172e+02
3.975000000000000000e+03 3.012135400000000232e+02
3.975795000000000073e+03 2.992475699999999961e+02
3.976590000000000146e+03 3.012654999999999745e+02
3.977385000000000218e+03 3.001476700000000051e+02
3.978179999999999836e+03 2.994950600000000236e+02
3.978974999999999909e+03 2.998725499999999897e+02
3.979769999999999982e+03 2.989391899999999964e+02
3.980565000000000055e+03 3.002268599999999878e+02
3.981360000000000127e+03 3.009923099999999749e+02
3.982155000000000200e+03 3.005376899999999978e+02
3.982949999999999818e+03 3.005392299999999750e+02
3.983744999999999891e+03 2.994313599999999838e+02
3.984539999999999964e+03 3.013322400000000130e+02
3.985335000000000036e+03 2.994869199999999978e+02
3.986130000000000109e+03 3.006139400000000137e+02
3.986925000000000182e+03 3.004726600000000190e+02
3.987719999999999800e+03 2.998317999999999870e+02
3.988514999999999873e+03 3.011663899999999785e+02
3.989309999999999945e+03 3.004395999999999844e+02
3.990105000000000018e+03 2.997950200000000223e+02
3.990900000000000091e+03 2.990913300000000277e+02


==> data/JAC-rmsd.dat <==
Step    Time     RMSD
2000  1.0  0.07072891294956207
22000  11.0  0.09847094863653183
42000  21.0  0.11383605003356934
62000  31.0  0.11039158701896667
82000  41.0  0.11033593863248825
102000  51.0  0.11853910982608795
122000  61.0  0.11986267566680908
142000  71.0  0.12126995623111725
162000  81.0  0.11688081920146942
182000  91.0  0.13615639507770538
202000  101.0  0.11347127705812454
222000  111.0  0.1223006621003151
242000  121.0  0.12401030957698822
262000  131.0  0.12682312726974487
282000  141.0  0.12997277081012726
302000  151.0  0.13348136842250824
322000  161.0  0.1099804937839508
342000  171.0  0.12167760729789734
362000  181.0  0.13106977939605713
382000  191.0  0.14324301481246948
402000  201.0  0.11743128299713135
422000  211.0  0.11833816766738892
442000  221.0  0.14084593951702118
462000  231.0  0.13796566426753998
482000  241.0  0.1335633099079132
502000  251.0  0.13848498463630676
522000  261.0  0.16115888953208923
542000  271.0  0.17278605699539185
562000  281.0  0.146799236536026
582000  291.0  0.146562397480011
602000  301.0  0.1495659053325653
622000  311.0  0.12847261130809784
642000  321.0  0.1357003152370453
662000  331.0  0.14093448221683502
682000  341.0  0.1579810231924057
702000  351.0  0.15470194816589355
722000  361.0  0.17327412962913513
742000  371.0  0.18626035749912262
762000  381.0  0.16426359117031097
782000  391.0  0.16965855658054352
802000  401.0  0.15844808518886566
822000  411.0  0.17246806621551514
842000  421.0  0.18329058587551117
862000  431.0  0.17903366684913635
882000  441.0  0.18395641446113586
902000  451.0  0.18721520900726318
922000  461.0  0.18508189916610718
942000  471.0  0.18395641446113586
962000  481.0  0.1821550875902176
982000  491.0  0.194956436753273
1002000  501.0  0.18158097565174103
1022000  511.0  0.18444927036762238
1042000  521.0  0.17150720953941345
1062000  531.0  0.1590091586112976
1082000  541.0  0.1728382557630539
1102000  551.0  0.19011864066123962
1122000  561.0  0.18197692930698395
1142000  571.0  0.1964256763458252
1162000  581.0  0.19975298643112183
1182000  591.0  0.18947750329971313
1202000  601.0  0.20863008499145508
1222000  611.0  0.21075543761253357
1242000  621.0  0.18777617812156677
1262000  631.0  0.18873047828674316
1282000  641.0  0.1839178055524826
1302000  651.0  0.2023562788963318
1322000  661.0  0.19148971140384674
1342000  671.0  0.1830076277256012
1362000  681.0  0.18287229537963867
1382000  691.0  0.18681392073631287
1402000  701.0  0.19253629446029663
1422000  711.0  0.17447403073310852
1442000  721.0  0.17359615862369537
1462000  731.0  0.18366508185863495
1482000  741.0  0.1845792979001999
1502000  751.0  0.20063310861587524
1522000  761.0  0.19715911149978638
1542000  771.0  0.20710192620754242
1562000  781.0  0.20454871654510498
1582000  791.0  0.21721528470516205
1602000  801.0  0.21045012772083282
1622000  811.0  0.20392094552516937
1642000  821.0  0.1898943930864334
1662000  831.0  0.18586114048957825
1682000  841.0  0.19570420682430267
1702000  851.0  0.18100504577159882
1722000  861.0  0.19923730194568634
1742000  871.0  0.18732795119285583
1762000  881.0  0.17876437306404114
1782000  891.0  0.20176544785499573
1802000  901.0  0.17989566922187805
1822000  911.0  0.20866228640079498
1842000  921.0  0.2162526547908783
1862000  931.0  0.180898979306221
1882000  941.0  0.19632011651992798
1902000  951.0  0.19415932893753052
1922000  961.0  0.21639728546142578
1942000  971.0  0.19711433351039886
1962000  981.0  0.1907254159450531
1982000  991.0  0.20260748267173767
2002000  1001.0  0.2043694108724594
2022000  1011.0  0.20553626120090485
2042000  1021.0  0.2216360867023468
2062000  1031.0  0.23482006788253784
2082000  1041.0  0.21972788870334625
2102000  1051.0  0.23382732272148132
2122000  1061.0  0.2227323204278946
2142000  1071.0  0.20070676505565643
2162000  1081.0  0.22884008288383484
2182000  1091.0  0.18980541825294495
2202000  1101.0  0.2068515419960022
2222000  1111.0  0.1977083832025528
2242000  1121.0  0.18753275275230408
2262000  1131.0  0.19023369252681732
2282000  1141.0  0.21216866374015808
2302000  1151.0  0.19649308919906616
2322000  1161.0  0.1827084869146347
2342000  1171.0  0.20339222252368927
2362000  1181.0  0.18854530155658722
2382000  1191.0  0.21059326827526093
2402000  1201.0  0.2068134993314743
2422000  1211.0  0.18672862648963928
2442000  1221.0  0.19630937278270721
2462000  1231.0  0.20010530948638916
2482000  1241.0  0.1831795573234558
2502000  1251.0  0.19232383370399475
2522000  1261.0  0.20026254653930664
2542000  1271.0  0.20350167155265808
2562000  1281.0  0.19286994636058807
2582000  1291.0  0.20452620089054108
2602000  1301.0  0.20672717690467834
2622000  1311.0  0.20967257022857666
2642000  1321.0  0.2142544388771057
2662000  1331.0  0.2149582952260971
2682000  1341.0  0.1983974128961563
2702000  1351.0  0.1960863173007965
2722000  1361.0  0.19823288917541504
2742000  1371.0  0.18697002530097961
2762000  1381.0  0.19544315338134766
2782000  1391.0  0.18761461973190308
2802000  1401.0  0.20960664749145508
2822000  1411.0  0.19476436078548431
2842000  1421.0  0.19619102776050568
2862000  1431.0  0.19261203706264496
2882000  1441.0  0.19509224593639374
2902000  1451.0  0.18875589966773987
2922000  1461.0  0.18830491602420807
2942000  1471.0  0.1843472719192505
2962000  1481.0  0.1864776611328125
2982000  1491.0  0.21112757921218872
3002000  1501.0  0.1951483190059662
3022000  1511.0  0.20042061805725098
3042000  1521.0  0.18869388103485107
3062000  1531.0  0.23398323357105255
3082000  1541.0  0.21010875701904297
3102000  1551.0  0.20171503722667694
3122000  1561.0  0.2012844830751419
3142000  1571.0  0.2150377482175827
3162000  1581.0  0.22158671915531158
3182000  1591.0  0.2035903036594391
3202000  1601.0  0.21052126586437225
3222000  1611.0  0.23048728704452515
3242000  1621.0  0.23841753602027893
3262000  1631.0  0.2165985256433487
3282000  1641.0  0.23150430619716644
3302000  1651.0  0.22326594591140747
3322000  1661.0  0.21829238533973694
3342000  1671.0  0.22651420533657074
3362000  1681.0  0.21272337436676025
3382000  1691.0  0.20759622752666473
3402000  1701.0  0.21073266863822937
3422000  1711.0  0.21045926213264465
3442000  1721.0  0.22225958108901978
3462000  1731.0  0.21403126418590546
3482000  1741.0  0.21637244522571564
3502000  1751.0  0.21852527558803558
3522000  1761.0  0.21164603531360626
3542000  1771.0  0.22409741580486298
3562000  1781.0  0.23479227721691132
3582000  1791.0  0.2296438366174698
3602000  1801.0  0.2144639492034912
3622000  1811.0  0.21811997890472412
3642000  1821.0  0.21072903275489807
3662000  1831.0  0.2021266222000122
3682000  1841.0  0.20945000648498535
3702000  1851.0  0.21901744604110718
3722000  1861.0  0.2307244837284088
3742000  1871.0  0.21120302379131317
3762000  1881.0  0.22064664959907532
3782000  1891.0  0.2137863039970398
3802000  1901.0  0.19940580427646637
3822000  1911.0  0.21489667892456055
3842000  1921.0  0.22113323211669922
3862000  1931.0  0.22638621926307678
3882000  1941.0  0.20249566435813904
3902000  1951.0  0.19587478041648865
3922000  1961.0  0.2023135870695114
3942000  1971.0  0.2077903002500534
3962000  1981.0  0.2110302895307541
3982000  1991.0  0.2237236648797989
4002000  2001.0  0.23985663056373596
4022000  2011.0  0.22056138515472412
4042000  2021.0  0.2141612470149994
4062000  2031.0  0.21570701897144318
4082000  2041.0  0.23940087854862213
4102000  2051.0  0.23042315244674683
4122000  2061.0  0.2185586392879486
4142000  2071.0  0.21484307944774628
4162000  2081.0  0.22777239978313446
4182000  2091.0  0.24166546761989594
4202000  2101.0  0.23420460522174835
4222000  2111.0  0.25054603815078735
4242000  2121.0  0.2280418872833252
4262000  2131.0  0.22860006988048553
4282000  2141.0  0.2192915678024292
4302000  2151.0  0.2331639677286148
4322000  2161.0  0.23051226139068604
4342000  2171.0  0.21592046320438385
4362000  2181.0  0.21527057886123657
4382000  2191.0  0.22270473837852478
4402000  2201.0  0.20470348000526428
4422000  2211.0  0.20812439918518066
4442000  2221.0  0.22301219403743744
4462000  2231.0  0.2101854830980301
4482000  2241.0  0.2468213140964508
4502000  2251.0  0.22901278734207153
4522000  2261.0  0.21139468252658844
4542000  2271.0  0.203459233045578
4562000  2281.0  0.20780692994594574
4582000  2291.0  0.20977964997291565
4602000  2301.0  0.20522692799568176
4622000  2311.0  0.20628289878368378
4642000  2321.0  0.20888200402259827
4662000  2331.0  0.2050313800573349
4682000  2341.0  0.21510647237300873
4702000  2351.0  0.2234223484992981
4722000  2361.0  0.21254916489124298
4742000  2371.0  0.2269560843706131
4762000  2381.0  0.21449707448482513
4782000  2391.0  0.21248593926429749
4802000  2401.0  0.2281908243894577
4822000  2411.0  0.22988609969615936
4842000  2421.0  0.22767463326454163
4862000  2431.0  0.20347337424755096
4882000  2441.0  0.1989760547876358
4902000  2451.0  0.20703333616256714
4922000  2461.0  0.212199404835701
4942000  2471.0  0.22176074981689453
4962000  2481.0  0.2403290867805481
4982000  2491.0  0.24407422542572021
5002000  2501.0  0.21909542381763458
5022000  2511.0  0.23092322051525116
5042000  2521.0  0.23788562417030334
5062000  2531.0  0.2250000387430191
5082000  2541.0  0.2224874496459961
5102000  2551.0  0.22124344110488892
5122000  2561.0  0.23293089866638184
5142000  2571.0  0.2438460737466812
5162000  2581.0  0.2566238045692444
5182000  2591.0  0.2628743648529053
5202000  2601.0  0.2691195011138916
5222000  2611.0  0.26572975516319275
5242000  2621.0  0.27913469076156616
5262000  2631.0  0.27323809266090393
5282000  2641.0  0.2783014476299286
5302000  2651.0  0.26526129245758057
5322000  2661.0  0.28838643431663513
5342000  2671.0  0.2909718155860901
5362000  2681.0  0.28854745626449585
5382000  2691.0  0.2748866677284241
5402000  2701.0  0.2551807463169098
5422000  2711.0  0.28169119358062744
5442000  2721.0  0.266554057598114
5462000  2731.0  0.25995439291000366
5482000  2741.0  0.2698275148868561
5502000  2751.0  0.28063514828681946
5522000  2761.0  0.2862775921821594
5542000  2771.0  0.2793195843696594
5562000  2781.0  0.2846471071243286
5582000  2791.0  0.2751009464263916
5602000  2801.0  0.2766648828983307
5622000  2811.0  0.2779778242111206
5642000  2821.0  0.2951638996601105
5662000  2831.0  0.2754293382167816
5682000  2841.0  0.28482574224472046
5702000  2851.0  0.2698965072631836
5722000  2861.0  0.287316232919693
5742000  2871.0  0.2902340590953827
5762000  2881.0  0.2943688631057739
5782000  2891.0  0.30042192339897156
5802000  2901.0  0.28892701864242554
5822000  2911.0  0.2787328362464905
5842000  2921.0  0.2906847298145294
5862000  2931.0  0.29987838864326477
5882000  2941.0  0.302903950214386
5902000  2951.0  0.31140729784965515
5922000  2961.0  0.306461900472641
5942000  2971.0  0.2970191240310669
5962000  2981.0  0.31943345069885254
5982000  2991.0  0.308108389377594
6002000  3001.0  0.30408090353012085
6022000  3011.0  0.2896641194820404
6042000  3021.0  0.30444738268852234
6062000  3031.0  0.30733370780944824
6082000  3041.0  0.328285813331604
6102000  3051.0  0.27659621834754944
6122000  3061.0  0.2715865671634674
6142000  3071.0  0.302805095911026
6162000  3081.0  0.29041650891304016
6182000  3091.0  0.31257063150405884
6202000  3101.0  0.3154148757457733
6222000  3111.0  0.3128136992454529
6242000  3121.0  0.31416675448417664
6262000  3131.0  0.31764206290245056
6282000  3141.0  0.29664474725723267
6302000  3151.0  0.29403287172317505
6322000  3161.0  0.29343172907829285
6342000  3171.0  0.2824247479438782
6362000  3181.0  0.2777305245399475
6382000  3191.0  0.2722183167934418
6402000  3201.0  0.25609147548675537
6422000  3211.0  0.270608127117157
6442000  3221.0  0.27984270453453064
6462000  3231.0  0.27127400040626526
6482000  3241.0  0.2536901533603668
6502000  3251.0  0.2669239044189453
6522000  3261.0  0.2618003189563751
6542000  3271.0  0.23419968783855438
6562000  3281.0  0.23792435228824615
6582000  3291.0  0.25845789909362793
6602000  3301.0  0.2851712107658386
6622000  3311.0  0.2940616011619568
6642000  3321.0  0.26561489701271057
6662000  3331.0  0.2517588436603546
6682000  3341.0  0.25468459725379944
6702000  3351.0  0.27493762969970703
6722000  3361.0  0.2636195123195648
6742000  3371.0  0.2676369845867157
6762000  3381.0  0.2616221010684967
6782000  3391.0  0.27854135632514954
6802000  3401.0  0.2771022915840149
6822000  3411.0  0.28226566314697266
6842000  3421.0  0.2657860815525055
6862000  3431.0  0.27380576729774475
6882000  3441.0  0.26903036236763
6902000  3451.0  0.2865838408470154
6922000  3461.0  0.2802354395389557
6942000  3471.0  0.27958953380584717
6962000  3481.0  0.27016445994377136
6982000  3491.0  0.2822316586971283
7002000  3501.0  0.2685612142086029
7022000  3511.0  0.2751295268535614
7042000  3521.0  0.2791064977645874
7062000  3531.0  0.28397607803344727
7082000  3541.0  0.26529818773269653
7102000  3551.0  0.26479852199554443
7122000  3561.0  0.2598133087158203
7142000  3571.0  0.27095967531204224
7162000  3581.0  0.273464173078537
7182000  3591.0  0.28007444739341736
7202000  3601.0  0.2810807228088379
7222000  3611.0  0.2740180790424347
7242000  3621.0  0.2687576711177826
7262000  3631.0  0.2562645673751831
7282000  3641.0  0.2750472128391266
7302000  3651.0  0.2709086835384369
7322000  3661.0  0.2769588828086853
7342000  3671.0  0.2685126066207886
7362000  3681.0  0.26498764753341675
7382000  3691.0  0.2673513889312744
7402000  3701.0  0.25832048058509827
7422000  3711.0  0.2528497278690338
7442000  3721.0  0.24397355318069458
7462000  3731.0  0.252522349357605
7482000  3741.0  0.24865128099918365
7502000  3751.0  0.24088190495967865
7522000  3761.0  0.2502777576446533
7542000  3771.0  0.25321078300476074
7562000  3781.0  0.2609073221683502
7582000  3791.0  0.25264695286750793
7602000  3801.0  0.2493373304605484
7622000  3811.0  0.26249441504478455
7642000  3821.0  0.2593948543071747
7662000  3831.0  0.2627984285354614
7682000  3841.0  0.25409913063049316
7702000  3851.0  0.258663535118103
7722000  3861.0  0.2554130554199219
7742000  3871.0  0.26035869121551514
7762000  3881.0  0.2630772590637207
7782000  3891.0  0.2637934386730194
7802000  3901.0  0.27377912402153015
7822000  3911.0  0.2560247778892517
7842000  3921.0  0.2657391428947449
7862000  3931.0  0.26035574078559875
7882000  3941.0  0.2597401738166809
7902000  3951.0  0.2530735731124878
7922000  3961.0  0.25806549191474915
7942000  3971.0  0.2645309269428253
7962000  3981.0  0.24198849499225616
7982000  3991.0  0.2637716233730316
8002000  4001.0  0.26368793845176697
8022000  4011.0  0.2918727993965149
8042000  4021.0  0.2755470871925354
8062000  4031.0  0.2805537283420563
8082000  4041.0  0.27200955152511597
8102000  4051.0  0.2797233462333679
8122000  4061.0  0.2582706809043884
8142000  4071.0  0.26923859119415283
8162000  4081.0  0.2684761583805084
8182000  4091.0  0.26330989599227905
8202000  4101.0  0.2561027407646179
8222000  4111.0  0.2554393708705902
8242000  4121.0  0.2631407380104065
8262000  4131.0  0.26530253887176514
8282000  4141.0  0.26371267437934875
8302000  4151.0  0.25828999280929565
8322000  4161.0  0.25592803955078125
8342000  4171.0  0.2553394138813019
8362000  4181.0  0.26688939332962036
8382000  4191.0  0.2586924433708191
8402000  4201.0  0.24898606538772583
8422000  4211.0  0.25534918904304504
8442000  4221.0  0.27487340569496155
8462000  4231.0  0.26316991448402405
8482000  4241.0  0.24278904497623444
8502000  4251.0  0.26712876558303833
8522000  4261.0  0.2468843013048172
8542000  4271.0  0.2800394892692566
8562000  4281.0  0.2645396590232849
8582000  4291.0  0.2690032422542572
8602000  4301.0  0.26507383584976196
8622000  4311.0  0.2532835304737091
8642000  4321.0  0.24752871692180634
8662000  4331.0  0.24751320481300354
8682000  4341.0  0.24946585297584534
8702000  4351.0  0.24608536064624786
8722000  4361.0  0.2402563989162445
8742000  4371.0  0.25647643208503723
8762000  4381.0  0.2523999512195587
8782000  4391.0  0.24463899433612823
8802000  4401.0  0.262818843126297
8822000  4411.0  0.2730954587459564
8842000  4421.0  0.27135607600212097
8862000  4431.0  0.2547403573989868
8882000  4441.0  0.2575652301311493
8902000  4451.0  0.2731432318687439
8922000  4461.0  0.2730300724506378
8942000  4471.0  0.24959968030452728
8962000  4481.0  0.2303498387336731
8982000  4491.0  0.23651652038097382
9002000  4501.0  0.25533491373062134
9022000  4511.0  0.2606084644794464
9042000  4521.0  0.26908600330352783
9062000  4531.0  0.27917250990867615
9082000  4541.0  0.2954089641571045
9102000  4551.0  0.3070656955242157
9122000  4561.0  0.3095490038394928
9142000  4571.0  0.30320605635643005
9162000  4581.0  0.3043193817138672
9182000  4591.0  0.3315431475639343
9202000  4601.0  0.32278430461883545
9222000  4611.0  0.3185923397541046
9242000  4621.0  0.32654067873954773
9262000  4631.0  0.3104715049266815
9282000  4641.0  0.3080398440361023
9302000  4651.0  0.3129952549934387
9322000  4661.0  0.3114609122276306
9342000  4671.0  0.291574090719223
9362000  4681.0  0.30928972363471985
9382000  4691.0  0.30312058329582214
9402000  4701.0  0.30949753522872925
9422000  4711.0  0.31788307428359985
9442000  4721.0  0.31757256388664246
9462000  4731.0  0.31934091448783875
9482000  4741.0  0.30353695154190063
9502000  4751.0  0.2940276563167572
9522000  4761.0  0.3016251027584076
9542000  4771.0  0.31706690788269043
9562000  4781.0  0.30375248193740845
9582000  4791.0  0.3272722065448761
9602000  4801.0  0.3428632915019989
9622000  4811.0  0.32753777503967285
9642000  4821.0  0.311126708984375
9662000  4831.0  0.3081856071949005
9682000  4841.0  0.3189024329185486
9702000  4851.0  0.31958723068237305
9722000  4861.0  0.3281051218509674
9742000  4871.0  0.3197847604751587
9762000  4881.0  0.3383144438266754
9782000  4891.0  0.31385013461112976
9802000  4901.0  0.3169894218444824
9822000  4911.0  0.32182613015174866
9842000  4921.0  0.32077714800834656
9862000  4931.0  0.32108575105667114
9882000  4941.0  0.3136286735534668
9902000  4951.0  0.30657023191452026
9922000  4961.0  0.32387715578079224
9942000  4971.0  0.2988153100013733
9962000  4981.0  0.2933761179447174
9982000  4991.0  0.30137428641319275
10002000  5001.0  0.28274399042129517
10022000  5011.0  0.28006210923194885
10042000  5021.0  0.3103206157684326
10062000  5031.0  0.2936056852340698
10082000  5041.0  0.29476502537727356
10102000  5051.0  0.2940661907196045
10122000  5061.0  0.2809871435165405
10142000  5071.0  0.2843765914440155
10162000  5081.0  0.2967236638069153
10182000  5091.0  0.3124920129776001
10202000  5101.0  0.31231752038002014
10222000  5111.0  0.30260664224624634
10242000  5121.0  0.29534852504730225
10262000  5131.0  0.2947240173816681
10282000  5141.0  0.28648000955581665
10302000  5151.0  0.29485422372817993
10322000  5161.0  0.3008439242839813
10342000  5171.0  0.31031566858291626
10362000  5181.0  0.315487265586853
10382000  5191.0  0.31202733516693115
10402000  5201.0  0.31276461482048035
10422000  5211.0  0.296732097864151
10442000  5221.0  0.3041805922985077
10462000  5231.0  0.31026124954223633
10482000  5241.0  0.2986045777797699
10502000  5251.0  0.31598636507987976
10522000  5261.0  0.30906251072883606
10542000  5271.0  0.313350111246109
10562000  5281.0  0.31808650493621826
10582000  5291.0  0.3113709092140198
10602000  5301.0  0.31748008728027344
10622000  5311.0  0.31633299589157104
10642000  5321.0  0.3110896944999695
10662000  5331.0  0.32225701212882996
10682000  5341.0  0.33150261640548706
10702000  5351.0  0.3321695327758789
10722000  5361.0  0.3247033655643463
10742000  5371.0  0.3186158537864685
10762000  5381.0  0.3203873932361603
10782000  5391.0  0.3117516338825226
10802000  5401.0  0.30763956904411316
10822000  5411.0  0.3258121609687805
10842000  5421.0  0.3049425184726715
10862000  5431.0  0.31703120470046997
10882000  5441.0  0.2831191122531891
10902000  5451.0  0.286471962928772
10922000  5461.0  0.3029559254646301
10942000  5471.0  0.2951957881450653
10962000  5481.0  0.30756905674934387
10982000  5491.0  0.28784751892089844
11002000  5501.0  0.3032674491405487
11022000  5511.0  0.280849814414978
11042000  5521.0  0.30291029810905457
11062000  5531.0  0.3065163791179657
11082000  5541.0  0.2848183214664459
11102000  5551.0  0.2658720016479492
11122000  5561.0  0.28750255703926086
11142000  5571.0  0.2844649851322174
11162000  5581.0  0.2813721299171448
11182000  5591.0  0.2824702560901642
11202000  5601.0  0.2726614773273468
11222000  5611.0  0.28340980410575867
11242000  5621.0  0.2936533987522125
11262000  5631.0  0.2902909219264984
11282000  5641.0  0.2928345799446106
11302000  5651.0  0.2980918288230896
11322000  5661.0  0.30994248390197754
11342000  5671.0  0.2946009039878845
11362000  5681.0  0.2832282483577728
11382000  5691.0  0.2970811724662781
11402000  5701.0  0.29958510398864746
11422000  5711.0  0.3092351257801056
11442000  5721.0  0.31498801708221436
11462000  5731.0  0.3009676933288574
11482000  5741.0  0.30212610960006714
11502000  5751.0  0.31001368165016174
11522000  5761.0  0.3066791594028473
11542000  5771.0  0.307807981967926
11562000  5781.0  0.2952081263065338
11582000  5791.0  0.30993443727493286
11602000  5801.0  0.31583505868911743
11622000  5811.0  0.3237289488315582
11642000  5821.0  0.33442577719688416
11662000  5831.0  0.339145690202713
11682000  5841.0  0.3209775388240814
11702000  5851.0  0.32907766103744507
11722000  5861.0  0.34031006693840027
11742000  5871.0  0.32655593752861023
11762000  5881.0  0.322532057762146
11782000  5891.0  0.32871466875076294
11802000  5901.0  0.32621484994888306
11822000  5911.0  0.32912665605545044
11842000  5921.0  0.3046956956386566
11862000  5931.0  0.28000590205192566
11882000  5941.0  0.29245615005493164
11902000  5951.0  0.31157058477401733
11922000  5961.0  0.31157365441322327
11942000  5971.0  0.31664833426475525
11962000  5981.0  0.31041955947875977
11982000  5991.0  0.3044707179069519
12002000  6001.0  0.305183470249176
12022000  6011.0  0.29083654284477234
12042000  6021.0  0.2976227104663849
12062000  6031.0  0.2935566306114197
12082000  6041.0  0.28551965951919556
12102000  6051.0  0.29816845059394836
12122000  6061.0  0.3240945637226105
12142000  6071.0  0.3199329674243927
12162000  6081.0  0.323917418718338
12182000  6091.0  0.3309208154678345
12202000  6101.0  0.32056406140327454
12222000  6111.0  0.3059786558151245
12242000  6121.0  0.3140745162963867
12262000  6131.0  0.29862383008003235
12282000  6141.0  0.29851841926574707
12302000  6151.0  0.291673481464386
12322000  6161.0  0.2752738893032074
12342000  6171.0  0.2795647978782654
12362000  6181.0  0.29089197516441345
12382000  6191.0  0.2862977087497711
12402000  6201.0  0.27698037028312683
12422000  6211.0  0.29056715965270996
12442000  6221.0  0.2912968099117279
12462000  6231.0  0.2765413820743561
12482000  6241.0  0.2809441089630127
12502000  6251.0  0.28422942757606506
12522000  6261.0  0.29590946435928345
12542000  6271.0  0.2906602919101715
12562000  6281.0  0.29523608088493347
12582000  6291.0  0.2951606512069702
12602000  6301.0  0.27234944701194763
12622000  6311.0  0.27401667833328247
12642000  6321.0  0.30296605825424194
12662000  6331.0  0.2802950143814087
12682000  6341.0  0.29785996675491333
12702000  6351.0  0.2826027274131775
12722000  6361.0  0.30892959237098694
12742000  6371.0  0.31714075803756714
12762000  6381.0  0.30980125069618225
12782000  6391.0  0.29480212926864624
12802000  6401.0  0.29645252227783203
12822000  6411.0  0.28698137402534485
12842000  6421.0  0.2774096429347992
12862000  6431.0  0.2854255437850952
12882000  6441.0  0.2907032072544098
12902000  6451.0  0.30230775475502014
12922000  6461.0  0.3127443492412567
12942000  6471.0  0.3189018666744232
12962000  6481.0  0.2990490198135376
12982000  6491.0  0.3207915127277374
13002000  6501.0  0.3139907717704773
13022000  6511.0  0.3085024654865265
13042000  6521.0  0.2887575626373291
13062000  6531.0  0.2883405089378357
13082000  6541.0  0.2961694598197937
13102000  6551.0  0.3141551613807678
13122000  6561.0  0.30318453907966614
13142000  6571.0  0.2600562572479248
13162000  6581.0  0.27421835064888
13182000  6591.0  0.28836512565612793
13202000  6601.0  0.2979127764701843
13222000  6611.0  0.2869552671909332
13242000  6621.0  0.3249456286430359
13262000  6631.0  0.31885671615600586
13282000  6641.0  0.3135087192058563
13302000  6651.0  0.31646645069122314
13322000  6661.0  0.3147728443145752
13342000  6671.0  0.3035540282726288
13362000  6681.0  0.3276936113834381
13382000  6691.0  0.3203999698162079
13402000  6701.0  0.32267844676971436
13422000  6711.0  0.32851549983024597
13442000  6721.0  0.3430597484111786
13462000  6731.0  0.33930355310440063
13482000  6741.0  0.340814471244812
13502000  6751.0  0.31375473737716675
13522000  6761.0  0.33224695920944214
13542000  6771.0  0.3437354862689972
13562000  6781.0  0.32806357741355896
13582000  6791.0  0.3019736111164093


==> data/JAC-temp.dat <==
0.000000000000000000e+00 3.000000000000000000e+02
1.358999999999999986e+00 3.000150199999999927e+02
2.718999999999999861e+00 2.986396300000000110e+02
4.078999999999999737e+00 3.014645699999999806e+02
5.439000000000000057e+00 3.010636600000000271e+02
6.799000000000000377e+00 2.986895299999999907e+02
8.159000000000000696e+00 2.997399800000000027e+02
9.519000000000000128e+00 3.023434700000000248e+02
1.087899999999999956e+01 3.026875099999999748e+02
1.223900000000000077e+01 3.011175700000000006e+02
1.359900000000000020e+01 3.007140200000000050e+02
1.495899999999999963e+01 2.990095200000000091e+02
1.631899999999999906e+01 2.984251300000000242e+02
1.767899999999999849e+01 2.977330099999999788e+02
1.903900000000000148e+01 2.985754600000000210e+02
2.039900000000000091e+01 2.994840599999999995e+02
2.175900000000000034e+01 3.010387000000000057e+02
2.311899999999999977e+01 3.019209500000000048e+02
2.447899999999999920e+01 2.978845000000000027e+02
2.583899999999999864e+01 3.041511800000000108e+02
2.719900000000000162e+01 2.984531799999999748e+02
2.855900000000000105e+01 2.996981700000000046e+02
2.991900000000000048e+01 3.022228900000000067e+02
3.127899999999999991e+01 2.995131600000000276e+02
3.263900000000000290e+01 3.001072300000000155e+02
3.399900000000000233e+01 2.998722900000000209e+02
3.535900000000000176e+01 2.981291100000000256e+02
3.671900000000000119e+01 3.001976399999999785e+02
3.807900000000000063e+01 3.017135900000000106e+02
3.943900000000000006e+01 3.015312200000000189e+02
4.079899999999999949e+01 2.991063599999999951e+02
4.215899999999999892e+01 2.995618600000000242e+02
4.351899999999999835e+01 2.984657799999999952e+02
4.487899999999999778e+01 2.987431700000000205e+02
4.623899999999999721e+01 2.978092199999999821e+02
4.759899999999999665e+01 2.990178199999999720e+02
4.895900000000000318e+01 2.996541900000000282e+02
5.031900000000000261e+01 2.991715899999999806e+02
5.167900000000000205e+01 2.992051900000000160e+02
5.303900000000000148e+01 3.014726699999999937e+02
5.439900000000000091e+01 3.006073200000000156e+02
5.575900000000000034e+01 2.990734199999999987e+02
5.711899999999999977e+01 3.012474399999999832e+02
5.847899999999999920e+01 2.995670400000000200e+02
5.983899999999999864e+01 2.987921499999999924e+02
6.119899999999999807e+01 2.996213599999999815e+02
6.255899999999999750e+01 3.009204700000000230e+02
6.391899999999999693e+01 2.985746300000000133e+02
6.527899999999999636e+01 3.006628099999999790e+02
6.663899999999999579e+01 3.011798400000000129e+02
6.799899999999999523e+01 2.995456599999999980e+02
6.935899999999999466e+01 3.013286800000000198e+02
7.071899999999999409e+01 2.997426100000000133e+02
7.207899999999999352e+01 2.991553200000000174e+02
7.343899999999999295e+01 2.974932600000000207e+02
7.479900000000000659e+01 2.980245199999999954e+02
7.615900000000000603e+01 3.012835699999999974e+02
7.751900000000000546e+01 3.006594299999999862e+02
7.887900000000000489e+01 2.997048399999999901e+02
8.023900000000000432e+01 2.982875000000000227e+02
8.159900000000000375e+01 2.997667700000000082e+02
8.295900000000000318e+01 3.019305400000000077e+02
8.431900000000000261e+01 2.996408299999999940e+02
8.567900000000000205e+01 2.995825100000000134e+02
8.703900000000000148e+01 2.990665099999999939e+02
8.839900000000000091e+01 3.018049100000000067e+02
8.975900000000000034e+01 3.007397799999999961e+02
9.111899999999999977e+01 3.005803900000000226e+02
9.247899999999999920e+01 3.004646200000000249e+02
9.383899999999999864e+01 2.991384300000000280e+02
9.519899999999999807e+01 3.006467999999999847e+02
9.655899999999999750e+01 2.996092800000000125e+02
9.791899999999999693e+01 3.022010099999999966e+02
9.927899999999999636e+01 2.993455200000000218e+02
1.006389999999999958e+02 3.005092000000000212e+02
1.019989999999999952e+02 3.012740499999999884e+02
1.033589999999999947e+02 2.986813300000000027e+02
1.047189999999999941e+02 2.990168800000000147e+02
1.060789999999999935e+02 3.006428000000000225e+02
1.074389999999999930e+02 3.026280100000000175e+02
1.087990000000000066e+02 3.001622300000000223e+02
1.101590000000000060e+02 2.977176999999999794e+02
1.115190000000000055e+02 2.991474699999999984e+02
1.128790000000000049e+02 2.977906600000000026e+02
1.142390000000000043e+02 3.010887799999999856e+02
1.155990000000000038e+02 2.994650899999999751e+02
1.169590000000000032e+02 3.002808499999999867e+02
1.183190000000000026e+02 3.013552999999999997e+02
1.196790000000000020e+02 3.010366399999999771e+02
1.210390000000000015e+02 2.996615199999999959e+02
1.223990000000000009e+02 2.987048700000000281e+02
1.237590000000000003e+02 3.004100900000000252e+02
1.251189999999999998e+02 3.016026600000000144e+02
1.264789999999999992e+02 3.008136099999999828e+02
1.278389999999999986e+02 2.999962699999999813e+02
1.291990000000000123e+02 2.993874500000000012e+02
1.305589999999999975e+02 3.024082000000000221e+02
1.319190000000000111e+02 2.987161600000000021e+02
1.332789999999999964e+02 3.011381900000000087e+02
1.346390000000000100e+02 3.028799000000000206e+02
1.359989999999999952e+02 3.003951599999999758e+02
1.373590000000000089e+02 2.975489099999999780e+02
1.387189999999999941e+02 2.999422900000000141e+02
1.400790000000000077e+02 3.011190799999999967e+02
1.414389999999999930e+02 2.987028399999999806e+02
1.427990000000000066e+02 3.011350899999999911e+02
1.441589999999999918e+02 2.999268400000000270e+02
1.455190000000000055e+02 2.992347599999999943e+02
1.468789999999999907e+02 3.023256700000000023e+02
1.482390000000000043e+02 2.999372599999999807e+02
1.495989999999999895e+02 3.021123900000000049e+02
1.509590000000000032e+02 2.984473300000000222e+02
1.523189999999999884e+02 2.975785500000000070e+02
1.536790000000000020e+02 2.990850699999999733e+02
1.550389999999999873e+02 2.981365799999999808e+02
1.563990000000000009e+02 2.946232400000000098e+02
1.577589999999999861e+02 3.018914500000000203e+02
1.591189999999999998e+02 3.013815099999999916e+02
1.604790000000000134e+02 2.999183600000000069e+02
1.618389999999999986e+02 2.992488000000000170e+02
1.631990000000000123e+02 3.018150800000000231e+02
1.645589999999999975e+02 2.994576700000000073e+02
1.659190000000000111e+02 2.966740300000000161e+02
1.672789999999999964e+02 2.992445000000000164e+02
1.686390000000000100e+02 3.029100999999999999e+02
1.699989999999999952e+02 3.003798199999999952e+02
1.713590000000000089e+02 2.999276399999999967e+02
1.727189999999999941e+02 2.985743400000000065e+02
1.740790000000000077e+02 3.020620700000000056e+02
1.754389999999999930e+02 3.009261900000000196e+02
1.767990000000000066e+02 3.017473100000000272e+02
1.781589999999999918e+02 2.991127099999999928e+02
1.795190000000000055e+02 3.013378700000000094e+02
1.808789999999999907e+02 2.990254800000000159e+02
1.822390000000000043e+02 3.010529799999999909e+02
1.835989999999999895e+02 3.008489799999999832e+02
1.849590000000000032e+02 2.989419399999999882e+02
1.863189999999999884e+02 2.995531300000000101e+02
1.876790000000000020e+02 3.006960900000000265e+02
1.890389999999999873e+02 2.991691299999999956e+02
1.903990000000000009e+02 3.001997600000000261e+02
1.917589999999999861e+02 2.994103600000000256e+02
1.931189999999999998e+02 2.992123900000000276e+02
1.944790000000000134e+02 3.027265100000000189e+02
1.958389999999999986e+02 2.961317799999999920e+02
1.971990000000000123e+02 3.032021700000000237e+02
1.985589999999999975e+02 2.992617599999999811e+02
1.999190000000000111e+02 3.002875799999999913e+02
2.012789999999999964e+02 2.986948499999999740e+02
2.026390000000000100e+02 3.012398800000000278e+02
2.039989999999999952e+02 3.005775800000000118e+02
2.053590000000000089e+02 2.994898800000000278e+02
2.067189999999999941e+02 3.003023499999999899e+02
2.080790000000000077e+02 2.989974300000000085e+02
2.094389999999999930e+02 3.014981099999999969e+02
2.107990000000000066e+02 2.986335900000000265e+02
2.121589999999999918e+02 2.999726699999999937e+02
2.135190000000000055e+02 2.990043800000000260e+02
2.148789999999999907e+02 3.027038900000000012e+02
2.162390000000000043e+02 3.012800700000000234e+02
2.175989999999999895e+02 2.975424800000000118e+02
2.189590000000000032e+02 3.021803499999999758e+02
2.203189999999999884e+02 2.989748200000000224e+02
2.216790000000000020e+02 3.005321299999999951e+02
2.230389999999999873e+02 2.985230500000000120e+02
2.243990000000000009e+02 2.995554900000000202e+02
2.257589999999999861e+02 3.007114100000000008e+02
2.271189999999999998e+02 3.024514699999999721e+02
2.284790000000000134e+02 3.003574499999999716e+02
2.298389999999999986e+02 3.028599399999999946e+02
2.311990000000000123e+02 2.988203500000000190e+02
2.325589999999999975e+02 3.002721599999999853e+02
2.339190000000000111e+02 3.014427499999999895e+02
2.352789999999999964e+02 2.988368699999999762e+02
2.366390000000000100e+02 2.994647100000000250e+02
2.379989999999999952e+02 3.021736399999999776e+02
2.393590000000000089e+02 3.019950900000000047e+02
2.407189999999999941e+02 2.965928900000000112e+02
2.420790000000000077e+02 3.013889500000000226e+02
2.434389999999999930e+02 3.000672900000000141e+02
2.447990000000000066e+02 3.011406299999999874e+02
2.461589999999999918e+02 3.008131500000000074e+02
2.475190000000000055e+02 3.001005400000000236e+02
2.488789999999999907e+02 2.995097099999999841e+02
2.502390000000000043e+02 2.985285900000000083e+02
2.515989999999999895e+02 3.003845699999999965e+02
2.529590000000000032e+02 3.006044699999999921e+02
2.543189999999999884e+02 3.025638500000000022e+02
2.556790000000000020e+02 3.015901200000000131e+02
2.570389999999999873e+02 2.965720999999999776e+02
2.583990000000000009e+02 3.003571499999999901e+02
2.597590000000000146e+02 2.986476999999999862e+02
2.611190000000000282e+02 2.981850299999999834e+02
2.624789999999999850e+02 2.985233000000000061e+02
2.638389999999999986e+02 3.016761500000000069e+02
2.651990000000000123e+02 2.969180000000000064e+02
2.665590000000000259e+02 2.960246900000000210e+02
2.679189999999999827e+02 3.051637600000000248e+02
2.692789999999999964e+02 3.021232400000000098e+02
2.706390000000000100e+02 3.004739799999999832e+02
2.719990000000000236e+02 3.034467300000000023e+02
2.733589999999999804e+02 2.987359999999999900e+02
2.747189999999999941e+02 3.004003299999999967e+02
2.760790000000000077e+02 2.992732500000000186e+02
2.774390000000000214e+02 3.015402599999999893e+02
2.787989999999999782e+02 3.011917700000000195e+02
2.801589999999999918e+02 3.004000399999999900e+02
2.815190000000000055e+02 2.995997899999999845e+02
2.828790000000000191e+02 3.020812500000000114e+02
2.842389999999999759e+02 3.009200099999999907e+02
2.855989999999999895e+02 2.985586400000000253e+02
2.869590000000000032e+02 2.971367999999999938e+02
2.883190000000000168e+02 2.987164799999999900e+02
2.896789999999999736e+02 2.997579700000000003e+02
2.910389999999999873e+02 2.983362799999999879e+02
2.923990000000000009e+02 3.005348999999999933e+02
2.937590000000000146e+02 2.999565699999999993e+02
2.951190000000000282e+02 2.998248500000000263e+02
2.964789999999999850e+02 3.011706899999999791e+02
2.978389999999999986e+02 3.022291999999999916e+02
2.991990000000000123e+02 2.997763600000000110e+02
3.005590000000000259e+02 3.000637399999999957e+02
3.019189999999999827e+02 3.027400200000000154e+02
3.032789999999999964e+02 3.003892799999999852e+02
3.046390000000000100e+02 2.992288800000000037e+02
3.059990000000000236e+02 3.002222100000000182e+02
3.073589999999999804e+02 3.017696100000000001e+02
3.087189999999999941e+02 2.993571000000000026e+02
3.100790000000000077e+02 2.986304999999999836e+02
3.114390000000000214e+02 2.983925600000000031e+02
3.127989999999999782e+02 2.980449600000000032e+02
3.141589999999999918e+02 2.991434899999999857e+02
3.155190000000000055e+02 2.997424300000000130e+02
3.168790000000000191e+02 3.005633500000000140e+02
3.182389999999999759e+02 2.993716400000000135e+02
3.195989999999999895e+02 2.996927600000000211e+02
3.209590000000000032e+02 3.006402199999999993e+02
3.223190000000000168e+02 3.006959499999999821e+02
3.236789999999999736e+02 2.987861100000000079e+02
3.250389999999999873e+02 3.017476399999999899e+02
3.263990000000000009e+02 2.984545299999999770e+02
3.277590000000000146e+02 3.009336599999999748e+02
3.291190000000000282e+02 3.005255399999999781e+02
3.304789999999999850e+02 2.988310200000000236e+02
3.318389999999999986e+02 2.981736999999999966e+02
3.331990000000000123e+02 2.984246200000000044e+02
3.345590000000000259e+02 3.026829000000000178e+02
3.359189999999999827e+02 3.013006700000000251e+02
3.372789999999999964e+02 2.963620999999999981e+02
3.386390000000000100e+02 3.016918000000000006e+02
3.399990000000000236e+02 3.005942800000000261e+02
3.413589999999999804e+02 2.985015300000000025e+02
3.427189999999999941e+02 3.025599799999999959e+02
3.440790000000000077e+02 2.998372200000000021e+02
3.454390000000000214e+02 3.015897100000000250e+02
3.467989999999999782e+02 3.013275899999999865e+02
3.481589999999999918e+02 3.031301799999999957e+02
3.495190000000000055e+02 3.001507199999999784e+02
3.508790000000000191e+02 3.013799000000000206e+02
3.522389999999999759e+02 3.021586599999999976e+02
3.535989999999999895e+02 3.033189600000000041e+02
3.549590000000000032e+02 3.012026900000000182e+02
3.563190000000000168e+02 2.970617700000000241e+02
3.576789999999999736e+02 2.982355999999999767e+02
3.590389999999999873e+02 3.007325200000000223e+02
3.603990000000000009e+02 2.996758100000000127e+02
3.617590000000000146e+02 2.985800199999999904e+02
3.631190000000000282e+02 3.002922599999999989e+02
3.644789999999999850e+02 2.996193400000000224e+02
3.658389999999999986e+02 2.974182799999999816e+02
3.671990000000000123e+02 3.030309399999999869e+02
3.685590000000000259e+02 3.001238700000000108e+02
3.699189999999999827e+02 2.996132099999999809e+02
3.712789999999999964e+02 2.992183099999999740e+02
3.726390000000000100e+02 2.982243199999999774e+02
3.739990000000000236e+02 3.000177800000000161e+02
3.753589999999999804e+02 2.983192799999999920e+02
3.767189999999999941e+02 3.004250400000000241e+02
3.780790000000000077e+02 2.992977300000000014e+02
3.794390000000000214e+02 3.004251399999999990e+02
3.807989999999999782e+02 3.004399999999999977e+02
3.821589999999999918e+02 2.963871800000000007e+02
3.835190000000000055e+02 2.980148800000000051e+02
3.848790000000000191e+02 3.009428599999999960e+02
3.862389999999999759e+02 2.993238299999999867e+02
3.875989999999999895e+02 2.989744400000000155e+02
3.889590000000000032e+02 3.001344799999999964e+02
3.903190000000000168e+02 3.035425799999999867e+02
3.916789999999999736e+02 2.981413900000000012e+02
3.930389999999999873e+02 2.972237700000000018e+02
3.943990000000000009e+02 3.020692500000000109e+02
3.957590000000000146e+02 2.998802499999999895e+02
3.971190000000000282e+02 2.982725800000000049e+02
3.984789999999999850e+02 3.016828600000000051e+02
3.998389999999999986e+02 2.991969599999999900e+02
4.011990000000000123e+02 2.977946299999999837e+02
4.025590000000000259e+02 2.979233800000000087e+02
4.039189999999999827e+02 3.012668300000000272e+02
4.052789999999999964e+02 3.011866099999999733e+02
4.066390000000000100e+02 3.005192700000000059e+02
4.079990000000000236e+02 3.004452299999999809e+02
4.093589999999999804e+02 2.992132500000000164e+02
4.107189999999999941e+02 3.008861699999999928e+02
4.120790000000000077e+02 3.001358299999999986e+02
4.134390000000000214e+02 3.002373499999999922e+02
4.147989999999999782e+02 2.984437599999999975e+02
4.161589999999999918e+02 2.992164000000000215e+02
4.175190000000000055e+02 2.989564599999999928e+02
4.188790000000000191e+02 2.985576300000000174e+02
4.202389999999999759e+02 2.999639099999999985e+02
4.215989999999999895e+02 3.015733099999999922e+02
4.229590000000000032e+02 2.981052599999999870e+02
4.243190000000000168e+02 3.010586500000000001e+02
4.256789999999999736e+02 2.991943499999999858e+02
4.270389999999999873e+02 2.984370299999999929e+02
4.283990000000000009e+02 2.978599300000000198e+02
4.297590000000000146e+02 2.966388200000000097e+02
4.311190000000000282e+02 3.017008099999999899e+02
4.324789999999999850e+02 2.999402000000000044e+02
4.338389999999999986e+02 2.996873400000000061e+02
4.351990000000000123e+02 3.015338199999999915e+02
4.365590000000000259e+02 2.991861900000000105e+02
4.379189999999999827e+02 3.003114600000000110e+02
4.392789999999999964e+02 3.031443100000000186e+02
4.406390000000000100e+02 3.007622700000000009e+02
4.419990000000000236e+02 2.984709700000000225e+02
4.433589999999999804e+02 3.015637800000000084e+02
4.447189999999999941e+02 2.990231299999999806e+02
4.460790000000000077e+02 2.979560000000000173e+02
4.474390000000000214e+02 3.008346900000000232e+02
4.487989999999999782e+02 3.013030600000000163e+02
4.501589999999999918e+02 2.993994400000000269e+02
4.515190000000000055e+02 3.011040100000000166e+02
4.528790000000000191e+02 2.999214000000000055e+02
4.542389999999999759e+02 2.991517000000000053e+02
4.555989999999999895e+02 3.028475599999999872e+02
4.569590000000000032e+02 2.995946799999999826e+02
4.583190000000000168e+02 3.025791500000000269e+02
4.596789999999999736e+02 3.002581599999999753e+02
4.610389999999999873e+02 3.010854100000000244e+02
4.623990000000000009e+02 3.018921799999999962e+02
4.637590000000000146e+02 3.000787500000000136e+02
4.651190000000000282e+02 2.966279000000000110e+02
4.664789999999999850e+02 3.010026199999999790e+02
4.678389999999999986e+02 3.005719300000000089e+02
4.691990000000000123e+02 3.012781800000000203e+02
4.705590000000000259e+02 2.991906999999999925e+02
4.719189999999999827e+02 2.997161899999999832e+02
4.732789999999999964e+02 3.024765899999999874e+02
4.746390000000000100e+02 2.983608199999999897e+02
4.759990000000000236e+02 3.019821099999999774e+02
4.773589999999999804e+02 2.992444800000000100e+02
4.787189999999999941e+02 2.985549199999999814e+02
4.800790000000000077e+02 3.002573100000000181e+02
4.814390000000000214e+02 3.018957700000000273e+02
4.827989999999999782e+02 2.990197299999999814e+02
4.841589999999999918e+02 3.022929300000000126e+02
4.855190000000000055e+02 3.006530599999999822e+02
4.868790000000000191e+02 3.007661800000000198e+02
4.882389999999999759e+02 2.988964100000000030e+02
4.895989999999999895e+02 3.009601499999999987e+02
4.909590000000000032e+02 2.986691400000000272e+02
4.923190000000000168e+02 3.009014399999999796e+02
4.936789999999999736e+02 2.984490200000000186e+02
4.950389999999999873e+02 2.982552800000000275e+02
4.963990000000000009e+02 3.016682400000000257e+02
4.977590000000000146e+02 3.000476699999999823e+02
4.991190000000000282e+02 3.000993000000000279e+02
5.004789999999999850e+02 3.007871400000000222e+02
5.018389999999999986e+02 2.970716600000000085e+02
5.031990000000000123e+02 3.016505900000000224e+02
5.045590000000000259e+02 2.983248500000000263e+02
5.059189999999999827e+02 3.024683699999999931e+02
5.072789999999999964e+02 2.989559399999999982e+02
5.086390000000000100e+02 3.004019799999999805e+02
5.099990000000000236e+02 3.011060200000000009e+02
5.113589999999999804e+02 2.998979499999999803e+02
5.127190000000000509e+02 3.012374500000000239e+02
5.140789999999999509e+02 2.992068199999999933e+02
5.154389999999999645e+02 3.010840200000000095e+02
5.167989999999999782e+02 3.001087699999999927e+02
5.181589999999999918e+02 2.987681000000000040e+02
5.195190000000000055e+02 3.014066300000000069e+02
5.208790000000000191e+02 3.015255900000000224e+02
5.222390000000000327e+02 2.973454600000000028e+02
5.235990000000000464e+02 3.011238500000000045e+02
5.249589999999999463e+02 2.989283599999999979e+02
5.263189999999999600e+02 2.994114799999999832e+02
5.276789999999999736e+02 2.999256100000000060e+02
5.290389999999999873e+02 2.982459799999999746e+02
5.303990000000000009e+02 3.048199599999999805e+02
5.317590000000000146e+02 2.954439300000000230e+02
5.331190000000000282e+02 3.005305099999999925e+02
5.344790000000000418e+02 3.022418200000000184e+02
5.358390000000000555e+02 2.988640599999999949e+02
5.371989999999999554e+02 3.017647600000000239e+02
5.385589999999999691e+02 2.989240100000000098e+02
5.399189999999999827e+02 2.977370900000000233e+02
5.412789999999999964e+02 2.983148100000000227e+02
5.426390000000000100e+02 3.001405100000000061e+02
5.439990000000000236e+02 3.027782100000000014e+02
5.453590000000000373e+02 3.003069800000000100e+02
5.467190000000000509e+02 3.019077199999999834e+02
5.480789999999999509e+02 3.004018500000000245e+02
5.494389999999999645e+02 2.979160400000000095e+02
5.507989999999999782e+02 2.999545299999999770e+02
5.521589999999999918e+02 3.024295799999999872e+02
5.535190000000000055e+02 3.007659899999999880e+02
5.548790000000000191e+02 2.988438199999999938e+02
5.562390000000000327e+02 2.962876899999999978e+02
5.575990000000000464e+02 3.021495199999999954e+02
5.589589999999999463e+02 3.001965599999999768e+02
5.603189999999999600e+02 2.998205100000000130e+02
5.616789999999999736e+02 3.010323700000000144e+02
5.630389999999999873e+02 3.021048900000000117e+02
5.643990000000000009e+02 2.987752100000000155e+02
5.657590000000000146e+02 2.993007400000000189e+02
5.671190000000000282e+02 3.021381000000000085e+02
5.684790000000000418e+02 2.976178699999999822e+02
5.698390000000000555e+02 2.999608799999999746e+02
5.711989999999999554e+02 3.007607600000000048e+02
5.725589999999999691e+02 2.974634100000000103e+02
5.739189999999999827e+02 3.007468299999999886e+02
5.752789999999999964e+02 3.008973300000000108e+02
5.766390000000000100e+02 2.994122499999999718e+02
5.779990000000000236e+02 2.997636999999999716e+02
5.793590000000000373e+02 2.984366099999999733e+02
5.807190000000000509e+02 3.001493600000000015e+02
5.820789999999999509e+02 3.034051400000000172e+02
5.834389999999999645e+02 2.978573200000000156e+02
5.847989999999999782e+02 2.988252200000000016e+02
5.861589999999999918e+02 3.003300399999999968e+02
5.875190000000000055e+02 3.006127200000000244e+02
5.888790000000000191e+02 3.012765999999999735e+02
5.902390000000000327e+02 2.991392700000000104e+02
5.915990000000000464e+02 3.009603700000000117e+02
5.929589999999999463e+02 3.001637799999999743e+02
5.943189999999999600e+02 3.006076199999999972e+02
5.956789999999999736e+02 3.010026700000000233e+02
5.970389999999999873e+02 2.970587899999999877e+02
5.983990000000000009e+02 3.017407699999999977e+02
5.997590000000000146e+02 3.001300299999999766e+02
6.011190000000000282e+02 2.996379400000000146e+02
6.024790000000000418e+02 2.999402400000000171e+02
6.038390000000000555e+02 2.982674400000000219e+02
6.051989999999999554e+02 2.998964300000000094e+02
6.065589999999999691e+02 2.973240000000000123e+02
6.079189999999999827e+02 3.014387199999999893e+02
6.092789999999999964e+02 2.994944300000000226e+02
6.106390000000000100e+02 3.018235399999999800e+02
6.119990000000000236e+02 3.003016799999999762e+02
6.133590000000000373e+02 2.991097399999999880e+02
6.147190000000000509e+02 2.986173999999999751e+02
6.160789999999999509e+02 2.979988799999999856e+02
6.174389999999999645e+02 3.001060600000000136e+02
6.187989999999999782e+02 3.009123099999999909e+02
6.201589999999999918e+02 2.996305300000000216e+02
6.215190000000000055e+02 2.981452800000000138e+02
6.228790000000000191e+02 3.019661399999999958e+02
6.242390000000000327e+02 2.998929400000000101e+02
6.255990000000000464e+02 2.992410399999999981e+02
6.269589999999999463e+02 3.024616300000000138e+02
6.283189999999999600e+02 2.961793099999999868e+02
6.296789999999999736e+02 3.006239499999999794e+02
6.310389999999999873e+02 3.026967999999999961e+02
6.323990000000000009e+02 2.985471200000000067e+02
6.337590000000000146e+02 2.968800499999999829e+02
6.351190000000000282e+02 3.020818100000000186e+02
6.364790000000000418e+02 3.009731699999999819e+02
6.378390000000000555e+02 2.994720100000000116e+02
6.391989999999999554e+02 3.010056500000000028e+02
6.405589999999999691e+02 2.985222699999999918e+02
6.419189999999999827e+02 3.009282699999999977e+02
6.432789999999999964e+02 2.993327499999999759e+02
6.446390000000000100e+02 2.975166800000000080e+02
6.459990000000000236e+02 2.995584000000000060e+02
6.473590000000000373e+02 2.993033599999999979e+02
6.487190000000000509e+02 2.992539300000000253e+02
6.500789999999999509e+02 3.017238100000000145e+02
6.514389999999999645e+02 2.982571599999999989e+02
6.527989999999999782e+02 3.009146999999999821e+02
6.541589999999999918e+02 2.979318000000000097e+02
6.555190000000000055e+02 2.984654300000000262e+02
6.568790000000000191e+02 3.003491399999999771e+02
6.582390000000000327e+02 3.018583199999999920e+02
6.595990000000000464e+02 3.005880700000000161e+02
6.609589999999999463e+02 2.996829399999999737e+02
6.623189999999999600e+02 3.000406300000000215e+02
6.636789999999999736e+02 2.986632500000000050e+02
6.650389999999999873e+02 3.001014299999999935e+02
6.663990000000000009e+02 2.972946600000000217e+02
6.677590000000000146e+02 2.974770100000000070e+02
6.691190000000000282e+02 2.995096700000000283e+02
6.704790000000000418e+02 3.000936699999999746e+02
6.718390000000000555e+02 2.987319899999999961e+02
6.731989999999999554e+02 3.025026500000000169e+02
6.745589999999999691e+02 3.003735100000000102e+02
6.759189999999999827e+02 2.997759399999999914e+02
6.772789999999999964e+02 3.014432699999999841e+02
6.786390000000000100e+02 3.019175000000000182e+02
6.799990000000000236e+02 3.015410200000000032e+02
6.813590000000000373e+02 3.001276100000000042e+02
6.827190000000000509e+02 3.001045700000000238e+02
6.840789999999999509e+02 2.988964899999999716e+02
6.854389999999999645e+02 2.977515599999999836e+02
6.867989999999999782e+02 3.000947100000000205e+02
6.881589999999999918e+02 2.993208700000000135e+02
6.895190000000000055e+02 2.990731999999999857e+02
6.908790000000000191e+02 3.014935399999999959e+02
6.922390000000000327e+02 3.011055600000000254e+02
6.935990000000000464e+02 2.994662099999999896e+02
6.949589999999999463e+02 3.008276999999999930e+02
6.963189999999999600e+02 3.022832099999999969e+02
6.976789999999999736e+02 2.978439700000000130e+02
6.990389999999999873e+02 2.969920000000000186e+02
7.003990000000000009e+02 2.976987399999999866e+02
7.017590000000000146e+02 2.998230599999999981e+02
7.031190000000000282e+02 2.990036200000000122e+02
7.044790000000000418e+02 2.996885599999999954e+02
7.058390000000000555e+02 3.015608899999999721e+02
7.071989999999999554e+02 2.967581200000000194e+02
7.085589999999999691e+02 3.018342400000000225e+02
7.099189999999999827e+02 2.985727999999999724e+02
7.112789999999999964e+02 2.987089899999999716e+02
7.126390000000000100e+02 2.969684700000000248e+02
7.139990000000000236e+02 2.990717399999999770e+02
7.153590000000000373e+02 3.010304600000000050e+02
7.167190000000000509e+02 2.983500599999999849e+02
7.180789999999999509e+02 2.990723899999999844e+02
7.194389999999999645e+02 2.976985599999999863e+02
7.207989999999999782e+02 2.993907600000000002e+02
7.221589999999999918e+02 3.005697599999999738e+02
7.235190000000000055e+02 2.986116099999999847e+02
7.248790000000000191e+02 2.995226200000000176e+02
7.262390000000000327e+02 2.964837699999999927e+02
7.275990000000000464e+02 2.980590000000000259e+02
7.289589999999999463e+02 2.989606999999999744e+02
7.303189999999999600e+02 3.016583999999999719e+02
7.316789999999999736e+02 3.012836199999999849e+02
7.330389999999999873e+02 3.023041099999999801e+02
7.343990000000000009e+02 3.003174900000000207e+02
7.357590000000000146e+02 2.987211699999999723e+02
7.371190000000000282e+02 3.001338600000000270e+02
7.384790000000000418e+02 3.012605399999999918e+02
7.398390000000000555e+02 3.003808599999999842e+02
7.411989999999999554e+02 2.994463799999999765e+02
7.425589999999999691e+02 2.995974100000000249e+02
7.439189999999999827e+02 3.040037500000000250e+02
7.452789999999999964e+02 2.983627200000000244e+02
7.466390000000000100e+02 2.987562899999999786e+02
7.479990000000000236e+02 3.013963600000000156e+02
7.493590000000000373e+02 3.008709499999999935e+02
7.507190000000000509e+02 2.981481299999999806e+02
7.520789999999999509e+02 2.991621200000000158e+02
7.534389999999999645e+02 3.020533500000000231e+02
7.547989999999999782e+02 2.990674399999999764e+02
7.561589999999999918e+02 2.983788299999999936e+02
7.575190000000000055e+02 3.022713100000000281e+02
7.588790000000000191e+02 3.025864100000000008e+02
7.602390000000000327e+02 2.990368399999999838e+02
7.615990000000000464e+02 3.027829399999999964e+02
7.629589999999999463e+02 3.028571999999999775e+02
7.643189999999999600e+02 2.978958600000000274e+02
7.656789999999999736e+02 2.979644200000000183e+02
7.670389999999999873e+02 3.018669899999999870e+02
7.683990000000000009e+02 2.995412099999999782e+02
7.697590000000000146e+02 2.981359400000000051e+02
7.711190000000000282e+02 2.983097300000000018e+02
7.724790000000000418e+02 2.964351500000000215e+02
7.738390000000000555e+02 2.987028099999999995e+02
7.751989999999999554e+02 2.996252600000000257e+02
7.765589999999999691e+02 2.991584199999999782e+02
7.779189999999999827e+02 2.991488200000000006e+02
7.792789999999999964e+02 3.001420699999999897e+02
7.806390000000000100e+02 2.980577599999999734e+02
7.819990000000000236e+02 2.979330800000000181e+02
7.833590000000000373e+02 3.022207099999999969e+02
7.847190000000000509e+02 2.991281599999999798e+02
7.860789999999999509e+02 2.998006799999999998e+02
7.874389999999999645e+02 2.991921699999999760e+02
7.887989999999999782e+02 2.995215900000000033e+02
7.901589999999999918e+02 2.985333999999999719e+02
7.915190000000000055e+02 3.023892299999999977e+02
7.928790000000000191e+02 2.985144000000000233e+02
7.942390000000000327e+02 2.991721800000000258e+02
7.955990000000000464e+02 3.022154600000000073e+02
7.969589999999999463e+02 2.990077499999999873e+02
7.983189999999999600e+02 3.009606699999999933e+02
7.996789999999999736e+02 3.010174299999999903e+02
8.010389999999999873e+02 3.003365400000000136e+02
8.023990000000000009e+02 2.999016899999999737e+02
8.037590000000000146e+02 2.977562699999999722e+02
8.051190000000000282e+02 2.988025099999999838e+02
8.064790000000000418e+02 2.976801600000000008e+02
8.078390000000000555e+02 2.982035999999999945e+02
8.091989999999999554e+02 3.011011199999999803e+02
8.105589999999999691e+02 3.003500300000000038e+02
8.119189999999999827e+02 2.977846299999999928e+02
8.132789999999999964e+02 2.994248000000000047e+02
8.146390000000000100e+02 2.993251200000000267e+02
8.159990000000000236e+02 3.002155799999999886e+02
8.173590000000000373e+02 2.985653800000000047e+02
8.187190000000000509e+02 2.982747200000000021e+02
8.200789999999999509e+02 3.001438999999999737e+02
8.214389999999999645e+02 3.009054699999999798e+02
8.227989999999999782e+02 2.997870899999999779e+02
8.241589999999999918e+02 2.991711099999999988e+02
8.255190000000000055e+02 2.992616100000000188e+02
8.268790000000000191e+02 2.984215199999999868e+02
8.282390000000000327e+02 3.017425499999999943e+02
8.295990000000000464e+02 2.992332099999999855e+02
8.309589999999999463e+02 3.015978499999999940e+02
8.323189999999999600e+02 2.989025700000000256e+02
8.336789999999999736e+02 3.003950199999999882e+02
8.350389999999999873e+02 2.968619299999999726e+02
8.363990000000000009e+02 3.004648399999999810e+02
8.377590000000000146e+02 3.009692999999999756e+02
8.391190000000000282e+02 3.031796800000000189e+02
8.404790000000000418e+02 3.002937200000000075e+02
8.418390000000000555e+02 2.995042199999999752e+02
8.431989999999999554e+02 2.986977200000000039e+02
8.445589999999999691e+02 2.972001399999999762e+02
8.459189999999999827e+02 2.993187800000000038e+02
8.472789999999999964e+02 3.004151899999999955e+02
8.486390000000000100e+02 2.998321100000000001e+02
8.499990000000000236e+02 2.979080200000000218e+02
8.513590000000000373e+02 3.001652599999999893e+02
8.527190000000000509e+02 2.982333199999999920e+02
8.540789999999999509e+02 2.992920899999999733e+02
8.554389999999999645e+02 2.986844800000000077e+02
8.567989999999999782e+02 3.024908800000000042e+02
8.581589999999999918e+02 3.016019999999999754e+02
8.595190000000000055e+02 2.990367899999999963e+02
8.608790000000000191e+02 2.990059999999999718e+02
8.622390000000000327e+02 3.021446000000000254e+02
8.635990000000000464e+02 2.974249800000000050e+02
8.649589999999999463e+02 2.993627900000000182e+02
8.663189999999999600e+02 2.985023899999999912e+02
8.676789999999999736e+02 2.991114600000000223e+02
8.690389999999999873e+02 3.006563199999999938e+02
8.703990000000000009e+02 3.003537099999999782e+02
8.717590000000000146e+02 2.980093600000000151e+02
8.731190000000000282e+02 2.999721999999999866e+02
8.744790000000000418e+02 2.964021399999999744e+02
8.758390000000000555e+02 3.021093700000000126e+02
8.771989999999999554e+02 3.020674399999999764e+02
8.785589999999999691e+02 3.008692199999999843e+02
8.799189999999999827e+02 3.005999199999999973e+02
8.812789999999999964e+02 3.014912400000000048e+02
8.826390000000000100e+02 2.988897400000000175e+02
8.839990000000000236e+02 2.986354200000000105e+02
8.853590000000000373e+02 2.999065400000000068e+02
8.867190000000000509e+02 3.018337799999999902e+02
8.880789999999999509e+02 2.983993800000000078e+02
8.894389999999999645e+02 3.018543000000000234e+02
8.907989999999999782e+02 2.986238999999999919e+02
8.921589999999999918e+02 2.993386100000000170e+02
8.935190000000000055e+02 3.010418500000000108e+02
8.948790000000000191e+02 2.997856100000000197e+02
8.962390000000000327e+02 2.987068199999999933e+02
8.975990000000000464e+02 2.986529100000000199e+02
8.989589999999999463e+02 3.002952099999999973e+02
9.003189999999999600e+02 2.999879099999999994e+02
9.016789999999999736e+02 3.039884299999999939e+02
9.030389999999999873e+02 3.021936299999999846e+02
9.043990000000000009e+02 3.004010499999999979e+02
9.057590000000000146e+02 3.034321800000000167e+02
9.071190000000000282e+02 2.986606699999999819e+02
9.084790000000000418e+02 3.005022599999999784e+02
9.098390000000000555e+02 2.984039799999999900e+02
9.111989999999999554e+02 3.023995600000000081e+02
9.125589999999999691e+02 2.981054899999999748e+02
9.139189999999999827e+02 2.995650499999999852e+02
9.152789999999999964e+02 3.021178699999999822e+02
9.166390000000000100e+02 3.000299499999999853e+02
9.179990000000000236e+02 3.001040699999999788e+02
9.193590000000000373e+02 2.990391500000000065e+02
9.207190000000000509e+02 3.005037500000000250e+02
9.220789999999999509e+02 2.990108299999999986e+02
9.234389999999999645e+02 2.997449700000000234e+02
9.247989999999999782e+02 3.002754199999999969e+02
9.261589999999999918e+02 3.026367399999999748e+02
9.275190000000000055e+02 2.991495499999999765e+02
9.288790000000000191e+02 2.987138800000000174e+02
9.302390000000000327e+02 2.991126800000000117e+02
9.315990000000000464e+02 3.006501200000000154e+02
9.329589999999999463e+02 2.992985499999999774e+02
9.343189999999999600e+02 2.998826300000000060e+02
9.356789999999999736e+02 2.990582600000000184e+02
9.370389999999999873e+02 2.991853699999999776e+02
9.383990000000000009e+02 2.987664399999999887e+02
9.397590000000000146e+02 3.004281899999999723e+02
9.411190000000000282e+02 2.986947299999999927e+02
9.424790000000000418e+02 3.011927099999999768e+02
9.438390000000000555e+02 2.977468099999999822e+02
9.451989999999999554e+02 3.004925999999999817e+02
9.465589999999999691e+02 3.019201199999999972e+02
9.479189999999999827e+02 2.986979299999999853e+02
9.492789999999999964e+02 3.035123500000000263e+02
9.506390000000000100e+02 3.006767699999999763e+02
9.519990000000000236e+02 3.008630099999999743e+02
9.533590000000000373e+02 2.991828199999999924e+02
9.547190000000000509e+02 3.002030599999999936e+02
9.560789999999999509e+02 2.981186099999999897e+02
9.574389999999999645e+02 2.989285899999999856e+02
9.587989999999999782e+02 3.010017500000000155e+02
9.601589999999999918e+02 3.004078799999999774e+02
9.615190000000000055e+02 3.005715000000000146e+02
9.628790000000000191e+02 2.976852099999999837e+02
9.642390000000000327e+02 2.986594499999999925e+02
9.655990000000000464e+02 2.994563299999999799e+02
9.669589999999999463e+02 3.009707199999999716e+02
9.683189999999999600e+02 3.000468399999999747e+02
9.696789999999999736e+02 3.036764999999999759e+02
9.710389999999999873e+02 2.998406899999999951e+02
9.723990000000000009e+02 2.997902500000000146e+02
9.737590000000000146e+02 3.003373199999999770e+02
9.751190000000000282e+02 3.017886500000000183e+02
9.764790000000000418e+02 3.000321799999999826e+02
9.778390000000000555e+02 2.999498699999999758e+02
9.791989999999999554e+02 3.021921500000000265e+02
9.805589999999999691e+02 2.995266399999999862e+02
9.819189999999999827e+02 3.004997200000000248e+02
9.832789999999999964e+02 2.990502399999999739e+02
9.846390000000000100e+02 2.984486699999999928e+02
9.859990000000000236e+02 2.976897999999999911e+02
9.873590000000000373e+02 3.012905999999999835e+02
9.887190000000000509e+02 3.007201499999999896e+02
9.900789999999999509e+02 3.007944100000000276e+02
9.914389999999999645e+02 3.018942999999999870e+02
9.927989999999999782e+02 2.997549799999999891e+02
9.941589999999999918e+02 3.021541100000000029e+02
9.955190000000000055e+02 2.989640800000000240e+02
9.968790000000000191e+02 3.015878999999999905e+02
9.982390000000000327e+02 3.018444000000000074e+02
9.995990000000000464e+02 2.985930299999999988e+02
1.000958999999999946e+03 2.997845300000000179e+02
1.002318999999999960e+03 2.997954199999999787e+02
1.003678999999999974e+03 3.009128099999999790e+02
1.005038999999999987e+03 3.012725300000000175e+02
1.006399000000000001e+03 2.998531300000000215e+02
1.007759000000000015e+03 3.008678600000000074e+02
1.009119000000000028e+03 3.017106400000000122e+02
1.010479000000000042e+03 2.988231000000000108e+02
1.011839000000000055e+03 2.988475599999999872e+02
1.013198999999999955e+03 2.996962399999999889e+02
1.014558999999999969e+03 3.016548000000000229e+02
1.015918999999999983e+03 2.980237200000000257e+02
1.017278999999999996e+03 3.009123200000000224e+02
1.018639000000000010e+03 2.978324400000000196e+02
1.019999000000000024e+03 3.009069700000000012e+02
1.021359000000000037e+03 3.014654499999999757e+02
1.022719000000000051e+03 2.975676599999999894e+02
1.024078999999999951e+03 3.038663799999999924e+02
1.025439000000000078e+03 3.020814599999999928e+02
1.026798999999999978e+03 2.980164800000000014e+02
1.028159000000000106e+03 3.015380200000000173e+02
1.029519000000000005e+03 2.962711499999999774e+02
1.030878999999999905e+03 2.969844800000000191e+02
1.032239000000000033e+03 2.972330699999999979e+02
1.033598999999999933e+03 2.981470699999999852e+02
1.034959000000000060e+03 3.012259199999999737e+02
1.036318999999999960e+03 3.002563000000000102e+02
1.037679000000000087e+03 3.018538899999999785e+02
1.039038999999999987e+03 3.006800700000000006e+02
1.040398999999999887e+03 2.998656700000000228e+02
1.041759000000000015e+03 2.990162300000000073e+02
1.043118999999999915e+03 2.986140300000000138e+02
1.044479000000000042e+03 2.986950400000000059e+02
1.045838999999999942e+03 3.006355399999999918e+02
1.047199000000000069e+03 3.002172499999999786e+02
1.048558999999999969e+03 2.979463600000000270e+02
1.049919000000000096e+03 2.995868300000000204e+02
1.051278999999999996e+03 2.999587500000000091e+02
1.052638999999999896e+03 2.982442100000000096e+02
1.053999000000000024e+03 3.016661500000000160e+02
1.055358999999999924e+03 3.020657499999999800e+02
1.056719000000000051e+03 2.982299199999999928e+02
1.058078999999999951e+03 2.998352499999999736e+02
1.059439000000000078e+03 3.009196400000000153e+02
1.060798999999999978e+03 3.038460299999999847e+02
1.062159000000000106e+03 2.996350699999999847e+02
1.063519000000000005e+03 3.016235500000000229e+02
1.064878999999999905e+03 2.989257900000000063e+02
1.066239000000000033e+03 2.975433699999999817e+02
1.067598999999999933e+03 2.994677699999999732e+02
1.068959000000000060e+03 2.986603200000000129e+02
1.070318999999999960e+03 2.984547699999999963e+02
1.071679000000000087e+03 3.023099199999999769e+02
1.073038999999999987e+03 3.015886499999999728e+02
1.074398999999999887e+03 2.999063499999999749e+02
1.075759000000000015e+03 3.001449700000000007e+02
1.077118999999999915e+03 3.006228399999999965e+02
1.078479000000000042e+03 3.011183100000000081e+02
1.079838999999999942e+03 3.017919400000000110e+02
1.081199000000000069e+03 2.997687599999999861e+02
1.082558999999999969e+03 2.996800400000000195e+02
1.083919000000000096e+03 3.001942900000000236e+02
1.085278999999999996e+03 2.989633499999999913e+02
1.086638999999999896e+03 3.029499000000000137e+02
1.087999000000000024e+03 2.991048099999999863e+02
1.089358999999999924e+03 2.965353799999999751e+02
1.090719000000000051e+03 3.009402600000000234e+02
1.092078999999999951e+03 2.976199799999999982e+02
1.093439000000000078e+03 2.981128600000000120e+02
1.094798999999999978e+03 2.987146599999999808e+02
1.096159000000000106e+03 2.979849800000000073e+02
1.097519000000000005e+03 3.006714699999999993e+02
1.098878999999999905e+03 2.977472300000000018e+02
1.100239000000000033e+03 2.993674300000000130e+02
1.101598999999999933e+03 3.024643399999999929e+02
1.102959000000000060e+03 3.015512100000000260e+02
1.104318999999999960e+03 3.019975299999999834e+02
1.105679000000000087e+03 3.025710399999999822e+02
1.107038999999999987e+03 2.976434899999999857e+02
1.108398999999999887e+03 2.974374399999999810e+02
1.109759000000000015e+03 2.978904499999999871e+02
1.111118999999999915e+03 3.008903500000000122e+02
1.112479000000000042e+03 3.001230800000000158e+02
1.113838999999999942e+03 3.006306099999999901e+02
1.115199000000000069e+03 2.974530399999999872e+02
1.116558999999999969e+03 2.990897400000000061e+02
1.117919000000000096e+03 3.003929099999999721e+02
1.119278999999999996e+03 3.007082599999999957e+02
1.120638999999999896e+03 2.999042999999999779e+02
1.121999000000000024e+03 2.984238100000000031e+02
1.123358999999999924e+03 3.014970799999999826e+02
1.124719000000000051e+03 2.985617700000000241e+02
1.126078999999999951e+03 2.990771500000000174e+02
1.127439000000000078e+03 3.001860899999999788e+02
1.128798999999999978e+03 2.989755099999999857e+02
1.130159000000000106e+03 3.030857599999999934e+02
1.131519000000000005e+03 3.024927500000000009e+02
1.132878999999999905e+03 3.007782799999999952e+02
1.134239000000000033e+03 2.989609699999999748e+02
1.135598999999999933e+03 2.995307300000000055e+02
1.136959000000000060e+03 2.970960900000000038e+02
1.138318999999999960e+03 3.018262899999999718e+02
1.139679000000000087e+03 2.994701200000000085e+02
1.141038999999999987e+03 2.987395200000000273e+02
1.142398999999999887e+03 2.987321400000000153e+02
1.143759000000000015e+03 2.999840300000000184e+02
1.145118999999999915e+03 3.005003300000000195e+02
1.146479000000000042e+03 2.999110499999999888e+02
1.147838999999999942e+03 2.976156399999999849e+02
1.149199000000000069e+03 3.012838499999999726e+02
1.150558999999999969e+03 3.016025099999999952e+02
1.151919000000000096e+03 2.989699699999999893e+02
1.153278999999999996e+03 3.004508900000000153e+02
1.154638999999999896e+03 3.019799300000000244e+02
1.155999000000000024e+03 2.982840100000000234e+02
1.157358999999999924e+03 2.992379700000000184e+02
1.158719000000000051e+03 3.011418100000000209e+02
1.160078999999999951e+03 3.021552599999999984e+02
1.161439000000000078e+03 3.018458400000000097e+02
1.162798999999999978e+03 3.009247100000000046e+02
1.164159000000000106e+03 2.981657099999999900e+02
1.165519000000000005e+03 3.017491299999999796e+02
1.166878999999999905e+03 3.024074299999999766e+02
1.168239000000000033e+03 3.023592100000000187e+02
1.169598999999999933e+03 3.001116999999999848e+02
1.170959000000000060e+03 3.000708099999999945e+02
1.172318999999999960e+03 2.987374199999999860e+02
1.173679000000000087e+03 2.988545300000000111e+02
1.175038999999999987e+03 2.979677599999999984e+02
1.176398999999999887e+03 2.972052800000000161e+02
1.177759000000000015e+03 2.986281500000000051e+02
1.179118999999999915e+03 2.975623299999999745e+02
1.180479000000000042e+03 2.992424899999999752e+02
1.181838999999999942e+03 2.987020899999999983e+02
1.183199000000000069e+03 3.021179399999999760e+02
1.184558999999999969e+03 3.008855599999999981e+02
1.185919000000000096e+03 3.025835999999999899e+02
1.187278999999999996e+03 3.019110299999999825e+02
1.188638999999999896e+03 2.987497799999999870e+02
1.189999000000000024e+03 3.004450199999999995e+02
1.191358999999999924e+03 3.005747799999999756e+02
1.192719000000000051e+03 3.022108799999999746e+02
1.194078999999999951e+03 3.004528999999999996e+02
1.195439000000000078e+03 2.980493799999999851e+02
1.196798999999999978e+03 3.032522399999999720e+02
1.198159000000000106e+03 2.993369799999999827e+02
1.199519000000000005e+03 2.978885300000000029e+02
1.200878999999999905e+03 3.004083800000000224e+02
1.202239000000000033e+03 3.030476800000000139e+02
1.203598999999999933e+03 2.996146699999999896e+02
1.204959000000000060e+03 2.983772900000000163e+02
1.206318999999999960e+03 2.999206300000000169e+02
1.207679000000000087e+03 3.008664600000000178e+02
1.209038999999999987e+03 3.001576699999999960e+02
1.210398999999999887e+03 3.007217400000000112e+02
1.211759000000000015e+03 3.005034999999999741e+02
1.213118999999999915e+03 2.992551100000000019e+02
1.214479000000000042e+03 3.000703300000000127e+02
1.215838999999999942e+03 2.984222199999999816e+02
1.217199000000000069e+03 2.999851199999999949e+02
1.218558999999999969e+03 2.980991099999999960e+02
1.219919000000000096e+03 3.009762600000000248e+02
1.221278999999999996e+03 2.993906600000000253e+02
1.222638999999999896e+03 3.011170200000000250e+02
1.223999000000000024e+03 2.975842299999999909e+02
1.225358999999999924e+03 2.977848000000000184e+02
1.226719000000000051e+03 3.001271300000000224e+02
1.228078999999999951e+03 3.008038199999999733e+02
1.229439000000000078e+03 3.030629000000000133e+02
1.230798999999999978e+03 2.998600900000000138e+02
1.232159000000000106e+03 2.976512500000000045e+02
1.233519000000000005e+03 3.013286499999999819e+02
1.234878999999999905e+03 3.002616899999999873e+02
1.236239000000000033e+03 2.958492899999999963e+02
1.237598999999999933e+03 2.973606899999999769e+02
1.238959000000000060e+03 2.990294900000000098e+02
1.240318999999999960e+03 2.990942000000000007e+02
1.241679000000000087e+03 3.003992799999999761e+02
1.243038999999999987e+03 3.004633900000000040e+02
1.244398999999999887e+03 3.023532799999999838e+02
1.245759000000000015e+03 2.996702099999999973e+02
1.247118999999999915e+03 3.015241100000000074e+02
1.248479000000000042e+03 3.015351299999999810e+02
1.249838999999999942e+03 3.001728299999999763e+02
1.251199000000000069e+03 3.004395999999999844e+02
1.252558999999999969e+03 3.000135000000000218e+02
1.253919000000000096e+03 2.986795399999999745e+02
1.255278999999999996e+03 3.008685199999999895e+02
1.256638999999999896e+03 3.033650299999999902e+02
1.257999000000000024e+03 2.977848700000000122e+02
1.259358999999999924e+03 3.021126899999999864e+02
1.260719000000000051e+03 2.998581699999999728e+02
1.262078999999999951e+03 2.984225599999999758e+02
1.263439000000000078e+03 3.004716599999999858e+02
1.264798999999999978e+03 2.982777699999999754e+02
1.266159000000000106e+03 3.009493299999999749e+02
1.267519000000000005e+03 3.016191400000000158e+02
1.268878999999999905e+03 2.987167900000000031e+02
1.270239000000000033e+03 2.983196500000000242e+02
1.271598999999999933e+03 3.014497900000000072e+02
1.272959000000000060e+03 2.997749900000000025e+02
1.274318999999999960e+03 2.995678100000000086e+02
1.275679000000000087e+03 3.023950100000000134e+02
1.277038999999999987e+03 3.006337199999999825e+02
1.278398999999999887e+03 3.011829099999999926e+02
1.279759000000000015e+03 3.011762699999999882e+02
1.281118999999999915e+03 3.019944199999999910e+02
1.282479000000000042e+03 3.008255199999999832e+02
1.283838999999999942e+03 2.995782399999999939e+02
1.285199000000000069e+03 3.007427599999999757e+02
1.286558999999999969e+03 3.000556000000000267e+02
1.287919000000000096e+03 2.954724600000000123e+02
1.289278999999999996e+03 3.004957499999999868e+02
1.290638999999999896e+03 2.987689599999999928e+02
1.291999000000000024e+03 3.006290000000000191e+02
1.293358999999999924e+03 3.030516099999999824e+02
1.294719000000000051e+03 3.022368999999999915e+02
1.296078999999999951e+03 3.005324800000000209e+02
1.297439000000000078e+03 2.991533299999999826e+02
1.298798999999999978e+03 3.003341199999999844e+02
1.300159000000000106e+03 3.010369400000000155e+02
1.301519000000000005e+03 2.990620900000000120e+02
1.302878999999999905e+03 2.986909600000000182e+02
1.304239000000000033e+03 2.992370500000000106e+02
1.305598999999999933e+03 3.009901399999999967e+02
1.306959000000000060e+03 2.988571800000000280e+02
1.308318999999999960e+03 3.015397300000000200e+02
1.309679000000000087e+03 2.986695100000000025e+02
1.311038999999999987e+03 3.000405499999999961e+02
1.312398999999999887e+03 3.020448700000000031e+02
1.313759000000000015e+03 3.001196199999999976e+02
1.315118999999999915e+03 3.012384099999999876e+02
1.316479000000000042e+03 2.995033700000000181e+02
1.317838999999999942e+03 3.008839899999999830e+02
1.319199000000000069e+03 2.996872399999999743e+02
1.320558999999999969e+03 2.990475400000000263e+02
1.321919000000000096e+03 3.004866900000000101e+02
1.323278999999999996e+03 3.009095500000000243e+02
1.324638999999999896e+03 2.989406700000000114e+02
1.325999000000000024e+03 3.006911699999999996e+02
1.327358999999999924e+03 3.010957399999999780e+02
1.328719000000000051e+03 3.021647199999999884e+02
1.330078999999999951e+03 2.991886000000000081e+02
1.331439000000000078e+03 3.022639399999999910e+02
1.332798999999999978e+03 3.005866800000000012e+02
1.334159000000000106e+03 3.030460499999999797e+02
1.335519000000000005e+03 3.010195600000000127e+02
1.336878999999999905e+03 2.989165100000000166e+02
1.338239000000000033e+03 2.986359800000000178e+02
1.339598999999999933e+03 3.014958899999999744e+02
1.340959000000000060e+03 3.008655800000000227e+02
1.342318999999999960e+03 3.038512200000000121e+02
1.343679000000000087e+03 2.988943800000000124e+02
1.345038999999999987e+03 2.958011700000000133e+02
1.346398999999999887e+03 3.002422900000000254e+02
1.347759000000000015e+03 2.994792199999999980e+02
1.349118999999999915e+03 2.992698500000000195e+02
1.350479000000000042e+03 2.996602399999999875e+02
1.351838999999999942e+03 3.000515899999999760e+02
1.353199000000000069e+03 3.026934699999999907e+02
1.354558999999999969e+03 2.981964100000000144e+02
1.355919000000000096e+03 2.991346599999999967e+02
1.357278999999999996e+03 3.009418000000000006e+02
1.358638999999999896e+03 3.009303499999999758e+02
1.359999000000000024e+03 3.021027399999999830e+02
1.361358999999999924e+03 3.024473600000000033e+02
1.362719000000000051e+03 3.010276000000000067e+02
1.364078999999999951e+03 3.013160899999999742e+02
1.365439000000000078e+03 2.995049799999999891e+02
1.366798999999999978e+03 2.979933800000000019e+02
1.368159000000000106e+03 3.010619500000000244e+02
1.369519000000000005e+03 2.980494899999999916e+02
1.370878999999999905e+03 3.001938499999999976e+02
1.372239000000000033e+03 3.004167499999999791e+02
1.373598999999999933e+03 3.001148800000000278e+02
1.374959000000000060e+03 3.010005100000000198e+02
1.376318999999999960e+03 3.028549699999999802e+02
1.377679000000000087e+03 2.989644000000000119e+02
1.379038999999999987e+03 2.990450299999999970e+02
1.380398999999999887e+03 3.029003900000000158e+02
1.381759000000000015e+03 2.999662299999999959e+02
1.383118999999999915e+03 2.982922100000000114e+02
1.384479000000000042e+03 3.000250899999999774e+02
1.385838999999999942e+03 3.044976700000000278e+02
1.387199000000000069e+03 3.003755199999999945e+02
1.388558999999999969e+03 3.013028199999999970e+02
1.389919000000000096e+03 3.000576500000000237e+02
1.391278999999999996e+03 3.042338100000000054e+02
1.392638999999999896e+03 2.989615600000000200e+02
1.393999000000000024e+03 2.993465299999999729e+02
1.395358999999999924e+03 3.000658099999999990e+02
1.396719000000000051e+03 2.973564999999999827e+02
1.398078999999999951e+03 3.001588399999999979e+02
1.399439000000000078e+03 2.985935299999999870e+02
1.400798999999999978e+03 3.000249200000000087e+02
1.402159000000000106e+03 2.988226599999999848e+02
1.403519000000000005e+03 2.993715399999999818e+02
1.404878999999999905e+03 2.981954499999999939e+02
1.406239000000000033e+03 3.021025999999999954e+02
1.407598999999999933e+03 3.023866399999999999e+02
1.408959000000000060e+03 3.012962099999999737e+02
1.410318999999999960e+03 3.010041400000000067e+02
1.411679000000000087e+03 3.009936099999999897e+02
1.413038999999999987e+03 2.998386800000000108e+02
1.414398999999999887e+03 3.012840400000000045e+02
1.415759000000000015e+03 3.000027400000000171e+02
1.417118999999999915e+03 3.019828400000000101e+02
1.418479000000000042e+03 2.999752799999999979e+02
1.419838999999999942e+03 2.986450100000000134e+02
1.421199000000000069e+03 2.997054600000000164e+02
1.422558999999999969e+03 3.008974900000000048e+02
1.423919000000000096e+03 2.977231499999999755e+02
1.425278999999999996e+03 2.983919200000000274e+02
1.426638999999999896e+03 2.987287099999999782e+02
1.427999000000000024e+03 2.999162000000000035e+02
1.429358999999999924e+03 3.017982600000000275e+02
1.430719000000000051e+03 2.995348500000000058e+02
1.432078999999999951e+03 2.994151299999999765e+02
1.433439000000000078e+03 3.008971199999999726e+02
1.434798999999999978e+03 2.994303300000000263e+02
1.436159000000000106e+03 3.010176500000000033e+02
1.437519000000000005e+03 3.023840299999999957e+02
1.438878999999999905e+03 2.989327000000000112e+02
1.440239000000000033e+03 2.999175399999999740e+02
1.441598999999999933e+03 2.998967000000000098e+02
1.442959000000000060e+03 2.998641499999999951e+02
1.444318999999999960e+03 2.980624900000000252e+02
1.445679000000000087e+03 3.005060399999999845e+02
1.447038999999999987e+03 2.991023200000000202e+02
1.448398999999999887e+03 3.004040200000000027e+02
1.449759000000000015e+03 3.004823299999999904e+02
1.451118999999999915e+03 3.018288000000000011e+02
1.452479000000000042e+03 3.006942599999999857e+02
1.453838999999999942e+03 3.002027299999999741e+02
1.455199000000000069e+03 2.993570199999999772e+02
1.456558999999999969e+03 3.029886200000000258e+02
1.457919000000000096e+03 2.997466699999999946e+02
1.459278999999999996e+03 2.992054499999999848e+02
1.460638999999999896e+03 3.005669800000000009e+02
1.461999000000000024e+03 3.009354700000000093e+02
1.463358999999999924e+03 2.992456799999999930e+02
1.464719000000000051e+03 3.010058500000000095e+02
1.466078999999999951e+03 2.995653199999999856e+02
1.467439000000000078e+03 2.969234599999999773e+02
1.468798999999999978e+03 2.977618600000000129e+02
1.470159000000000106e+03 3.006613100000000145e+02
1.471519000000000005e+03 3.018622500000000173e+02
1.472878999999999905e+03 3.000168800000000147e+02
1.474239000000000033e+03 2.995789899999999761e+02
1.475598999999999933e+03 3.006299399999999764e+02
1.476959000000000060e+03 3.005149200000000178e+02
1.478318999999999960e+03 2.980806000000000040e+02
1.479679000000000087e+03 3.011840700000000197e+02
1.481038999999999987e+03 2.955047500000000014e+02
1.482398999999999887e+03 2.989630099999999970e+02
1.483759000000000015e+03 3.005757500000000277e+02
1.485118999999999915e+03 3.019949899999999730e+02
1.486479000000000042e+03 3.004408399999999801e+02
1.487838999999999942e+03 2.982939900000000080e+02
1.489199000000000069e+03 3.019597899999999981e+02
1.490558999999999969e+03 3.019198900000000094e+02
1.491919000000000096e+03 2.970968500000000176e+02
1.493278999999999996e+03 2.997440900000000283e+02
1.494638999999999896e+03 3.028257300000000214e+02
1.495999000000000024e+03 2.996118399999999724e+02
1.497358999999999924e+03 3.002564499999999725e+02
1.498719000000000051e+03 2.969869600000000105e+02
1.500078999999999951e+03 3.038280300000000125e+02
1.501439000000000078e+03 2.985142700000000104e+02
1.502798999999999978e+03 3.001564099999999939e+02
1.504159000000000106e+03 2.990257899999999722e+02
1.505519000000000005e+03 3.000447899999999777e+02
1.506878999999999905e+03 3.008930500000000166e+02
1.508239000000000033e+03 2.978653899999999908e+02
1.509598999999999933e+03 3.007736100000000192e+02
1.510959000000000060e+03 3.017669799999999896e+02
1.512318999999999960e+03 2.988079299999999989e+02
1.513679000000000087e+03 2.990936800000000062e+02
1.515038999999999987e+03 2.984452600000000189e+02
1.516398999999999887e+03 3.031768999999999892e+02
1.517759000000000015e+03 3.032684699999999793e+02
1.519118999999999915e+03 2.997657899999999813e+02
1.520479000000000042e+03 2.985966999999999985e+02
1.521838999999999942e+03 2.994132599999999798e+02
1.523199000000000069e+03 3.008667100000000119e+02
1.524558999999999969e+03 3.042706400000000144e+02
1.525919000000000096e+03 2.995246999999999957e+02
1.527278999999999996e+03 3.007229399999999941e+02
1.528638999999999896e+03 2.967457299999999805e+02
1.529999000000000024e+03 2.998373500000000149e+02
1.531358999999999924e+03 3.001247299999999996e+02
1.532719000000000051e+03 2.983883299999999963e+02
1.534078999999999951e+03 2.991985599999999863e+02
1.535439000000000078e+03 3.007356899999999769e+02
1.536798999999999978e+03 2.995211400000000026e+02
1.538159000000000106e+03 3.016895700000000033e+02
1.539519000000000005e+03 3.001203600000000051e+02
1.540878999999999905e+03 3.013557700000000068e+02
1.542239000000000033e+03 3.006446799999999939e+02
1.543598999999999933e+03 3.007039500000000203e+02
1.544959000000000060e+03 3.009973299999999767e+02
1.546318999999999960e+03 3.000133700000000090e+02
1.547679000000000087e+03 3.005865699999999947e+02
1.549038999999999987e+03 2.997413599999999860e+02
1.550398999999999887e+03 2.966150000000000091e+02
1.551759000000000015e+03 3.007641899999999850e+02
1.553118999999999915e+03 2.993504800000000046e+02
1.554479000000000042e+03 2.988370899999999892e+02
1.555838999999999942e+03 2.993860700000000179e+02
1.557199000000000069e+03 3.002725399999999922e+02
1.558558999999999969e+03 2.985438300000000140e+02
1.559919000000000096e+03 2.996690899999999829e+02
1.561278999999999996e+03 3.015877300000000218e+02
1.562638999999999896e+03 3.039242699999999786e+02
1.563999000000000024e+03 2.971401999999999930e+02
1.565358999999999924e+03 3.001634199999999737e+02
1.566719000000000051e+03 3.015761999999999716e+02
1.568078999999999951e+03 3.005110799999999927e+02
1.569439000000000078e+03 2.998894700000000171e+02
1.570798999999999978e+03 3.000987099999999828e+02
1.572159000000000106e+03 3.003259699999999839e+02
1.573519000000000005e+03 3.007327799999999911e+02
1.574878999999999905e+03 2.994680299999999988e+02
1.576239000000000033e+03 2.985409099999999967e+02
1.577598999999999933e+03 3.018088700000000131e+02
1.578959000000000060e+03 3.001886900000000082e+02
1.580318999999999960e+03 3.002927500000000123e+02
1.581679000000000087e+03 3.023577900000000227e+02
1.583038999999999987e+03 3.016761700000000133e+02
1.584398999999999887e+03 2.991395499999999856e+02
1.585759000000000015e+03 3.014131499999999733e+02
1.587118999999999915e+03 3.001503500000000031e+02
1.588479000000000042e+03 2.990597900000000209e+02
1.589838999999999942e+03 2.994724600000000123e+02
1.591199000000000069e+03 3.003007200000000125e+02
1.592558999999999969e+03 3.015645999999999844e+02
1.593919000000000096e+03 3.012134699999999725e+02
1.595278999999999996e+03 3.017236199999999826e+02
1.596638999999999896e+03 3.017872800000000097e+02
1.597999000000000024e+03 3.001811200000000213e+02
1.599358999999999924e+03 2.993567800000000148e+02
1.600719000000000051e+03 3.009381200000000263e+02
1.602078999999999951e+03 3.014031699999999887e+02
1.603439000000000078e+03 2.991299500000000080e+02
1.604798999999999978e+03 2.980009400000000142e+02
1.606159000000000106e+03 3.003873899999999821e+02
1.607519000000000005e+03 3.022285600000000159e+02
1.608878999999999905e+03 2.997347399999999880e+02
1.610239000000000033e+03 3.015430799999999749e+02
1.611598999999999933e+03 2.974607199999999807e+02
1.612959000000000060e+03 3.003104799999999841e+02
1.614318999999999960e+03 2.984150999999999954e+02
1.615679000000000087e+03 2.981791900000000055e+02
1.617038999999999987e+03 3.002822899999999890e+02
1.618398999999999887e+03 2.997489100000000235e+02
1.619759000000000015e+03 3.004078400000000215e+02
1.621118999999999915e+03 3.006797900000000254e+02
1.622479000000000042e+03 2.997410499999999729e+02
1.623838999999999942e+03 2.978376400000000217e+02
1.625199000000000069e+03 3.000078700000000254e+02
1.626558999999999969e+03 3.015892999999999802e+02
1.627919000000000096e+03 3.007780700000000138e+02
1.629278999999999996e+03 3.013711599999999748e+02
1.630638999999999896e+03 3.013378000000000156e+02
1.631999000000000024e+03 2.997383800000000065e+02
1.633358999999999924e+03 3.006340799999999831e+02
1.634719000000000051e+03 2.976619499999999903e+02
1.636078999999999951e+03 3.008678400000000011e+02
1.637439000000000078e+03 3.028450100000000020e+02
1.638798999999999978e+03 2.982639699999999721e+02
1.640159000000000106e+03 2.982789399999999773e+02
1.641519000000000005e+03 3.011775099999999838e+02
1.642878999999999905e+03 2.984514500000000226e+02
1.644239000000000033e+03 2.990849000000000046e+02
1.645598999999999933e+03 3.012962200000000053e+02
1.646959000000000060e+03 2.992016300000000228e+02
1.648318999999999960e+03 2.988725800000000277e+02
1.649679000000000087e+03 2.974082799999999907e+02
1.651038999999999987e+03 3.009206500000000233e+02
1.652398999999999887e+03 2.998048299999999813e+02
1.653759000000000015e+03 2.995944400000000201e+02
1.655118999999999915e+03 3.011843299999999886e+02
1.656479000000000042e+03 2.997949399999999969e+02
1.657838999999999942e+03 2.991595500000000243e+02
1.659199000000000069e+03 2.994364299999999730e+02
1.660558999999999969e+03 2.952410199999999918e+02
1.661919000000000096e+03 3.014274700000000280e+02
1.663278999999999996e+03 2.985242400000000202e+02
1.664638999999999896e+03 3.033013399999999820e+02
1.665999000000000024e+03 3.002399599999999964e+02
1.667358999999999924e+03 2.988572800000000029e+02
1.668719000000000051e+03 2.985275300000000129e+02
1.670078999999999951e+03 2.980568900000000099e+02
1.671439000000000078e+03 2.994162600000000225e+02
1.672798999999999978e+03 2.985810900000000174e+02
1.674159000000000106e+03 3.014268400000000270e+02
1.675519000000000005e+03 3.000404599999999959e+02
1.676878999999999905e+03 3.014327200000000175e+02
1.678239000000000033e+03 2.969873200000000111e+02
1.679598999999999933e+03 2.978299600000000282e+02
1.680959000000000060e+03 3.032022699999999986e+02
1.682318999999999960e+03 3.004001000000000090e+02
1.683679000000000087e+03 3.005466299999999933e+02
1.685038999999999987e+03 2.982984999999999900e+02
1.686398999999999887e+03 3.014058899999999994e+02
1.687759000000000015e+03 2.996576900000000023e+02
1.689118999999999915e+03 2.991122100000000046e+02
1.690479000000000042e+03 3.003896899999999732e+02
1.691838999999999942e+03 3.007348200000000134e+02
1.693199000000000069e+03 3.006718599999999810e+02
1.694558999999999969e+03 2.974067400000000134e+02
1.695919000000000096e+03 3.024514300000000162e+02
1.697278999999999996e+03 2.975626500000000192e+02
1.698638999999999896e+03 3.050005800000000136e+02
1.699999000000000024e+03 2.976957199999999943e+02
1.701358999999999924e+03 3.017096900000000232e+02
1.702719000000000051e+03 2.997259700000000180e+02
1.704078999999999951e+03 3.024451000000000249e+02
1.705439000000000078e+03 2.990346099999999865e+02
1.706798999999999978e+03 2.972203499999999963e+02
1.708159000000000106e+03 2.996146899999999960e+02
1.709519000000000005e+03 3.010122400000000198e+02
1.710878999999999905e+03 2.984750700000000165e+02
1.712239000000000033e+03 3.011008299999999736e+02
1.713598999999999933e+03 3.002291799999999853e+02
1.714959000000000060e+03 3.013262300000000096e+02
1.716318999999999960e+03 2.991336699999999951e+02
1.717679000000000087e+03 3.016709799999999859e+02
1.719038999999999987e+03 2.993494499999999903e+02
1.720398999999999887e+03 3.006138900000000262e+02
1.721759000000000015e+03 2.994957600000000184e+02
1.723118999999999915e+03 3.006995299999999816e+02
1.724479000000000042e+03 2.991310899999999720e+02
1.725838999999999942e+03 3.015061999999999784e+02
1.727199000000000069e+03 3.008265200000000164e+02
1.728558999999999969e+03 3.011988299999999867e+02
1.729919000000000096e+03 3.002947500000000218e+02
1.731278999999999996e+03 3.005420500000000175e+02
1.732638999999999896e+03 2.998746899999999869e+02
1.733999000000000024e+03 3.030007899999999950e+02
1.735358999999999924e+03 2.999705400000000282e+02
1.736719000000000051e+03 2.993361699999999814e+02
1.738078999999999951e+03 3.008254400000000146e+02
1.739439000000000078e+03 3.001659500000000094e+02
1.740798999999999978e+03 3.015865200000000073e+02
1.742159000000000106e+03 3.012001300000000015e+02
1.743519000000000005e+03 3.013272299999999859e+02
1.744878999999999905e+03 3.013939300000000117e+02
1.746239000000000033e+03 2.971025099999999952e+02
1.747598999999999933e+03 3.009017600000000243e+02
1.748959000000000060e+03 3.016189499999999839e+02
1.750318999999999960e+03 3.028169800000000009e+02
1.751679000000000087e+03 2.989876300000000242e+02
1.753038999999999987e+03 2.984280400000000100e+02
1.754398999999999887e+03 2.990060899999999720e+02
1.755759000000000015e+03 2.991553999999999860e+02
1.757118999999999915e+03 3.023543500000000108e+02
1.758479000000000042e+03 2.995943700000000263e+02
1.759838999999999942e+03 3.003312900000000241e+02
1.761199000000000069e+03 2.984523800000000051e+02
1.762558999999999969e+03 2.986644099999999753e+02
1.763919000000000096e+03 3.005197800000000257e+02
1.765278999999999996e+03 3.027202500000000214e+02
1.766638999999999896e+03 2.983022399999999834e+02
1.767999000000000024e+03 3.002525200000000041e+02
1.769358999999999924e+03 3.018644400000000019e+02
1.770719000000000051e+03 2.990661400000000185e+02
1.772078999999999951e+03 3.028701699999999732e+02
1.773439000000000078e+03 3.000266599999999926e+02
1.774798999999999978e+03 3.009703499999999963e+02
1.776159000000000106e+03 3.002344200000000001e+02
1.777519000000000005e+03 2.998965299999999843e+02
1.778878999999999905e+03 2.996154799999999909e+02
1.780239000000000033e+03 3.014172199999999862e+02
1.781598999999999933e+03 2.992078700000000140e+02
1.782959000000000060e+03 3.010606599999999844e+02
1.784318999999999960e+03 3.013651699999999778e+02
1.785679000000000087e+03 2.956483699999999999e+02
1.787038999999999987e+03 2.994344399999999951e+02
1.788398999999999887e+03 3.012425299999999879e+02
1.789759000000000015e+03 2.997519100000000094e+02
1.791118999999999915e+03 3.000113999999999805e+02
1.792479000000000042e+03 3.011016399999999749e+02
1.793838999999999942e+03 3.024584300000000212e+02
1.795199000000000069e+03 2.995059099999999717e+02
1.796558999999999969e+03 3.024669099999999844e+02
1.797919000000000096e+03 3.000533399999999915e+02
1.799278999999999996e+03 2.997895199999999818e+02
1.800638999999999896e+03 3.029032000000000266e+02
1.801999000000000024e+03 3.006324299999999994e+02
1.803358999999999924e+03 2.996049800000000118e+02
1.804719000000000051e+03 3.025864700000000198e+02
1.806078999999999951e+03 2.982418700000000058e+02
1.807439000000000078e+03 3.002501399999999876e+02
1.808798999999999978e+03 3.017516899999999964e+02
1.810159000000000106e+03 3.012380899999999997e+02
1.811519000000000005e+03 3.010392200000000003e+02
1.812878999999999905e+03 3.006114900000000034e+02
1.814239000000000033e+03 3.003876200000000267e+02
1.815598999999999933e+03 2.996294300000000135e+02
1.816959000000000060e+03 3.004345700000000079e+02
1.818318999999999960e+03 3.017621199999999817e+02
1.819679000000000087e+03 2.983349900000000048e+02
1.821038999999999987e+03 3.025497500000000173e+02
1.822398999999999887e+03 2.979530899999999747e+02
1.823759000000000015e+03 3.002280299999999897e+02
1.825118999999999915e+03 2.988784999999999741e+02
1.826479000000000042e+03 2.985404399999999896e+02
1.827838999999999942e+03 3.003317999999999870e+02
1.829199000000000069e+03 2.989653400000000261e+02
1.830558999999999969e+03 3.000865400000000136e+02
1.831919000000000096e+03 2.985357500000000073e+02
1.833278999999999996e+03 3.002084600000000023e+02
1.834638999999999896e+03 3.023695000000000164e+02
1.835999000000000024e+03 2.999434200000000033e+02
1.837358999999999924e+03 3.004919899999999870e+02
1.838719000000000051e+03 2.977023100000000113e+02
1.840078999999999951e+03 2.992000499999999761e+02
1.841439000000000078e+03 3.023640800000000013e+02
1.842798999999999978e+03 2.994002600000000029e+02
1.844159000000000106e+03 3.015249900000000025e+02
1.845519000000000005e+03 3.023191699999999855e+02
1.846878999999999905e+03 2.972074700000000007e+02
1.848239000000000033e+03 2.990317800000000261e+02
1.849598999999999933e+03 3.018224099999999908e+02
1.850959000000000060e+03 2.992861800000000017e+02
1.852318999999999960e+03 2.977884399999999800e+02
1.853679000000000087e+03 2.995029299999999921e+02
1.855038999999999987e+03 2.980446600000000217e+02
1.856398999999999887e+03 3.025536900000000173e+02
1.857759000000000015e+03 3.007939299999999889e+02
1.859118999999999915e+03 3.003355500000000120e+02
1.860479000000000042e+03 2.985899200000000064e+02
1.861838999999999942e+03 2.985953299999999899e+02
1.863199000000000069e+03 2.987339600000000246e+02
1.864558999999999969e+03 3.039166299999999978e+02
1.865919000000000096e+03 2.983411899999999832e+02
1.867278999999999996e+03 3.002061299999999733e+02
1.868638999999999896e+03 2.989470499999999902e+02
1.869999000000000024e+03 2.983103300000000218e+02
1.871358999999999924e+03 2.994070899999999824e+02
1.872719000000000051e+03 3.004786100000000033e+02
1.874078999999999951e+03 2.996922500000000014e+02
1.875439000000000078e+03 2.984956300000000056e+02
1.876798999999999978e+03 3.001186299999999960e+02
1.878159000000000106e+03 2.995379899999999793e+02
1.879519000000000005e+03 2.999520499999999856e+02
1.880878999999999905e+03 3.014551399999999717e+02
1.882239000000000033e+03 2.994097899999999868e+02
1.883598999999999933e+03 2.978029000000000224e+02
1.884959000000000060e+03 3.023594899999999939e+02
1.886318999999999960e+03 2.999401399999999853e+02
1.887679000000000087e+03 3.021430500000000166e+02
1.889038999999999987e+03 2.971333399999999756e+02
1.890398999999999887e+03 2.963747999999999934e+02
1.891759000000000015e+03 3.005762399999999843e+02
1.893118999999999915e+03 3.016408900000000131e+02
1.894479000000000042e+03 3.008343499999999722e+02
1.895838999999999942e+03 2.978480999999999881e+02
1.897199000000000069e+03 3.025796399999999835e+02
1.898558999999999969e+03 2.990189300000000117e+02
1.899919000000000096e+03 3.033555200000000127e+02
1.901278999999999996e+03 3.014348400000000083e+02
1.902638999999999896e+03 3.002597299999999905e+02
1.903999000000000024e+03 2.984218000000000188e+02
1.905358999999999924e+03 2.995199000000000069e+02
1.906719000000000051e+03 3.004652100000000132e+02
1.908078999999999951e+03 3.003687100000000214e+02
1.909439000000000078e+03 3.009753299999999854e+02
1.910798999999999978e+03 2.990925899999999729e+02
1.912159000000000106e+03 3.022309999999999945e+02
1.913519000000000005e+03 3.033925500000000284e+02
1.914878999999999905e+03 3.002149200000000064e+02
1.916239000000000033e+03 3.007337499999999864e+02
1.917598999999999933e+03 3.002508000000000266e+02
1.918959000000000060e+03 2.984591100000000097e+02
1.920318999999999960e+03 3.026574800000000209e+02
1.921679000000000087e+03 2.985551199999999881e+02
1.923038999999999987e+03 3.014583700000000022e+02
1.924398999999999887e+03 2.998110199999999850e+02
1.925759000000000015e+03 2.994304500000000075e+02
1.927118999999999915e+03 2.983466399999999794e+02
1.928479000000000042e+03 3.006036300000000097e+02
1.929838999999999942e+03 2.996743099999999913e+02
1.931199000000000069e+03 3.038868400000000065e+02
1.932558999999999969e+03 2.977424199999999814e+02
1.933919000000000096e+03 3.021710899999999924e+02
1.935278999999999996e+03 2.983650700000000029e+02
1.936638999999999896e+03 2.981036899999999719e+02
1.937999000000000024e+03 3.006024499999999762e+02
1.939358999999999924e+03 2.984704399999999964e+02
1.940719000000000051e+03 2.993626399999999990e+02
1.942078999999999951e+03 3.012694599999999809e+02
1.943439000000000078e+03 2.997766799999999989e+02
1.944798999999999978e+03 3.006109099999999899e+02
1.946159000000000106e+03 2.994010400000000232e+02
1.947519000000000005e+03 2.996014000000000124e+02
1.948878999999999905e+03 2.998237300000000118e+02
1.950239000000000033e+03 3.028953900000000203e+02
1.951598999999999933e+03 2.992641699999999787e+02
1.952959000000000060e+03 3.003446299999999951e+02
1.954318999999999960e+03 2.968586900000000242e+02
1.955679000000000087e+03 2.991463899999999967e+02
1.957038999999999987e+03 2.980997300000000223e+02
1.958398999999999887e+03 3.026990099999999870e+02
1.959759000000000015e+03 2.976370400000000132e+02
1.961118999999999915e+03 3.010247600000000148e+02
1.962479000000000042e+03 3.003101700000000278e+02
1.963838999999999942e+03 2.999981500000000096e+02
1.965199000000000069e+03 3.011557999999999993e+02
1.966558999999999969e+03 2.983347800000000234e+02
1.967919000000000096e+03 2.990063700000000040e+02
1.969278999999999996e+03 3.036925200000000018e+02
1.970638999999999896e+03 2.986308900000000222e+02
1.971999000000000024e+03 2.996951099999999997e+02
1.973358999999999924e+03 3.013599399999999946e+02
1.974719000000000051e+03 3.011059500000000071e+02
1.976078999999999951e+03 2.988638399999999820e+02
1.977439000000000078e+03 3.002040099999999825e+02
1.978798999999999978e+03 3.017349800000000073e+02
1.980159000000000106e+03 2.992184899999999743e+02
1.981519000000000005e+03 3.001598000000000184e+02
1.982878999999999905e+03 2.998644699999999830e+02
1.984239000000000033e+03 2.980248799999999960e+02
1.985598999999999933e+03 2.984548500000000217e+02
1.986959000000000060e+03 2.995607099999999718e+02
1.988318999999999960e+03 3.008163200000000188e+02
1.989679000000000087e+03 3.012595900000000029e+02
1.991038999999999987e+03 2.997829699999999775e+02
1.992398999999999887e+03 3.023557500000000005e+02
1.993759000000000015e+03 3.004588800000000219e+02
1.995118999999999915e+03 2.984967399999999884e+02
1.996479000000000042e+03 3.004416400000000067e+02
1.997838999999999942e+03 3.015585199999999872e+02
1.999199000000000069e+03 2.984633299999999849e+02
2.000558999999999969e+03 2.992247199999999907e+02
2.001919000000000096e+03 2.989195500000000152e+02
2.003278999999999996e+03 3.011529199999999946e+02
2.004638999999999896e+03 3.003059799999999768e+02
2.005999000000000024e+03 3.009193000000000211e+02
2.007358999999999924e+03 3.001804599999999823e+02
2.008719000000000051e+03 2.968222499999999968e+02
2.010078999999999951e+03 2.998366700000000264e+02
2.011439000000000078e+03 2.983362799999999879e+02
2.012798999999999978e+03 3.005368799999999965e+02
2.014159000000000106e+03 3.005813600000000179e+02
2.015519000000000005e+03 2.962288899999999785e+02
2.016878999999999905e+03 3.008742399999999861e+02
2.018239000000000033e+03 2.986580999999999904e+02
2.019598999999999933e+03 3.003794399999999882e+02
2.020959000000000060e+03 2.988346700000000169e+02
2.022318999999999960e+03 3.004199600000000032e+02
2.023679000000000087e+03 3.024569299999999998e+02
2.025038999999999987e+03 2.996945799999999736e+02
2.026398999999999887e+03 3.034362699999999791e+02
2.027759000000000015e+03 3.016554600000000050e+02
2.029118999999999915e+03 3.018824500000000057e+02
2.030479000000000042e+03 3.027231499999999755e+02
2.031838999999999942e+03 3.025132199999999898e+02
2.033199000000000069e+03 3.019540799999999763e+02
2.034558999999999969e+03 3.019936400000000276e+02
2.035919000000000096e+03 3.005878099999999904e+02
2.037278999999999996e+03 2.995246099999999956e+02
2.038638999999999896e+03 3.017501599999999939e+02
2.039999000000000024e+03 2.986050399999999740e+02
2.041358999999999924e+03 2.983359699999999748e+02
2.042719000000000051e+03 3.016498799999999960e+02
2.044078999999999951e+03 2.984042400000000157e+02
2.045439000000000078e+03 2.985215600000000222e+02
2.046798999999999978e+03 3.015126099999999951e+02
2.048159000000000106e+03 3.000678700000000276e+02
2.049518999999999778e+03 3.024686699999999746e+02
2.050878999999999905e+03 2.990567399999999907e+02
2.052239000000000033e+03 3.024284099999999853e+02
2.053599000000000160e+03 2.989016700000000242e+02
2.054958999999999833e+03 3.007700199999999882e+02
2.056318999999999960e+03 2.989921800000000189e+02
2.057679000000000087e+03 3.009301600000000008e+02
2.059039000000000215e+03 2.999029199999999946e+02
2.060398999999999887e+03 3.021459100000000149e+02
2.061759000000000015e+03 2.989806899999999814e+02
2.063119000000000142e+03 3.011278699999999731e+02
2.064478999999999814e+03 2.989851100000000201e+02
2.065838999999999942e+03 2.999885899999999879e+02
2.067199000000000069e+03 3.006053999999999746e+02
2.068559000000000196e+03 3.000623299999999745e+02
2.069918999999999869e+03 2.982343000000000188e+02
2.071278999999999996e+03 2.973583800000000110e+02
2.072639000000000124e+03 3.025584600000000250e+02
2.073998999999999796e+03 3.000501600000000053e+02
2.075358999999999924e+03 2.999957400000000121e+02
2.076719000000000051e+03 3.019940399999999840e+02
2.078079000000000178e+03 3.039457300000000259e+02
2.079438999999999851e+03 3.016760499999999752e+02
2.080798999999999978e+03 3.023655899999999974e+02
2.082159000000000106e+03 3.004680599999999799e+02
2.083518999999999778e+03 2.999469700000000216e+02
2.084878999999999905e+03 3.016841000000000008e+02
2.086239000000000033e+03 3.017136499999999728e+02
2.087599000000000160e+03 3.021541900000000282e+02
2.088958999999999833e+03 3.016626099999999724e+02
2.090318999999999960e+03 2.978456499999999778e+02
2.091679000000000087e+03 2.985262200000000234e+02
2.093039000000000215e+03 2.987486299999999915e+02
2.094398999999999887e+03 3.009919199999999933e+02
2.095759000000000015e+03 2.987423999999999751e+02
2.097119000000000142e+03 2.996397699999999986e+02
2.098478999999999814e+03 3.008581300000000169e+02
2.099838999999999942e+03 3.004451399999999808e+02
2.101199000000000069e+03 3.012809500000000185e+02
2.102559000000000196e+03 3.018639800000000264e+02
2.103918999999999869e+03 3.013316199999999867e+02
2.105278999999999996e+03 2.978468799999999987e+02
2.106639000000000124e+03 2.993880199999999832e+02
2.107998999999999796e+03 2.987643100000000231e+02
2.109358999999999924e+03 3.016387399999999843e+02
2.110719000000000051e+03 3.006200200000000109e+02
2.112079000000000178e+03 2.986871800000000121e+02
2.113438999999999851e+03 2.979784300000000030e+02
2.114798999999999978e+03 3.023741899999999987e+02
2.116159000000000106e+03 3.004088300000000231e+02
2.117518999999999778e+03 3.013693099999999845e+02
2.118878999999999905e+03 2.993149900000000230e+02
2.120239000000000033e+03 3.023798600000000079e+02
2.121599000000000160e+03 2.978986499999999751e+02
2.122958999999999833e+03 3.005144700000000171e+02
2.124318999999999960e+03 2.963789800000000128e+02
2.125679000000000087e+03 3.027683599999999728e+02
2.127039000000000215e+03 3.026635400000000118e+02
2.128398999999999887e+03 2.973752600000000257e+02
2.129759000000000015e+03 2.989000700000000279e+02
2.131119000000000142e+03 3.005330000000000155e+02
2.132478999999999814e+03 2.996909899999999993e+02
2.133838999999999942e+03 3.014130400000000236e+02
2.135199000000000069e+03 2.966277299999999855e+02
2.136559000000000196e+03 3.008496999999999844e+02
2.137918999999999869e+03 2.978587800000000243e+02
2.139278999999999996e+03 3.027215400000000045e+02
2.140639000000000124e+03 3.003748100000000250e+02
2.141998999999999796e+03 3.015032400000000052e+02
2.143358999999999924e+03 3.006454400000000078e+02
2.144719000000000051e+03 3.006523799999999937e+02
2.146079000000000178e+03 2.997416600000000244e+02
2.147438999999999851e+03 3.021078400000000101e+02
2.148798999999999978e+03 2.992634600000000091e+02
2.150159000000000106e+03 2.991704500000000166e+02
2.151518999999999778e+03 2.988539000000000101e+02
2.152878999999999905e+03 3.016628600000000233e+02
2.154239000000000033e+03 2.991534300000000144e+02
2.155599000000000160e+03 3.031055400000000191e+02
2.156958999999999833e+03 3.008603100000000268e+02
2.158318999999999960e+03 3.005190600000000245e+02
2.159679000000000087e+03 2.980371200000000158e+02
2.161039000000000215e+03 2.973302400000000034e+02
2.162398999999999887e+03 2.998540300000000229e+02
2.163759000000000015e+03 2.998682900000000018e+02
2.165119000000000142e+03 3.009714700000000107e+02
2.166478999999999814e+03 3.020784100000000194e+02
2.167838999999999942e+03 2.987102100000000178e+02
2.169199000000000069e+03 3.012761399999999981e+02
2.170559000000000196e+03 2.989414600000000064e+02
2.171918999999999869e+03 2.979084500000000162e+02
2.173278999999999996e+03 2.985363699999999767e+02
2.174639000000000124e+03 2.985027499999999918e+02
2.175998999999999796e+03 3.023106399999999780e+02
2.177358999999999924e+03 3.028832300000000259e+02
2.178719000000000051e+03 2.971322299999999927e+02
2.180079000000000178e+03 3.019301199999999881e+02
2.181438999999999851e+03 3.001740199999999845e+02
2.182798999999999978e+03 2.992880099999999857e+02
2.184159000000000106e+03 2.985453400000000101e+02
2.185518999999999778e+03 3.001031800000000089e+02
2.186878999999999905e+03 2.986064200000000142e+02
2.188239000000000033e+03 3.013983000000000061e+02
2.189599000000000160e+03 3.011587499999999977e+02
2.190958999999999833e+03 3.017443799999999783e+02
2.192318999999999960e+03 2.994991400000000112e+02
2.193679000000000087e+03 3.007714799999999968e+02
2.195039000000000215e+03 3.000568799999999783e+02
2.196398999999999887e+03 3.028979400000000055e+02
2.197759000000000015e+03 3.018993600000000015e+02
2.199119000000000142e+03 3.039851600000000076e+02
2.200478999999999814e+03 3.007970599999999877e+02
2.201838999999999942e+03 3.041156599999999912e+02
2.203199000000000069e+03 3.012928400000000124e+02
2.204559000000000196e+03 2.963715500000000134e+02
2.205918999999999869e+03 2.993149199999999723e+02
2.207278999999999996e+03 2.999336500000000001e+02
2.208639000000000124e+03 2.993384800000000041e+02
2.209998999999999796e+03 2.991617100000000278e+02
2.211358999999999924e+03 3.028931900000000041e+02
2.212719000000000051e+03 2.976029800000000023e+02
2.214079000000000178e+03 2.986373699999999758e+02
2.215438999999999851e+03 3.019660299999999893e+02
2.216798999999999978e+03 2.998162500000000250e+02
2.218159000000000106e+03 3.001879200000000196e+02
2.219518999999999778e+03 3.026114900000000034e+02
2.220878999999999905e+03 3.007510899999999765e+02
2.222239000000000033e+03 2.998196100000000115e+02
2.223599000000000160e+03 3.014945900000000165e+02
2.224958999999999833e+03 2.985766199999999913e+02
2.226318999999999960e+03 2.990625000000000000e+02
2.227679000000000087e+03 3.016687800000000266e+02
2.229039000000000215e+03 3.011757499999999936e+02
2.230398999999999887e+03 2.957978299999999763e+02
2.231759000000000015e+03 2.972956599999999980e+02
2.233119000000000142e+03 3.037468299999999886e+02
2.234478999999999814e+03 3.017382400000000189e+02
2.235838999999999942e+03 3.008204799999999750e+02
2.237199000000000069e+03 3.017641600000000039e+02
2.238559000000000196e+03 2.990370399999999904e+02
2.239918999999999869e+03 3.021581600000000094e+02
2.241278999999999996e+03 3.021947599999999738e+02
2.242639000000000124e+03 2.988995899999999892e+02
2.243998999999999796e+03 3.003045900000000188e+02
2.245358999999999924e+03 3.007327599999999848e+02
2.246719000000000051e+03 2.994762999999999806e+02
2.248079000000000178e+03 3.008831299999999942e+02
2.249438999999999851e+03 3.019357600000000161e+02
2.250798999999999978e+03 2.990884800000000041e+02
2.252159000000000106e+03 3.018808799999999906e+02
2.253518999999999778e+03 3.014246200000000044e+02
2.254878999999999905e+03 2.999947300000000041e+02
2.256239000000000033e+03 2.997372500000000173e+02
2.257599000000000160e+03 2.991960799999999949e+02
2.258958999999999833e+03 2.999101900000000001e+02
2.260318999999999960e+03 2.993684400000000210e+02
2.261679000000000087e+03 2.996983599999999797e+02
2.263039000000000215e+03 2.978630299999999806e+02
2.264398999999999887e+03 3.028967000000000098e+02
2.265759000000000015e+03 3.009172100000000114e+02
2.267119000000000142e+03 2.985052299999999832e+02
2.268478999999999814e+03 2.998448999999999955e+02
2.269838999999999942e+03 3.002831600000000094e+02
2.271199000000000069e+03 3.008474600000000123e+02
2.272559000000000196e+03 3.008329299999999762e+02
2.273918999999999869e+03 2.987586699999999951e+02
2.275278999999999996e+03 3.012614399999999932e+02
2.276639000000000124e+03 2.975274299999999812e+02
2.277998999999999796e+03 2.994784500000000094e+02
2.279358999999999924e+03 2.989276600000000030e+02
2.280719000000000051e+03 3.011302299999999832e+02
2.282079000000000178e+03 3.023075200000000109e+02
2.283438999999999851e+03 3.004701999999999771e+02
2.284798999999999978e+03 3.000654999999999859e+02
2.286159000000000106e+03 2.991702099999999973e+02
2.287518999999999778e+03 2.980013400000000274e+02
2.288878999999999905e+03 2.974288799999999924e+02
2.290239000000000033e+03 2.988878100000000018e+02
2.291599000000000160e+03 3.021170900000000188e+02
2.292958999999999833e+03 3.018254000000000019e+02
2.294318999999999960e+03 2.991498900000000276e+02
2.295679000000000087e+03 2.983278700000000185e+02
2.297039000000000215e+03 3.000746300000000133e+02
2.298398999999999887e+03 2.991891299999999774e+02
2.299759000000000015e+03 2.991447400000000130e+02
2.301119000000000142e+03 3.001997099999999818e+02
2.302478999999999814e+03 2.994514100000000099e+02
2.303838999999999942e+03 3.011209200000000124e+02
2.305199000000000069e+03 3.008876500000000078e+02
2.306559000000000196e+03 3.000881400000000099e+02
2.307918999999999869e+03 2.989651900000000069e+02
2.309278999999999996e+03 3.003578200000000038e+02
2.310639000000000124e+03 2.981036500000000160e+02
2.311998999999999796e+03 3.019892600000000016e+02
2.313358999999999924e+03 2.996854999999999905e+02
2.314719000000000051e+03 2.995303000000000111e+02
2.316079000000000178e+03 2.995811100000000238e+02
2.317438999999999851e+03 3.004949399999999855e+02
2.318798999999999978e+03 2.956585400000000163e+02
2.320159000000000106e+03 2.995755100000000084e+02
2.321518999999999778e+03 2.991049199999999928e+02
2.322878999999999905e+03 3.003478099999999813e+02
2.324239000000000033e+03 3.016555799999999863e+02
2.325599000000000160e+03 2.999907000000000039e+02
2.326958999999999833e+03 3.022288899999999785e+02
2.328318999999999960e+03 3.008654300000000035e+02
2.329679000000000087e+03 2.990067399999999793e+02
2.331039000000000215e+03 2.972530199999999923e+02
2.332398999999999887e+03 3.008586900000000242e+02
2.333759000000000015e+03 3.005528800000000160e+02
2.335119000000000142e+03 3.001998100000000136e+02
2.336478999999999814e+03 2.999107099999999946e+02
2.337838999999999942e+03 2.981553499999999985e+02
2.339199000000000069e+03 3.008072500000000105e+02
2.340559000000000196e+03 3.008935599999999795e+02
2.341918999999999869e+03 2.996026600000000144e+02
2.343278999999999996e+03 2.997884199999999737e+02
2.344639000000000124e+03 3.009825999999999908e+02
2.345998999999999796e+03 2.996807900000000018e+02
2.347358999999999924e+03 2.992288800000000037e+02
2.348719000000000051e+03 2.994231100000000083e+02
2.350079000000000178e+03 2.967746900000000210e+02
2.351438999999999851e+03 3.001022300000000200e+02
2.352798999999999978e+03 2.982623899999999821e+02
2.354159000000000106e+03 3.006429999999999723e+02
2.355518999999999778e+03 2.990762100000000032e+02
2.356878999999999905e+03 2.997773099999999999e+02
2.358239000000000033e+03 2.994704100000000153e+02
2.359599000000000160e+03 2.990660599999999931e+02
2.360958999999999833e+03 3.012373400000000174e+02
2.362318999999999960e+03 3.005415100000000166e+02
2.363679000000000087e+03 2.986464599999999905e+02
2.365039000000000215e+03 3.004483200000000238e+02
2.366398999999999887e+03 2.954385800000000017e+02
2.367759000000000015e+03 2.996394000000000233e+02
2.369119000000000142e+03 3.000180399999999850e+02
2.370478999999999814e+03 2.991755499999999870e+02
2.371838999999999942e+03 3.009595199999999977e+02
2.373199000000000069e+03 3.001313599999999724e+02
2.374559000000000196e+03 2.998285599999999818e+02
2.375918999999999869e+03 2.951925400000000081e+02
2.377278999999999996e+03 3.013996799999999894e+02
2.378639000000000124e+03 2.980679600000000278e+02
2.379998999999999796e+03 2.988768699999999967e+02
2.381358999999999924e+03 2.959931399999999826e+02
2.382719000000000051e+03 3.007055899999999724e+02
2.384079000000000178e+03 3.013848600000000033e+02
2.385438999999999851e+03 2.990210700000000088e+02
2.386798999999999978e+03 2.992223299999999995e+02
2.388159000000000106e+03 2.998116400000000112e+02
2.389518999999999778e+03 2.977620400000000132e+02
2.390878999999999905e+03 2.996463400000000092e+02
2.392239000000000033e+03 2.994972700000000145e+02
2.393599000000000160e+03 2.999762900000000059e+02
2.394958999999999833e+03 3.001957499999999754e+02
2.396318999999999960e+03 2.990206200000000081e+02
2.397679000000000087e+03 2.996372900000000072e+02
2.399039000000000215e+03 2.962907900000000154e+02
2.400398999999999887e+03 3.001333500000000072e+02
2.401759000000000015e+03 2.974013299999999731e+02
2.403119000000000142e+03 3.019485700000000179e+02
2.404478999999999814e+03 3.006881799999999885e+02
2.405838999999999942e+03 2.999872199999999793e+02
2.407199000000000069e+03 3.005341399999999794e+02
2.408559000000000196e+03 3.002189799999999877e+02
2.409918999999999869e+03 3.009354900000000157e+02
2.411278999999999996e+03 2.995138799999999719e+02
2.412639000000000124e+03 3.023297400000000152e+02
2.413998999999999796e+03 2.986681699999999751e+02
2.415358999999999924e+03 2.993748400000000061e+02
2.416719000000000051e+03 2.996002100000000041e+02
2.418079000000000178e+03 2.988152699999999982e+02
2.419438999999999851e+03 2.992909399999999778e+02
2.420798999999999978e+03 3.001847999999999956e+02
2.422159000000000106e+03 3.014593199999999911e+02
2.423518999999999778e+03 2.977291200000000231e+02
2.424878999999999905e+03 2.991619299999999839e+02
2.426239000000000033e+03 2.981881900000000201e+02
2.427599000000000160e+03 3.013663799999999924e+02
2.428958999999999833e+03 3.019684700000000248e+02
2.430318999999999960e+03 2.981448800000000006e+02
2.431679000000000087e+03 2.982889499999999998e+02
2.433039000000000215e+03 2.980221900000000232e+02
2.434398999999999887e+03 3.002028399999999806e+02
2.435759000000000015e+03 2.994471199999999840e+02
2.437119000000000142e+03 2.997414899999999989e+02
2.438478999999999814e+03 3.003826099999999997e+02
2.439838999999999942e+03 2.993627000000000180e+02
2.441199000000000069e+03 3.000647799999999847e+02
2.442559000000000196e+03 2.983124599999999873e+02
2.443918999999999869e+03 2.992171599999999785e+02
2.445278999999999996e+03 3.004277999999999906e+02
2.446639000000000124e+03 2.986148800000000278e+02
2.447998999999999796e+03 2.999874800000000050e+02
2.449358999999999924e+03 3.008167599999999879e+02
2.450719000000000051e+03 3.003172599999999761e+02
2.452079000000000178e+03 2.993696699999999851e+02
2.453438999999999851e+03 3.011327499999999873e+02
2.454798999999999978e+03 3.016921800000000076e+02
2.456159000000000106e+03 2.986475899999999797e+02
2.457518999999999778e+03 2.999159500000000094e+02
2.458878999999999905e+03 2.969284099999999853e+02
2.460239000000000033e+03 3.010784400000000005e+02
2.461599000000000160e+03 3.016793599999999742e+02
2.462958999999999833e+03 3.007474599999999896e+02
2.464318999999999960e+03 2.979245999999999981e+02
2.465679000000000087e+03 2.979454200000000128e+02
2.467039000000000215e+03 3.007238699999999767e+02
2.468398999999999887e+03 3.007066699999999742e+02
2.469759000000000015e+03 3.000322899999999890e+02
2.471119000000000142e+03 2.991567099999999755e+02
2.472478999999999814e+03 2.991160600000000045e+02
2.473838999999999942e+03 3.000862999999999943e+02
2.475199000000000069e+03 2.994649499999999875e+02
2.476559000000000196e+03 3.009195100000000025e+02
2.477918999999999869e+03 3.029940399999999840e+02
2.479278999999999996e+03 3.010495099999999979e+02
2.480639000000000124e+03 3.006133699999999749e+02
2.481998999999999796e+03 3.018126700000000255e+02
2.483358999999999924e+03 3.015287299999999959e+02
2.484719000000000051e+03 3.019861799999999903e+02
2.486079000000000178e+03 3.013006700000000251e+02
2.487438999999999851e+03 3.021123600000000238e+02
2.488798999999999978e+03 2.965738200000000120e+02
2.490159000000000106e+03 3.027982999999999834e+02
2.491518999999999778e+03 2.995200500000000261e+02
2.492878999999999905e+03 2.999674999999999727e+02
2.494239000000000033e+03 2.985649399999999787e+02
2.495599000000000160e+03 3.012701999999999884e+02
2.496958999999999833e+03 2.993131000000000199e+02
2.498318999999999960e+03 2.990211899999999901e+02
2.499679000000000087e+03 3.017374399999999923e+02
2.501039000000000215e+03 2.989009800000000041e+02
2.502398999999999887e+03 2.987835299999999847e+02
2.503759000000000015e+03 3.016663399999999911e+02
2.505119000000000142e+03 3.002609699999999862e+02
2.506478999999999814e+03 3.016456699999999955e+02
2.507838999999999942e+03 3.021585099999999784e+02
2.509199000000000069e+03 2.993530000000000086e+02
2.510559000000000196e+03 2.975829800000000205e+02
2.511918999999999869e+03 2.999929300000000012e+02
2.513278999999999996e+03 2.981823899999999981e+02
2.514639000000000124e+03 3.011575300000000084e+02
2.515998999999999796e+03 2.987654699999999934e+02
2.517358999999999924e+03 2.995569800000000100e+02
2.518719000000000051e+03 2.978134200000000078e+02
2.520079000000000178e+03 2.978754700000000071e+02
2.521438999999999851e+03 3.000166300000000206e+02
2.522798999999999978e+03 2.994041500000000156e+02
2.524159000000000106e+03 3.039964400000000069e+02
2.525518999999999778e+03 3.006875900000000001e+02
2.526878999999999905e+03 3.008174799999999891e+02
2.528239000000000033e+03 3.000987000000000080e+02
2.529599000000000160e+03 3.018516799999999876e+02
2.530958999999999833e+03 3.015661200000000122e+02
2.532318999999999960e+03 3.010236499999999751e+02
2.533679000000000087e+03 2.956921600000000012e+02
2.535039000000000215e+03 2.985445300000000088e+02
2.536398999999999887e+03 3.023848100000000159e+02
2.537759000000000015e+03 2.998913099999999758e+02
2.539119000000000142e+03 2.974644099999999867e+02
2.540478999999999814e+03 2.983298399999999901e+02
2.541838999999999942e+03 3.032898200000000202e+02
2.543199000000000069e+03 2.989529699999999934e+02
2.544559000000000196e+03 3.010811400000000049e+02
2.545918999999999869e+03 3.008560100000000261e+02
2.547278999999999996e+03 3.010918599999999969e+02
2.548639000000000124e+03 3.002665200000000141e+02
2.549998999999999796e+03 2.993537099999999782e+02
2.551358999999999924e+03 2.992338599999999929e+02
2.552719000000000051e+03 2.995757800000000088e+02
2.554079000000000178e+03 3.007229300000000194e+02
2.555438999999999851e+03 3.003848800000000097e+02
2.556798999999999978e+03 3.014207299999999918e+02
2.558159000000000106e+03 2.985511999999999944e+02
2.559518999999999778e+03 3.005398500000000013e+02
2.560878999999999905e+03 3.003772200000000225e+02
2.562239000000000033e+03 3.008666499999999928e+02
2.563599000000000160e+03 3.001580099999999902e+02
2.564958999999999833e+03 3.016580299999999966e+02
2.566318999999999960e+03 2.976665199999999913e+02
2.567679000000000087e+03 3.003637899999999945e+02
2.569039000000000215e+03 3.021133100000000127e+02
2.570398999999999887e+03 3.001152299999999968e+02
2.571759000000000015e+03 3.003134000000000015e+02
2.573119000000000142e+03 3.023778500000000236e+02
2.574478999999999814e+03 2.992841199999999731e+02
2.575838999999999942e+03 2.979353199999999902e+02
2.577199000000000069e+03 2.987182000000000244e+02
2.578559000000000196e+03 2.984162499999999909e+02
2.579918999999999869e+03 3.000264599999999859e+02
2.581278999999999996e+03 2.996172599999999875e+02
2.582639000000000124e+03 3.006219300000000203e+02
2.583998999999999796e+03 3.003681300000000078e+02
2.585358999999999924e+03 2.990750400000000013e+02
2.586719000000000051e+03 3.005285900000000083e+02
2.588079000000000178e+03 3.007825300000000084e+02
2.589438999999999851e+03 2.979626099999999838e+02
2.590798999999999978e+03 2.981256200000000263e+02
2.592159000000000106e+03 2.985332900000000222e+02
2.593518999999999778e+03 2.988325699999999756e+02
2.594878999999999905e+03 2.995253500000000031e+02
2.596239000000000033e+03 3.024143199999999752e+02
2.597599000000000160e+03 2.983035800000000108e+02
2.598958999999999833e+03 2.986034799999999905e+02
2.600318999999999960e+03 3.012499300000000062e+02
2.601679000000000087e+03 2.980713299999999890e+02
2.603039000000000215e+03 2.980336599999999976e+02
2.604398999999999887e+03 2.982818500000000199e+02
2.605759000000000015e+03 2.986049399999999991e+02
2.607119000000000142e+03 2.963028299999999717e+02
2.608478999999999814e+03 2.996944100000000049e+02
2.609838999999999942e+03 2.972072299999999814e+02
2.611199000000000069e+03 2.998262300000000096e+02
2.612559000000000196e+03 2.963211800000000267e+02
2.613918999999999869e+03 2.989804500000000189e+02
2.615278999999999996e+03 2.984640999999999735e+02
2.616639000000000124e+03 3.011594499999999925e+02
2.617998999999999796e+03 2.993100600000000213e+02
2.619358999999999924e+03 3.000336399999999912e+02
2.620719000000000051e+03 2.985819700000000125e+02
2.622079000000000178e+03 2.976854099999999903e+02
2.623438999999999851e+03 2.998886800000000221e+02
2.624798999999999978e+03 2.976212600000000066e+02
2.626159000000000106e+03 3.013696899999999914e+02
2.627518999999999778e+03 2.995161299999999756e+02
2.628878999999999905e+03 3.020422599999999989e+02
2.630239000000000033e+03 3.032479299999999967e+02
2.631599000000000160e+03 3.001404699999999934e+02
2.632958999999999833e+03 3.008372100000000273e+02
2.634318999999999960e+03 3.006250499999999874e+02
2.635679000000000087e+03 3.020356499999999755e+02
2.637039000000000215e+03 2.995390699999999811e+02
2.638398999999999887e+03 2.975743100000000254e+02
2.639759000000000015e+03 3.020922699999999850e+02
2.641119000000000142e+03 2.985375300000000038e+02
2.642478999999999814e+03 3.018649399999999901e+02
2.643838999999999942e+03 3.010765700000000038e+02
2.645199000000000069e+03 2.999044099999999844e+02
2.646559000000000196e+03 2.996304200000000151e+02
2.647918999999999869e+03 2.980167700000000082e+02
2.649278999999999996e+03 3.002038299999999822e+02
2.650639000000000124e+03 2.994392700000000218e+02
2.651998999999999796e+03 2.987775599999999940e+02
2.653358999999999924e+03 3.003818400000000111e+02
2.654719000000000051e+03 3.013894300000000044e+02
2.656079000000000178e+03 2.986616799999999898e+02
2.657438999999999851e+03 2.981481299999999806e+02
2.658798999999999978e+03 2.981746400000000108e+02
2.660159000000000106e+03 2.999297700000000191e+02
2.661518999999999778e+03 3.005753399999999829e+02
2.662878999999999905e+03 3.006799599999999941e+02
2.664239000000000033e+03 2.994887899999999945e+02
2.665599000000000160e+03 2.966544900000000098e+02
2.666958999999999833e+03 3.012992499999999723e+02
2.668318999999999960e+03 3.003280500000000188e+02
2.669679000000000087e+03 2.998053800000000138e+02
2.671039000000000215e+03 2.987474700000000212e+02
2.672398999999999887e+03 3.008426400000000172e+02
2.673759000000000015e+03 3.001727599999999825e+02
2.675119000000000142e+03 3.004356099999999969e+02
2.676478999999999814e+03 2.992386599999999817e+02
2.677838999999999942e+03 3.006907600000000116e+02
2.679199000000000069e+03 3.020839300000000094e+02
2.680559000000000196e+03 3.001478399999999738e+02
2.681918999999999869e+03 3.019070600000000013e+02
2.683278999999999996e+03 2.982288100000000099e+02
2.684639000000000124e+03 2.995068400000000111e+02
2.685998999999999796e+03 3.010354899999999816e+02
2.687358999999999924e+03 2.969109799999999950e+02
2.688719000000000051e+03 2.990219700000000103e+02
2.690079000000000178e+03 3.022986000000000217e+02
2.691438999999999851e+03 2.990477300000000014e+02
2.692798999999999978e+03 2.982419100000000185e+02
2.694159000000000106e+03 2.979183300000000258e+02
2.695518999999999778e+03 3.030323200000000270e+02
2.696878999999999905e+03 3.012341799999999807e+02
2.698239000000000033e+03 2.971400399999999991e+02
2.699599000000000160e+03 2.988388400000000047e+02
2.700958999999999833e+03 3.000987499999999955e+02
2.702318999999999960e+03 2.972502000000000066e+02
2.703679000000000087e+03 2.970311699999999746e+02
2.705039000000000215e+03 2.975816300000000183e+02
2.706398999999999887e+03 3.006798699999999940e+02
2.707759000000000015e+03 3.005430000000000064e+02
2.709119000000000142e+03 2.974599600000000237e+02
2.710478999999999814e+03 3.003782600000000116e+02
2.711838999999999942e+03 2.995445799999999963e+02
2.713199000000000069e+03 2.990577400000000239e+02
2.714559000000000196e+03 3.003028100000000222e+02
2.715918999999999869e+03 3.023438199999999938e+02
2.717278999999999996e+03 2.994215599999999995e+02
2.718639000000000124e+03 2.994687500000000000e+02
2.719998999999999796e+03 2.993203599999999938e+02
2.721358999999999924e+03 2.978881999999999834e+02
2.722719000000000051e+03 2.977519800000000032e+02
2.724079000000000178e+03 2.983421599999999785e+02
2.725438999999999851e+03 2.983636900000000196e+02
2.726798999999999978e+03 3.016136500000000069e+02
2.728159000000000106e+03 2.999664700000000153e+02
2.729518999999999778e+03 3.027232200000000262e+02
2.730878999999999905e+03 2.991657500000000027e+02
2.732239000000000033e+03 3.002346099999999751e+02
2.733599000000000160e+03 2.981442299999999932e+02
2.734958999999999833e+03 2.983839199999999892e+02
2.736318999999999960e+03 2.998955799999999954e+02
2.737679000000000087e+03 3.000640700000000152e+02
2.739039000000000215e+03 2.974764999999999873e+02
2.740398999999999887e+03 3.025218199999999911e+02
2.741759000000000015e+03 3.005192700000000059e+02
2.743119000000000142e+03 2.993702799999999797e+02
2.744478999999999814e+03 3.006493100000000140e+02
2.745838999999999942e+03 3.000207399999999893e+02
2.747199000000000069e+03 3.004194299999999771e+02
2.748559000000000196e+03 3.011552500000000236e+02
2.749918999999999869e+03 2.995569300000000226e+02
2.751278999999999996e+03 3.001409499999999753e+02
2.752639000000000124e+03 2.995702800000000252e+02
2.753998999999999796e+03 2.983140900000000215e+02
2.755358999999999924e+03 2.998423700000000167e+02
2.756719000000000051e+03 2.988384300000000167e+02
2.758079000000000178e+03 2.990353200000000129e+02
2.759438999999999851e+03 3.005399800000000141e+02
2.760798999999999978e+03 2.989316999999999780e+02
2.762159000000000106e+03 2.979298800000000256e+02
2.763518999999999778e+03 3.016375300000000266e+02
2.764878999999999905e+03 3.019850099999999884e+02
2.766239000000000033e+03 2.980249400000000151e+02
2.767599000000000160e+03 2.983901299999999992e+02
2.768958999999999833e+03 2.991811400000000276e+02
2.770318999999999960e+03 2.990009900000000016e+02
2.771679000000000087e+03 3.032408199999999852e+02
2.773039000000000215e+03 3.005491099999999847e+02
2.774398999999999887e+03 3.009100599999999872e+02
2.775759000000000015e+03 2.980250199999999836e+02
2.777119000000000142e+03 2.988311699999999860e+02
2.778478999999999814e+03 3.033496700000000033e+02
2.779838999999999942e+03 3.019217699999999809e+02
2.781199000000000069e+03 2.971907899999999927e+02
2.782559000000000196e+03 2.997601700000000164e+02
2.783918999999999869e+03 2.988186600000000226e+02
2.785278999999999996e+03 2.993005800000000249e+02
2.786639000000000124e+03 3.004651999999999816e+02
2.787998999999999796e+03 2.972974399999999946e+02
2.789358999999999924e+03 2.982124000000000024e+02
2.790719000000000051e+03 2.993370800000000145e+02
2.792079000000000178e+03 2.981502800000000093e+02
2.793438999999999851e+03 2.972363199999999779e+02
2.794798999999999978e+03 2.989470400000000154e+02
2.796159000000000106e+03 3.011836000000000126e+02
2.797518999999999778e+03 3.010825199999999882e+02
2.798878999999999905e+03 3.008287000000000262e+02
2.800239000000000033e+03 3.002636999999999716e+02
2.801599000000000160e+03 2.988768499999999904e+02
2.802958999999999833e+03 2.999398699999999849e+02
2.804318999999999960e+03 3.010869299999999953e+02
2.805679000000000087e+03 2.988859299999999735e+02
2.807039000000000215e+03 2.987897800000000075e+02
2.808398999999999887e+03 3.001496500000000083e+02
2.809759000000000015e+03 3.011788700000000176e+02
2.811119000000000142e+03 3.007926400000000058e+02
2.812478999999999814e+03 3.050096899999999778e+02
2.813838999999999942e+03 3.015641200000000026e+02
2.815199000000000069e+03 3.019574900000000071e+02
2.816559000000000196e+03 3.025710100000000011e+02
2.817918999999999869e+03 3.019776100000000270e+02
2.819278999999999996e+03 2.973425399999999854e+02
2.820639000000000124e+03 2.991469200000000228e+02
2.821998999999999796e+03 2.998767199999999775e+02
2.823358999999999924e+03 2.979924500000000194e+02
2.824719000000000051e+03 3.003575999999999908e+02
2.826079000000000178e+03 2.997163300000000277e+02
2.827438999999999851e+03 2.975294700000000034e+02
2.828798999999999978e+03 2.991030700000000024e+02
2.830159000000000106e+03 3.003188999999999851e+02
2.831518999999999778e+03 3.019794400000000110e+02
2.832878999999999905e+03 2.997411999999999921e+02
2.834239000000000033e+03 2.995316500000000133e+02
2.835599000000000160e+03 3.013756099999999947e+02
2.836958999999999833e+03 2.974714799999999855e+02
2.838318999999999960e+03 2.992523400000000038e+02
2.839679000000000087e+03 3.007585300000000075e+02
2.841039000000000215e+03 3.022801200000000108e+02
2.842398999999999887e+03 2.981601800000000253e+02
2.843759000000000015e+03 3.022355499999999893e+02
2.845119000000000142e+03 3.015071300000000178e+02
2.846478999999999814e+03 3.017144499999999994e+02
2.847838999999999942e+03 2.970621399999999994e+02
2.849199000000000069e+03 3.023347600000000170e+02
2.850559000000000196e+03 3.006056300000000192e+02
2.851918999999999869e+03 2.986853600000000029e+02
2.853278999999999996e+03 3.008935200000000236e+02
2.854639000000000124e+03 2.988779599999999732e+02
2.855998999999999796e+03 2.994809300000000007e+02
2.857358999999999924e+03 2.998929600000000164e+02
2.858719000000000051e+03 2.984287199999999984e+02
2.860079000000000178e+03 2.975047200000000203e+02
2.861438999999999851e+03 3.001364399999999932e+02
2.862798999999999978e+03 2.992309399999999755e+02
2.864159000000000106e+03 3.010037899999999809e+02
2.865518999999999778e+03 2.996498100000000022e+02
2.866878999999999905e+03 3.009965799999999945e+02
2.868239000000000033e+03 2.996847099999999955e+02
2.869599000000000160e+03 2.991039900000000102e+02
2.870958999999999833e+03 3.006164600000000178e+02
2.872318999999999960e+03 2.997058499999999981e+02
2.873679000000000087e+03 2.989490799999999808e+02
2.875039000000000215e+03 3.012734600000000000e+02
2.876398999999999887e+03 3.004865599999999972e+02
2.877759000000000015e+03 2.993316199999999867e+02
2.879119000000000142e+03 2.985295499999999720e+02
2.880478999999999814e+03 2.994660299999999893e+02
2.881838999999999942e+03 3.007354500000000144e+02
2.883199000000000069e+03 3.016634999999999991e+02
2.884559000000000196e+03 3.007506399999999758e+02
2.885918999999999869e+03 3.008141600000000153e+02
2.887278999999999996e+03 3.015528100000000222e+02
2.888639000000000124e+03 2.980033599999999865e+02
2.889998999999999796e+03 3.020144399999999791e+02
2.891358999999999924e+03 2.987703300000000013e+02
2.892719000000000051e+03 3.015527399999999716e+02
2.894079000000000178e+03 2.991847900000000209e+02
2.895438999999999851e+03 2.986283999999999992e+02
2.896798999999999978e+03 2.996324099999999930e+02
2.898159000000000106e+03 2.992945500000000152e+02
2.899518999999999778e+03 3.010230700000000184e+02
2.900878999999999905e+03 2.972999599999999987e+02
2.902239000000000033e+03 3.021980300000000170e+02
2.903599000000000160e+03 3.040394600000000196e+02
2.904958999999999833e+03 2.997793399999999906e+02
2.906318999999999960e+03 2.997531399999999735e+02
2.907679000000000087e+03 2.989473100000000159e+02
2.909039000000000215e+03 2.980880300000000034e+02
2.910398999999999887e+03 2.993463699999999790e+02
2.911759000000000015e+03 2.990570799999999849e+02
2.913119000000000142e+03 3.018288999999999760e+02
2.914478999999999814e+03 2.963103199999999902e+02
2.915838999999999942e+03 2.984736700000000269e+02
2.917199000000000069e+03 2.991036500000000160e+02
2.918559000000000196e+03 3.001183399999999892e+02
2.919918999999999869e+03 3.015351200000000063e+02
2.921278999999999996e+03 2.984907999999999788e+02
2.922639000000000124e+03 2.998451200000000085e+02
2.923998999999999796e+03 2.988011900000000196e+02
2.925358999999999924e+03 3.005074299999999994e+02
2.926719000000000051e+03 2.991940299999999979e+02
2.928079000000000178e+03 3.001531800000000203e+02
2.929438999999999851e+03 2.988645000000000209e+02
2.930798999999999978e+03 3.006086000000000240e+02
2.932159000000000106e+03 2.998305799999999977e+02
2.933518999999999778e+03 2.994014000000000237e+02
2.934878999999999905e+03 3.011543500000000222e+02
2.936239000000000033e+03 2.983873699999999758e+02
2.937599000000000160e+03 3.012831499999999778e+02
2.938958999999999833e+03 3.004246899999999982e+02
2.940318999999999960e+03 2.974738399999999956e+02
2.941679000000000087e+03 3.006192100000000096e+02
2.943039000000000215e+03 3.004164299999999912e+02
2.944398999999999887e+03 2.975027799999999729e+02
2.945759000000000015e+03 2.976585600000000227e+02
2.947119000000000142e+03 2.986549800000000232e+02
2.948478999999999814e+03 3.011256700000000137e+02
2.949838999999999942e+03 3.019984200000000101e+02
2.951199000000000069e+03 2.979078999999999837e+02
2.952559000000000196e+03 2.997404599999999846e+02
2.953918999999999869e+03 3.016933500000000095e+02
2.955278999999999996e+03 3.004158499999999776e+02
2.956639000000000124e+03 3.005104699999999980e+02
2.957998999999999796e+03 2.984765699999999811e+02
2.959358999999999924e+03 2.995880000000000223e+02
2.960719000000000051e+03 3.018127400000000193e+02
2.962079000000000178e+03 3.008203800000000001e+02
2.963438999999999851e+03 2.985052699999999959e+02
2.964798999999999978e+03 2.999572200000000066e+02
2.966159000000000106e+03 3.011162899999999922e+02
2.967518999999999778e+03 2.987184300000000121e+02
2.968878999999999905e+03 2.993089800000000196e+02
2.970239000000000033e+03 3.013636999999999944e+02
2.971599000000000160e+03 2.999447099999999864e+02
2.972958999999999833e+03 3.007355800000000272e+02
2.974318999999999960e+03 3.004385500000000206e+02
2.975679000000000087e+03 3.011999099999999885e+02
2.977039000000000215e+03 2.994358599999999910e+02
2.978398999999999887e+03 3.004972300000000018e+02
2.979759000000000015e+03 3.011766700000000014e+02
2.981119000000000142e+03 2.967571699999999737e+02
2.982478999999999814e+03 3.003558400000000006e+02
2.983838999999999942e+03 3.001067499999999768e+02
2.985199000000000069e+03 3.009581499999999892e+02
2.986559000000000196e+03 3.028467999999999734e+02
2.987918999999999869e+03 2.999509800000000155e+02
2.989278999999999996e+03 2.983637800000000198e+02
2.990639000000000124e+03 2.991687299999999823e+02
2.991998999999999796e+03 3.023507099999999923e+02
2.993358999999999924e+03 3.013555700000000002e+02
2.994719000000000051e+03 2.995491499999999974e+02
2.996079000000000178e+03 3.004793500000000108e+02
2.997438999999999851e+03 3.046011599999999930e+02
2.998798999999999978e+03 3.028942700000000059e+02
3.000159000000000106e+03 2.986527899999999818e+02
3.001518999999999778e+03 2.991752500000000055e+02
3.002878999999999905e+03 2.996149700000000280e+02
3.004239000000000033e+03 2.990211600000000089e+02
3.005599000000000160e+03 3.008180800000000090e+02
3.006958999999999833e+03 3.023825899999999933e+02
3.008318999999999960e+03 3.006565800000000195e+02
3.009679000000000087e+03 2.982910899999999970e+02
3.011039000000000215e+03 2.994701600000000212e+02
3.012398999999999887e+03 3.000662100000000123e+02
3.013759000000000015e+03 2.976369700000000194e+02
3.015119000000000142e+03 2.981236599999999726e+02
3.016478999999999814e+03 2.970475500000000011e+02
3.017838999999999942e+03 2.998211699999999951e+02
3.019199000000000069e+03 3.016494599999999764e+02
3.020559000000000196e+03 2.973787800000000061e+02
3.021918999999999869e+03 2.988023499999999899e+02
3.023278999999999996e+03 3.010733500000000049e+02
3.024639000000000124e+03 3.012630599999999959e+02
3.025998999999999796e+03 2.968265900000000101e+02
3.027358999999999924e+03 3.021010200000000054e+02
3.028719000000000051e+03 2.973479100000000130e+02
3.030079000000000178e+03 3.044670499999999720e+02
3.031438999999999851e+03 3.004982200000000034e+02
3.032798999999999978e+03 2.990498099999999795e+02
3.034159000000000106e+03 3.010843300000000227e+02
3.035518999999999778e+03 2.989507199999999898e+02
3.036878999999999905e+03 2.983902699999999868e+02
3.038239000000000033e+03 2.978650000000000091e+02
3.039599000000000160e+03 2.999476399999999785e+02
3.040958999999999833e+03 3.005134499999999775e+02
3.042318999999999960e+03 3.011296100000000138e+02
3.043679000000000087e+03 3.009443099999999731e+02
3.045039000000000215e+03 2.996764099999999758e+02
3.046398999999999887e+03 3.009897500000000150e+02
3.047759000000000015e+03 3.031313099999999849e+02
3.049119000000000142e+03 3.021259999999999764e+02
3.050478999999999814e+03 3.000365699999999833e+02
3.051838999999999942e+03 2.981207899999999995e+02
3.053199000000000069e+03 3.021288400000000252e+02
3.054559000000000196e+03 3.001814100000000280e+02
3.055918999999999869e+03 2.995031599999999798e+02
3.057278999999999996e+03 3.000434099999999944e+02
3.058639000000000124e+03 2.995523900000000026e+02
3.059998999999999796e+03 2.992094599999999787e+02
3.061358999999999924e+03 3.026572600000000079e+02
3.062719000000000051e+03 3.018376499999999965e+02
3.064079000000000178e+03 2.976506400000000099e+02
3.065438999999999851e+03 2.998460099999999784e+02
3.066798999999999978e+03 3.006238999999999919e+02
3.068159000000000106e+03 3.014880299999999806e+02
3.069518999999999778e+03 3.002243399999999838e+02
3.070878999999999905e+03 3.019556200000000104e+02
3.072239000000000033e+03 3.002232900000000200e+02
3.073599000000000160e+03 2.999225400000000263e+02
3.074958999999999833e+03 2.998241600000000062e+02
3.076318999999999960e+03 3.008971799999999917e+02
3.077679000000000087e+03 2.996876399999999876e+02
3.079039000000000215e+03 2.980265999999999735e+02
3.080398999999999887e+03 2.997746500000000083e+02
3.081759000000000015e+03 2.976217899999999759e+02
3.083119000000000142e+03 2.996326500000000124e+02
3.084478999999999814e+03 2.986232999999999720e+02
3.085838999999999942e+03 2.995700400000000059e+02
3.087199000000000069e+03 3.003970600000000104e+02
3.088559000000000196e+03 2.996312800000000038e+02
3.089918999999999869e+03 2.999612900000000195e+02
3.091278999999999996e+03 2.971382399999999961e+02
3.092639000000000124e+03 2.979889900000000011e+02
3.093998999999999796e+03 2.989198200000000156e+02
3.095358999999999924e+03 3.009718799999999987e+02
3.096719000000000051e+03 3.002906399999999962e+02
3.098079000000000178e+03 2.996837100000000191e+02
3.099438999999999851e+03 2.991545199999999909e+02
3.100798999999999978e+03 2.998702900000000113e+02
3.102159000000000106e+03 3.003415800000000218e+02
3.103518999999999778e+03 2.995904400000000010e+02
3.104878999999999905e+03 2.975467800000000125e+02
3.106239000000000033e+03 2.998992499999999950e+02
3.107599000000000160e+03 3.020732600000000048e+02
3.108958999999999833e+03 2.999091599999999858e+02
3.110318999999999960e+03 3.034958199999999806e+02
3.111679000000000087e+03 2.984342800000000011e+02
3.113039000000000215e+03 3.000226099999999860e+02
3.114398999999999887e+03 2.999936500000000024e+02
3.115759000000000015e+03 3.018706399999999803e+02
3.117119000000000142e+03 2.971483299999999872e+02
3.118478999999999814e+03 3.002707199999999830e+02
3.119838999999999942e+03 2.994040200000000027e+02
3.121199000000000069e+03 3.037618499999999813e+02
3.122559000000000196e+03 2.996655000000000086e+02
3.123918999999999869e+03 3.010321900000000142e+02
3.125278999999999996e+03 3.003249299999999948e+02
3.126639000000000124e+03 2.987246099999999842e+02
3.127998999999999796e+03 2.983745599999999740e+02
3.129358999999999924e+03 3.008629000000000246e+02
3.130719000000000051e+03 2.981502399999999966e+02
3.132079000000000178e+03 2.997506099999999947e+02
3.133438999999999851e+03 2.990017500000000155e+02
3.134798999999999978e+03 2.998381899999999973e+02
3.136159000000000106e+03 3.015921900000000164e+02
3.137518999999999778e+03 3.001092399999999998e+02
3.138878999999999905e+03 2.965131200000000149e+02
3.140239000000000033e+03 3.010137599999999907e+02
3.141599000000000160e+03 3.004299599999999941e+02
3.142958999999999833e+03 2.991035200000000032e+02
3.144318999999999960e+03 3.009349799999999959e+02
3.145679000000000087e+03 2.999507399999999961e+02
3.147039000000000215e+03 3.014693199999999820e+02
3.148398999999999887e+03 2.980203500000000076e+02
3.149759000000000015e+03 3.017468499999999949e+02
3.151119000000000142e+03 3.011728600000000142e+02
3.152478999999999814e+03 3.001298800000000142e+02
3.153838999999999942e+03 3.011746200000000044e+02
3.155199000000000069e+03 3.019907699999999977e+02
3.156559000000000196e+03 3.016387500000000159e+02
3.157918999999999869e+03 3.008296399999999835e+02
3.159278999999999996e+03 2.992680899999999724e+02
3.160639000000000124e+03 3.012410199999999918e+02
3.161998999999999796e+03 3.000283099999999763e+02
3.163358999999999924e+03 2.985096599999999967e+02
3.164719000000000051e+03 3.006960399999999822e+02
3.166079000000000178e+03 3.008789100000000190e+02
3.167438999999999851e+03 3.005203099999999949e+02
3.168798999999999978e+03 2.995045900000000074e+02
3.170159000000000106e+03 2.983582099999999855e+02
3.171518999999999778e+03 2.993219399999999837e+02
3.172878999999999905e+03 3.003251900000000205e+02
3.174239000000000033e+03 3.012257999999999925e+02
3.175599000000000160e+03 3.016723600000000260e+02
3.176958999999999833e+03 2.997042200000000207e+02
3.178318999999999960e+03 2.988250899999999888e+02
3.179679000000000087e+03 3.022372599999999920e+02
3.181039000000000215e+03 3.001628799999999728e+02
3.182398999999999887e+03 2.986782499999999914e+02
3.183759000000000015e+03 3.023311400000000049e+02
3.185119000000000142e+03 3.001470600000000104e+02
3.186478999999999814e+03 3.011485299999999938e+02
3.187838999999999942e+03 2.974963099999999940e+02
3.189199000000000069e+03 3.040805399999999850e+02
3.190559000000000196e+03 2.967506599999999821e+02
3.191918999999999869e+03 2.984397099999999909e+02
3.193278999999999996e+03 3.004790600000000040e+02
3.194639000000000124e+03 2.999776200000000017e+02
3.195998999999999796e+03 3.021839600000000132e+02
3.197358999999999924e+03 2.988801000000000272e+02
3.198719000000000051e+03 3.003429499999999734e+02
3.200079000000000178e+03 3.023513599999999997e+02
3.201438999999999851e+03 3.003767100000000028e+02
3.202798999999999978e+03 3.004755499999999984e+02
3.204159000000000106e+03 2.994481999999999857e+02
3.205518999999999778e+03 2.998061099999999897e+02
3.206878999999999905e+03 3.000677699999999959e+02
3.208239000000000033e+03 3.020158099999999877e+02
3.209599000000000160e+03 2.991468499999999722e+02
3.210958999999999833e+03 2.979862600000000157e+02
3.212318999999999960e+03 2.991460500000000025e+02
3.213679000000000087e+03 3.017852599999999939e+02
3.215039000000000215e+03 3.002290699999999788e+02
3.216398999999999887e+03 3.005009400000000142e+02
3.217759000000000015e+03 2.981995200000000068e+02
3.219119000000000142e+03 3.010693899999999985e+02
3.220478999999999814e+03 3.025427700000000186e+02
3.221838999999999942e+03 2.974758299999999736e+02
3.223199000000000069e+03 3.012216599999999858e+02
3.224559000000000196e+03 3.014876399999999990e+02
3.225918999999999869e+03 2.991223200000000020e+02
3.227278999999999996e+03 2.993546299999999860e+02
3.228639000000000124e+03 2.974520699999999920e+02
3.229998999999999796e+03 3.002717999999999847e+02
3.231358999999999924e+03 2.995148500000000240e+02
3.232719000000000051e+03 2.989774699999999825e+02
3.234079000000000178e+03 2.986925299999999766e+02
3.235438999999999851e+03 3.000688499999999976e+02
3.236798999999999978e+03 2.984751600000000167e+02
3.238159000000000106e+03 3.026828300000000240e+02
3.239518999999999778e+03 3.004731600000000071e+02
3.240878999999999905e+03 3.004361200000000167e+02
3.242239000000000033e+03 2.994060699999999997e+02
3.243599000000000160e+03 2.982502200000000130e+02
3.244958999999999833e+03 3.017850599999999872e+02
3.246318999999999960e+03 3.022786300000000210e+02
3.247679000000000087e+03 3.026518899999999803e+02
3.249039000000000215e+03 3.018575599999999781e+02
3.250398999999999887e+03 2.981154000000000224e+02
3.251759000000000015e+03 3.023683500000000208e+02
3.253119000000000142e+03 2.953898699999999735e+02
3.254478999999999814e+03 2.977787299999999959e+02
3.255838999999999942e+03 3.031136999999999944e+02
3.257199000000000069e+03 2.992918599999999856e+02
3.258559000000000196e+03 2.989691199999999753e+02
3.259918999999999869e+03 2.977250599999999849e+02
3.261278999999999996e+03 2.991496700000000146e+02
3.262639000000000124e+03 2.997368700000000104e+02
3.263998999999999796e+03 2.994818000000000211e+02
3.265358999999999924e+03 3.019959799999999746e+02
3.266719000000000051e+03 3.009883899999999812e+02
3.268079000000000178e+03 2.986154599999999846e+02
3.269438999999999851e+03 2.964648799999999937e+02
3.270798999999999978e+03 2.997290199999999913e+02
3.272159000000000106e+03 2.983360700000000065e+02
3.273518999999999778e+03 3.010832500000000209e+02
3.274878999999999905e+03 2.995234899999999811e+02
3.276239000000000033e+03 2.986757600000000252e+02
3.277599000000000160e+03 2.994135299999999802e+02
3.278958999999999833e+03 2.974189099999999826e+02
3.280318999999999960e+03 2.992598100000000159e+02
3.281679000000000087e+03 3.003882899999999836e+02
3.283039000000000215e+03 2.990633399999999824e+02
3.284398999999999887e+03 2.999106100000000197e+02
3.285759000000000015e+03 2.990930599999999799e+02
3.287119000000000142e+03 2.994554899999999975e+02
3.288478999999999814e+03 3.019608799999999746e+02
3.289838999999999942e+03 2.979626999999999839e+02
3.291199000000000069e+03 3.010256600000000162e+02
3.292559000000000196e+03 2.989051499999999919e+02
3.293918999999999869e+03 2.996132700000000000e+02
3.295278999999999996e+03 3.008559500000000071e+02
3.296639000000000124e+03 3.012597400000000221e+02
3.297998999999999796e+03 3.016504800000000159e+02
3.299358999999999924e+03 3.019471399999999903e+02
3.300719000000000051e+03 2.972448400000000106e+02
3.302079000000000178e+03 3.009341400000000135e+02
3.303438999999999851e+03 2.999167199999999980e+02
3.304798999999999978e+03 3.011871100000000183e+02
3.306159000000000106e+03 3.004345900000000142e+02
3.307518999999999778e+03 2.993396099999999933e+02
3.308878999999999905e+03 2.993241300000000251e+02
3.310239000000000033e+03 3.005704000000000065e+02
3.311599000000000160e+03 3.000384599999999864e+02
3.312958999999999833e+03 3.005324299999999766e+02
3.314318999999999960e+03 2.992751900000000091e+02
3.315679000000000087e+03 2.978700000000000045e+02
3.317039000000000215e+03 2.993317999999999870e+02
3.318398999999999887e+03 2.999002100000000155e+02
3.319759000000000015e+03 2.979504299999999830e+02
3.321119000000000142e+03 3.015029200000000174e+02
3.322478999999999814e+03 3.008450399999999831e+02
3.323838999999999942e+03 3.021342799999999897e+02
3.325199000000000069e+03 2.994829300000000103e+02
3.326559000000000196e+03 2.986726699999999823e+02
3.327918999999999869e+03 2.988707800000000248e+02
3.329278999999999996e+03 2.989042699999999968e+02
3.330639000000000124e+03 2.986783199999999852e+02
3.331998999999999796e+03 3.001777299999999968e+02
3.333358999999999924e+03 3.006503099999999904e+02
3.334719000000000051e+03 3.005514499999999884e+02
3.336079000000000178e+03 3.009886500000000069e+02
3.337438999999999851e+03 3.006212899999999877e+02
3.338798999999999978e+03 2.979962699999999813e+02
3.340159000000000106e+03 2.998379600000000096e+02
3.341518999999999778e+03 3.014121900000000096e+02
3.342878999999999905e+03 3.025831400000000144e+02
3.344239000000000033e+03 3.001997000000000071e+02
3.345599000000000160e+03 2.986990400000000250e+02
3.346958999999999833e+03 3.020717399999999770e+02
3.348318999999999960e+03 2.982350299999999947e+02
3.349679000000000087e+03 3.026783500000000231e+02
3.351039000000000215e+03 2.989926300000000197e+02
3.352398999999999887e+03 2.999923800000000256e+02
3.353759000000000015e+03 3.008073200000000043e+02
3.355119000000000142e+03 3.019865699999999720e+02
3.356478999999999814e+03 3.002338300000000118e+02
3.357838999999999942e+03 3.004692000000000007e+02
3.359199000000000069e+03 2.978504899999999793e+02
3.360559000000000196e+03 3.024998499999999808e+02
3.361918999999999869e+03 3.024254599999999868e+02
3.363278999999999996e+03 3.002500499999999874e+02
3.364639000000000124e+03 3.000386799999999994e+02
3.365998999999999796e+03 3.033819100000000049e+02
3.367358999999999924e+03 2.971675200000000245e+02
3.368719000000000051e+03 2.997010500000000093e+02
3.370079000000000178e+03 2.989501799999999889e+02
3.371438999999999851e+03 2.959982699999999909e+02
3.372798999999999978e+03 3.014701200000000085e+02
3.374159000000000106e+03 3.001245900000000120e+02
3.375518999999999778e+03 2.972737099999999941e+02
3.376878999999999905e+03 2.967923000000000116e+02
3.378239000000000033e+03 2.998598299999999881e+02
3.379599000000000160e+03 2.977454399999999737e+02
3.380958999999999833e+03 2.990988800000000083e+02
3.382318999999999960e+03 2.986197799999999916e+02
3.383679000000000087e+03 2.997876600000000167e+02
3.385039000000000215e+03 3.013061700000000087e+02
3.386398999999999887e+03 3.001349900000000162e+02
3.387759000000000015e+03 3.006035899999999970e+02
3.389119000000000142e+03 2.991089099999999803e+02
3.390478999999999814e+03 2.989388400000000274e+02
3.391838999999999942e+03 3.010184499999999730e+02
3.393199000000000069e+03 2.997744700000000080e+02
3.394559000000000196e+03 2.989424200000000269e+02
3.395918999999999869e+03 3.036750099999999861e+02
3.397278999999999996e+03 2.999205799999999726e+02
3.398639000000000124e+03 2.994412899999999809e+02
3.399998999999999796e+03 2.985516999999999825e+02
3.401358999999999924e+03 2.999148599999999760e+02
3.402719000000000051e+03 3.022040099999999825e+02
3.404079000000000178e+03 2.982503300000000195e+02
3.405438999999999851e+03 2.968516500000000065e+02
3.406798999999999978e+03 3.001289100000000190e+02
3.408159000000000106e+03 2.985002400000000193e+02
3.409518999999999778e+03 3.005635700000000270e+02
3.410878999999999905e+03 3.003127400000000193e+02
3.412239000000000033e+03 2.989792899999999918e+02
3.413599000000000160e+03 3.027155900000000202e+02
3.414958999999999833e+03 3.012095899999999915e+02
3.416318999999999960e+03 3.018543199999999729e+02
3.417679000000000087e+03 2.966171800000000189e+02
3.419039000000000215e+03 2.988978200000000243e+02
3.420398999999999887e+03 2.999179199999999810e+02
3.421759000000000015e+03 3.004300400000000195e+02
3.423119000000000142e+03 2.978415299999999775e+02
3.424478999999999814e+03 2.995890600000000177e+02
3.425838999999999942e+03 2.994619900000000143e+02
3.427199000000000069e+03 3.012901100000000270e+02
3.428559000000000196e+03 2.989559699999999793e+02
3.429918999999999869e+03 3.002308499999999754e+02
3.431278999999999996e+03 2.994621399999999767e+02
3.432639000000000124e+03 3.001461100000000215e+02
3.433998999999999796e+03 3.015090599999999768e+02
3.435358999999999924e+03 3.007727800000000116e+02
3.436719000000000051e+03 2.985352100000000064e+02
3.438079000000000178e+03 2.997434600000000273e+02
3.439438999999999851e+03 2.993681500000000142e+02
3.440798999999999978e+03 2.990944499999999948e+02
3.442159000000000106e+03 3.004026600000000258e+02
3.443518999999999778e+03 2.976536699999999769e+02
3.444878999999999905e+03 3.006056600000000003e+02
3.446239000000000033e+03 3.012123399999999833e+02
3.447599000000000160e+03 2.987408500000000231e+02
3.448958999999999833e+03 2.980003199999999879e+02
3.450318999999999960e+03 3.004714999999999918e+02
3.451679000000000087e+03 3.007598600000000033e+02
3.453039000000000215e+03 3.018194899999999734e+02
3.454398999999999887e+03 3.017349500000000262e+02
3.455759000000000015e+03 3.029358899999999721e+02
3.457119000000000142e+03 3.013684400000000210e+02
3.458478999999999814e+03 2.992314000000000078e+02
3.459838999999999942e+03 2.969953199999999924e+02
3.461199000000000069e+03 2.985828799999999887e+02
3.462559000000000196e+03 2.996084700000000112e+02
3.463918999999999869e+03 2.982255599999999731e+02
3.465278999999999996e+03 2.965658000000000243e+02
3.466639000000000124e+03 3.004480599999999981e+02
3.467998999999999796e+03 3.001660200000000032e+02
3.469358999999999924e+03 3.011007599999999798e+02
3.470719000000000051e+03 2.996071499999999901e+02
3.472079000000000178e+03 2.997007300000000214e+02
3.473438999999999851e+03 3.009388299999999958e+02
3.474798999999999978e+03 2.990668699999999944e+02
3.476159000000000106e+03 3.009496199999999817e+02
3.477518999999999778e+03 2.966222900000000209e+02
3.478878999999999905e+03 3.011154900000000225e+02
3.480239000000000033e+03 2.979547600000000216e+02
3.481599000000000160e+03 2.998610300000000279e+02
3.482958999999999833e+03 2.996378500000000145e+02
3.484318999999999960e+03 3.024441899999999919e+02
3.485679000000000087e+03 3.009030799999999886e+02
3.487039000000000215e+03 2.976574499999999830e+02
3.488398999999999887e+03 2.993081599999999867e+02
3.489759000000000015e+03 2.998476200000000063e+02
3.491119000000000142e+03 2.980314200000000255e+02
3.492478999999999814e+03 2.987863899999999830e+02
3.493838999999999942e+03 3.010653500000000236e+02
3.495199000000000069e+03 3.012528599999999983e+02
3.496559000000000196e+03 3.007568999999999733e+02
3.497918999999999869e+03 3.006969799999999964e+02
3.499278999999999996e+03 3.033439399999999750e+02
3.500639000000000124e+03 3.030702999999999747e+02
3.501998999999999796e+03 2.990163499999999885e+02
3.503358999999999924e+03 3.001682599999999752e+02
3.504719000000000051e+03 2.998832499999999754e+02
3.506079000000000178e+03 2.998659599999999728e+02
3.507438999999999851e+03 2.991857499999999845e+02
3.508798999999999978e+03 2.990452999999999975e+02
3.510159000000000106e+03 2.971555000000000177e+02
3.511518999999999778e+03 2.996941899999999919e+02
3.512878999999999905e+03 2.997315199999999891e+02
3.514239000000000033e+03 2.992589600000000019e+02
3.515599000000000160e+03 2.998319700000000125e+02
3.516958999999999833e+03 3.007994699999999852e+02
3.518318999999999960e+03 3.023203500000000190e+02
3.519679000000000087e+03 2.981145500000000084e+02
3.521039000000000215e+03 2.957182900000000245e+02
3.522398999999999887e+03 3.017510199999999827e+02
3.523759000000000015e+03 3.004615900000000011e+02
3.525119000000000142e+03 3.021422400000000152e+02
3.526478999999999814e+03 3.005151500000000055e+02
3.527838999999999942e+03 2.992115600000000200e+02
3.529199000000000069e+03 3.007778599999999756e+02
3.530559000000000196e+03 3.001324900000000184e+02
3.531918999999999869e+03 2.985919000000000096e+02
3.533278999999999996e+03 3.026765599999999949e+02
3.534639000000000124e+03 2.998598700000000008e+02
3.535998999999999796e+03 3.029485099999999989e+02
3.537358999999999924e+03 2.989990999999999985e+02
3.538719000000000051e+03 3.005726799999999912e+02
3.540079000000000178e+03 2.955960499999999911e+02
3.541438999999999851e+03 3.017228700000000003e+02
3.542798999999999978e+03 2.988839899999999830e+02
3.544159000000000106e+03 2.988985500000000002e+02
3.545518999999999778e+03 2.993051600000000008e+02
3.546878999999999905e+03 3.010275599999999940e+02
3.548239000000000033e+03 2.984972599999999829e+02
3.549599000000000160e+03 3.015139300000000162e+02
3.550958999999999833e+03 3.006416500000000269e+02
3.552318999999999960e+03 2.993905500000000188e+02
3.553679000000000087e+03 3.000663999999999874e+02
3.555039000000000215e+03 2.995727800000000229e+02
3.556398999999999887e+03 3.019893700000000081e+02
3.557759000000000015e+03 3.031277600000000234e+02
3.559119000000000142e+03 3.008400100000000066e+02
3.560478999999999814e+03 3.013295400000000086e+02
3.561838999999999942e+03 2.991318699999999922e+02
3.563199000000000069e+03 2.985704799999999750e+02
3.564559000000000196e+03 2.993050200000000132e+02
3.565918999999999869e+03 2.967766599999999926e+02
3.567278999999999996e+03 3.020704400000000192e+02
3.568639000000000124e+03 2.987408399999999915e+02
3.569998999999999796e+03 2.995942400000000134e+02
3.571358999999999924e+03 2.994038199999999961e+02
3.572719000000000051e+03 2.981738300000000095e+02
3.574079000000000178e+03 3.003861200000000053e+02
3.575438999999999851e+03 2.998392400000000180e+02
3.576798999999999978e+03 2.990350799999999936e+02
3.578159000000000106e+03 3.050681599999999776e+02
3.579518999999999778e+03 2.990533399999999915e+02
3.580878999999999905e+03 3.000530200000000036e+02
3.582239000000000033e+03 2.996695300000000088e+02
3.583599000000000160e+03 3.021369399999999814e+02
3.584958999999999833e+03 3.008210300000000075e+02
3.586318999999999960e+03 2.991986099999999738e+02
3.587679000000000087e+03 3.004873799999999733e+02
3.589039000000000215e+03 3.026310799999999972e+02
3.590398999999999887e+03 3.008479899999999816e+02
3.591759000000000015e+03 3.015805599999999913e+02
3.593119000000000142e+03 3.009737200000000144e+02
3.594478999999999814e+03 2.974374799999999937e+02
3.595838999999999942e+03 2.997761199999999917e+02
3.597199000000000069e+03 2.985669899999999757e+02
3.598559000000000196e+03 2.987689799999999991e+02
3.599918999999999869e+03 2.992105000000000246e+02
3.601278999999999996e+03 3.005006500000000074e+02
3.602639000000000124e+03 3.021800999999999817e+02
3.603998999999999796e+03 3.024740400000000022e+02
3.605358999999999924e+03 3.019541899999999828e+02
3.606719000000000051e+03 3.024099100000000249e+02
3.608079000000000178e+03 3.024612999999999943e+02
3.609438999999999851e+03 2.974752199999999789e+02
3.610798999999999978e+03 3.004184999999999945e+02
3.612159000000000106e+03 2.992171299999999974e+02
3.613518999999999778e+03 2.992635399999999777e+02
3.614878999999999905e+03 3.022834300000000098e+02
3.616239000000000033e+03 2.991055499999999938e+02
3.617599000000000160e+03 2.980307599999999866e+02
3.618958999999999833e+03 3.010360699999999952e+02
3.620318999999999960e+03 2.994569299999999998e+02
3.621679000000000087e+03 3.012527999999999793e+02
3.623039000000000215e+03 2.996859699999999975e+02
3.624398999999999887e+03 3.002227700000000254e+02
3.625759000000000015e+03 3.013701800000000048e+02
3.627119000000000142e+03 3.020692799999999920e+02
3.628478999999999814e+03 2.979926399999999944e+02
3.629838999999999942e+03 3.001369399999999814e+02
3.631199000000000069e+03 2.987263199999999870e+02
3.632559000000000196e+03 2.988366899999999760e+02
3.633918999999999869e+03 3.010183799999999792e+02
3.635278999999999996e+03 3.021154799999999909e+02
3.636639000000000124e+03 3.007764900000000239e+02
3.637998999999999796e+03 2.994429900000000089e+02
3.639358999999999924e+03 2.983707600000000184e+02
3.640719000000000051e+03 3.000844000000000165e+02
3.642079000000000178e+03 2.975681700000000092e+02
3.643438999999999851e+03 3.014534400000000005e+02
3.644798999999999978e+03 2.998936899999999923e+02
3.646159000000000106e+03 2.975031099999999924e+02
3.647518999999999778e+03 3.015440800000000081e+02
3.648878999999999905e+03 2.993579500000000166e+02
3.650239000000000033e+03 2.984153600000000210e+02
3.651599000000000160e+03 2.975515899999999760e+02
3.652958999999999833e+03 3.009121700000000033e+02
3.654318999999999960e+03 3.012407200000000103e+02
3.655679000000000087e+03 3.004763300000000186e+02
3.657039000000000215e+03 3.038563800000000015e+02
3.658398999999999887e+03 3.023689400000000091e+02
3.659759000000000015e+03 3.003105699999999842e+02
3.661119000000000142e+03 3.002119099999999889e+02
3.662478999999999814e+03 3.005544699999999807e+02
3.663838999999999942e+03 3.002890199999999936e+02
3.665199000000000069e+03 3.013266300000000228e+02
3.666559000000000196e+03 3.002551399999999830e+02
3.667918999999999869e+03 3.008450000000000273e+02
3.669278999999999996e+03 2.988601300000000265e+02
3.670639000000000124e+03 3.038237300000000118e+02
3.671998999999999796e+03 3.004992899999999736e+02
3.673358999999999924e+03 3.008804400000000214e+02
3.674719000000000051e+03 3.029554699999999912e+02
3.676079000000000178e+03 2.982046700000000214e+02
3.677438999999999851e+03 2.991275099999999725e+02
3.678798999999999978e+03 2.985362099999999828e+02
3.680159000000000106e+03 2.998928399999999783e+02
3.681518999999999778e+03 3.005545099999999934e+02
3.682878999999999905e+03 3.006648200000000202e+02
3.684239000000000033e+03 3.022170699999999783e+02
3.685599000000000160e+03 2.983341100000000097e+02
3.686958999999999833e+03 2.992166500000000156e+02
3.688318999999999960e+03 2.974618899999999826e+02
3.689679000000000087e+03 3.022333499999999731e+02
3.691039000000000215e+03 3.000556900000000269e+02
3.692398999999999887e+03 2.983544999999999732e+02
3.693759000000000015e+03 2.998963299999999776e+02
3.695119000000000142e+03 2.994030099999999948e+02
3.696478999999999814e+03 3.009805099999999811e+02
3.697838999999999942e+03 3.021583099999999718e+02
3.699199000000000069e+03 2.998272999999999797e+02
3.700559000000000196e+03 2.973714100000000258e+02
3.701918999999999869e+03 3.007059800000000109e+02
3.703278999999999996e+03 3.025863800000000197e+02
3.704639000000000124e+03 2.989628700000000094e+02
3.705998999999999796e+03 3.022333399999999983e+02
3.707358999999999924e+03 2.983086099999999874e+02
3.708719000000000051e+03 2.985281699999999887e+02
3.710079000000000178e+03 2.990851400000000240e+02
3.711438999999999851e+03 2.968059999999999832e+02
3.712798999999999978e+03 3.005445100000000025e+02
3.714159000000000106e+03 3.005045600000000263e+02
3.715518999999999778e+03 2.976400399999999991e+02
3.716878999999999905e+03 3.027720800000000168e+02
3.718239000000000033e+03 2.981140700000000265e+02
3.719599000000000160e+03 3.005672400000000266e+02
3.720958999999999833e+03 3.014349700000000212e+02
3.722318999999999960e+03 2.995765400000000227e+02
3.723679000000000087e+03 3.028339500000000157e+02
3.725039000000000215e+03 3.003692100000000096e+02
3.726398999999999887e+03 3.033204499999999939e+02
3.727759000000000015e+03 3.008870000000000005e+02
3.729119000000000142e+03 2.982467599999999948e+02
3.730478999999999814e+03 2.975601599999999962e+02
3.731838999999999942e+03 2.974809399999999755e+02
3.733199000000000069e+03 3.027904800000000023e+02
3.734559000000000196e+03 3.013379800000000159e+02
3.735918999999999869e+03 2.997584400000000073e+02
3.737278999999999996e+03 2.981586300000000165e+02
3.738639000000000124e+03 2.984646299999999997e+02
3.739998999999999796e+03 2.984480100000000107e+02
3.741358999999999924e+03 2.992396299999999769e+02
3.742719000000000051e+03 3.002713200000000029e+02
3.744079000000000178e+03 2.989542400000000271e+02
3.745438999999999851e+03 2.986664999999999850e+02
3.746798999999999978e+03 2.996701400000000035e+02
3.748159000000000106e+03 3.022346800000000258e+02
3.749518999999999778e+03 3.001382199999999898e+02
3.750878999999999905e+03 3.019156800000000089e+02
3.752239000000000033e+03 2.991285899999999742e+02
3.753599000000000160e+03 2.954734500000000139e+02
3.754958999999999833e+03 2.994965100000000007e+02
3.756318999999999960e+03 3.010011600000000271e+02
3.757679000000000087e+03 2.979110299999999825e+02
3.759039000000000215e+03 2.993732699999999909e+02
3.760398999999999887e+03 2.995287299999999959e+02
3.761759000000000015e+03 2.985998999999999910e+02
3.763119000000000142e+03 3.024896400000000085e+02
3.764478999999999814e+03 3.001880300000000261e+02
3.765838999999999942e+03 3.017165499999999838e+02
3.767199000000000069e+03 2.976263099999999895e+02
3.768559000000000196e+03 3.002384599999999750e+02
3.769918999999999869e+03 3.005162700000000200e+02
3.771278999999999996e+03 2.964280099999999720e+02
3.772639000000000124e+03 2.997684199999999919e+02
3.773998999999999796e+03 2.992539300000000253e+02
3.775358999999999924e+03 3.007613499999999931e+02
3.776719000000000051e+03 3.000319400000000201e+02
3.778079000000000178e+03 2.990338600000000042e+02
3.779438999999999851e+03 2.987823099999999954e+02
3.780798999999999978e+03 2.990572700000000168e+02
3.782159000000000106e+03 2.984814200000000142e+02
3.783518999999999778e+03 3.011793499999999995e+02
3.784878999999999905e+03 3.011375899999999888e+02
3.786239000000000033e+03 2.976332499999999754e+02
3.787599000000000160e+03 3.022113499999999817e+02
3.788958999999999833e+03 2.987349800000000073e+02
3.790318999999999960e+03 2.982632399999999961e+02
3.791679000000000087e+03 2.974658999999999764e+02
3.793039000000000215e+03 2.959434099999999717e+02
3.794398999999999887e+03 3.007031000000000063e+02
3.795759000000000015e+03 3.038321199999999749e+02
3.797119000000000142e+03 3.018472199999999930e+02
3.798478999999999814e+03 2.976538100000000213e+02
3.799838999999999942e+03 3.016035100000000284e+02
3.801199000000000069e+03 3.001065500000000270e+02
3.802559000000000196e+03 2.970561900000000151e+02
3.803918999999999869e+03 2.987733400000000188e+02
3.805278999999999996e+03 2.990479900000000271e+02
3.806639000000000124e+03 3.012283199999999965e+02
3.807998999999999796e+03 2.980774000000000115e+02
3.809358999999999924e+03 2.996616700000000151e+02
3.810719000000000051e+03 2.969525300000000243e+02
3.812079000000000178e+03 3.019575399999999945e+02
3.813438999999999851e+03 3.005658500000000117e+02
3.814798999999999978e+03 3.035296900000000164e+02
3.816159000000000106e+03 3.007946999999999775e+02
3.817518999999999778e+03 3.000069300000000112e+02
3.818878999999999905e+03 3.011059900000000198e+02
3.820239000000000033e+03 3.011918999999999755e+02
3.821599000000000160e+03 3.032926699999999869e+02
3.822958999999999833e+03 2.990953000000000088e+02
3.824318999999999960e+03 2.995578699999999799e+02
3.825679000000000087e+03 3.000114899999999807e+02
3.827039000000000215e+03 2.996562999999999874e+02
3.828398999999999887e+03 3.023548799999999801e+02
3.829759000000000015e+03 3.012373400000000174e+02
3.831119000000000142e+03 2.973943399999999997e+02
3.832478999999999814e+03 3.035350300000000061e+02
3.833838999999999942e+03 2.976921199999999885e+02
3.835199000000000069e+03 2.980985699999999952e+02
3.836559000000000196e+03 3.011628900000000044e+02
3.837918999999999869e+03 3.014236099999999965e+02
3.839278999999999996e+03 2.990706099999999878e+02
3.840639000000000124e+03 2.972034600000000069e+02
3.841998999999999796e+03 3.023700200000000109e+02
3.843358999999999924e+03 2.999759599999999864e+02
3.844719000000000051e+03 3.010497599999999920e+02
3.846079000000000178e+03 2.979209700000000112e+02
3.847438999999999851e+03 3.000634099999999762e+02
3.848798999999999978e+03 3.008245699999999943e+02
3.850159000000000106e+03 3.004035900000000083e+02
3.851518999999999778e+03 3.003855500000000234e+02
3.852878999999999905e+03 2.991162499999999795e+02
3.854239000000000033e+03 2.995172800000000279e+02
3.855599000000000160e+03 2.988249400000000264e+02
3.856958999999999833e+03 2.999593600000000038e+02
3.858318999999999960e+03 3.017699200000000133e+02
3.859679000000000087e+03 2.997805099999999925e+02
3.861039000000000215e+03 3.045123800000000074e+02
3.862398999999999887e+03 3.016666799999999853e+02
3.863759000000000015e+03 2.978802299999999832e+02
3.865119000000000142e+03 3.015706400000000258e+02
3.866478999999999814e+03 2.990077699999999936e+02
3.867838999999999942e+03 2.988566700000000083e+02
3.869199000000000069e+03 2.984433900000000222e+02
3.870559000000000196e+03 3.010424100000000180e+02
3.871918999999999869e+03 3.015978999999999814e+02
3.873278999999999996e+03 2.991230600000000095e+02
3.874639000000000124e+03 3.006268600000000220e+02
3.875998999999999796e+03 3.028016099999999824e+02
3.877358999999999924e+03 3.012708000000000084e+02
3.878719000000000051e+03 3.014084100000000035e+02
3.880079000000000178e+03 3.006773600000000215e+02
3.881438999999999851e+03 2.995005800000000136e+02
3.882798999999999978e+03 2.998190999999999917e+02
3.884159000000000106e+03 2.995980900000000133e+02
3.885518999999999778e+03 3.015793199999999956e+02
3.886878999999999905e+03 2.984828299999999786e+02
3.888239000000000033e+03 3.004701200000000085e+02
3.889599000000000160e+03 3.002066199999999867e+02
3.890958999999999833e+03 3.010014800000000150e+02
3.892318999999999960e+03 3.015206099999999765e+02
3.893679000000000087e+03 2.977950500000000034e+02
3.895039000000000215e+03 3.027219999999999800e+02
3.896398999999999887e+03 3.025387200000000121e+02
3.897759000000000015e+03 2.995238899999999944e+02
3.899119000000000142e+03 2.998535200000000032e+02
3.900478999999999814e+03 3.003818999999999733e+02
3.901838999999999942e+03 2.998194300000000112e+02
3.903199000000000069e+03 3.011009099999999989e+02
3.904559000000000196e+03 3.001184400000000210e+02
3.905918999999999869e+03 3.032530499999999734e+02
3.907278999999999996e+03 2.988111700000000042e+02
3.908639000000000124e+03 2.991185199999999895e+02
3.909998999999999796e+03 2.991537099999999896e+02
3.911358999999999924e+03 2.986655200000000150e+02
3.912719000000000051e+03 2.983876900000000205e+02
3.914079000000000178e+03 2.971932400000000030e+02
3.915438999999999851e+03 3.012754699999999843e+02
3.916798999999999978e+03 3.024775599999999827e+02
3.918159000000000106e+03 3.014899599999999964e+02
3.919518999999999778e+03 3.019949899999999730e+02
3.920878999999999905e+03 3.001616799999999898e+02
3.922239000000000033e+03 3.009700900000000274e+02
3.923599000000000160e+03 2.988954299999999762e+02
3.924958999999999833e+03 2.997992300000000228e+02
3.926318999999999960e+03 2.994234599999999773e+02
3.927679000000000087e+03 2.983007600000000252e+02
3.929039000000000215e+03 2.992657600000000002e+02
3.930398999999999887e+03 3.012046300000000087e+02
3.931759000000000015e+03 2.980045099999999820e+02
3.933119000000000142e+03 3.001147000000000276e+02
3.934478999999999814e+03 2.993756500000000074e+02
3.935838999999999942e+03 2.994115199999999959e+02
3.937199000000000069e+03 2.967617399999999748e+02
3.938559000000000196e+03 2.981276100000000042e+02
3.939918999999999869e+03 2.992471100000000206e+02
3.941278999999999996e+03 3.019477400000000102e+02
3.942639000000000124e+03 2.996354000000000042e+02
3.943998999999999796e+03 2.987690099999999802e+02
3.945358999999999924e+03 3.018578299999999786e+02
3.946719000000000051e+03 2.982986000000000217e+02
3.948079000000000178e+03 2.995740099999999870e+02
3.949438999999999851e+03 2.979621799999999894e+02
3.950798999999999978e+03 2.988238099999999804e+02
3.952159000000000106e+03 2.999857299999999896e+02
3.953518999999999778e+03 3.010423200000000179e+02
3.954878999999999905e+03 2.976000700000000165e+02
3.956239000000000033e+03 2.997982000000000085e+02
3.957599000000000160e+03 3.000412600000000225e+02
3.958958999999999833e+03 2.999184099999999944e+02
3.960318999999999960e+03 2.995351600000000190e+02
3.961679000000000087e+03 3.006645399999999881e+02
3.963039000000000215e+03 3.005532000000000039e+02
3.964398999999999887e+03 2.999540499999999952e+02
3.965759000000000015e+03 3.020106200000000172e+02
3.967119000000000142e+03 2.989023000000000252e+02
3.968478999999999814e+03 3.011993899999999940e+02
3.969838999999999942e+03 3.003734200000000101e+02
3.971199000000000069e+03 2.980455799999999726e+02
3.972559000000000196e+03 3.006843700000000013e+02
3.973918999999999869e+03 2.974935699999999770e+02
3.975278999999999996e+03 2.966197300000000041e+02
3.976639000000000124e+03 2.973631500000000187e+02
3.977998999999999796e+03 2.986643199999999752e+02
3.979358999999999924e+03 2.988172500000000014e+02
3.980719000000000051e+03 3.032000800000000140e+02
3.982079000000000178e+03 3.008410700000000020e+02
3.983438999999999851e+03 3.011505799999999908e+02
3.984798999999999978e+03 2.993148699999999849e+02
3.986159000000000106e+03 2.998707200000000057e+02
3.987518999999999778e+03 2.991202900000000113e+02
3.988878999999999905e+03 2.996768099999999890e+02
3.990239000000000033e+03 3.005868899999999826e+02
3.991599000000000160e+03 2.992089000000000283e+02
3.992958999999999833e+03 2.999487500000000182e+02
3.994318999999999960e+03 3.008144100000000094e+02
3.995679000000000087e+03 2.990520200000000273e+02
3.997039000000000215e+03 2.979276600000000030e+02
3.998398999999999887e+03 3.014901699999999778e+02
3.999759000000000015e+03 2.999084100000000035e+02
4.001119000000000142e+03 2.959111100000000079e+02
4.002478999999999814e+03 3.005623800000000188e+02
4.003838999999999942e+03 3.007544300000000135e+02
4.005199000000000069e+03 3.010795299999999770e+02
4.006559000000000196e+03 3.000251000000000090e+02
4.007918999999999869e+03 3.000257500000000164e+02
4.009278999999999996e+03 2.997160000000000082e+02
4.010639000000000124e+03 3.006515299999999797e+02
4.011998999999999796e+03 3.012609100000000240e+02
4.013358999999999924e+03 3.002705599999999890e+02
4.014719000000000051e+03 3.012982799999999770e+02
4.016079000000000178e+03 3.003500000000000227e+02
4.017438999999999851e+03 3.004548399999999901e+02
4.018798999999999978e+03 3.022995300000000043e+02
4.020159000000000106e+03 2.998686099999999897e+02
4.021518999999999778e+03 2.984478899999999726e+02
4.022878999999999905e+03 3.011505599999999845e+02
4.024239000000000033e+03 2.996662400000000162e+02
4.025599000000000160e+03 3.010715700000000083e+02
4.026958999999999833e+03 2.989755000000000109e+02
4.028318999999999960e+03 2.998688099999999963e+02
4.029679000000000087e+03 3.015568499999999972e+02
4.031039000000000215e+03 3.010965400000000045e+02
4.032398999999999887e+03 3.006887600000000020e+02
4.033759000000000015e+03 2.989370599999999740e+02
4.035119000000000142e+03 3.024676099999999792e+02
4.036478999999999814e+03 3.013538699999999722e+02
4.037838999999999942e+03 2.994840899999999806e+02
4.039199000000000069e+03 2.982947100000000091e+02
4.040559000000000196e+03 2.998019499999999766e+02
4.041918999999999869e+03 3.018696400000000040e+02
4.043278999999999996e+03 3.012748500000000149e+02
4.044639000000000124e+03 2.988325500000000261e+02
4.045998999999999796e+03 3.011041399999999726e+02
4.047358999999999924e+03 3.028150600000000168e+02
4.048719000000000051e+03 2.979250200000000177e+02
4.050079000000000178e+03 3.011153299999999717e+02
4.051438999999999851e+03 3.007517799999999966e+02
4.052798999999999978e+03 3.000506700000000251e+02
4.054159000000000106e+03 3.003974000000000046e+02
4.055518999999999778e+03 3.001423199999999838e+02
4.056878999999999905e+03 3.005523200000000088e+02
4.058239000000000033e+03 2.988840200000000209e+02
4.059599000000000160e+03 3.008245000000000005e+02
4.060958999999999833e+03 2.993554899999999748e+02
4.062318999999999960e+03 3.007209799999999973e+02
4.063679000000000087e+03 2.980713299999999890e+02
4.065039000000000215e+03 3.023305899999999724e+02
4.066398999999999887e+03 3.025331600000000094e+02
4.067759000000000015e+03 3.002580500000000256e+02
4.069119000000000142e+03 3.001945400000000177e+02
4.070478999999999814e+03 2.990926499999999919e+02
4.071838999999999942e+03 2.987388300000000072e+02
4.073199000000000069e+03 3.033193400000000111e+02
4.074559000000000196e+03 2.992107799999999997e+02
4.075918999999999869e+03 3.017456099999999992e+02
4.077278999999999996e+03 2.996896399999999971e+02
4.078639000000000124e+03 3.009001200000000154e+02
4.079998999999999796e+03 3.005224600000000237e+02
4.081358999999999924e+03 2.959392500000000155e+02
4.082719000000000051e+03 3.009683899999999994e+02
4.084079000000000178e+03 3.002855599999999754e+02
4.085438999999999851e+03 3.007943999999999960e+02
4.086798999999999978e+03 3.020593900000000076e+02
4.088159000000000106e+03 3.007223399999999742e+02
4.089518999999999778e+03 3.011537799999999834e+02
4.090878999999999905e+03 3.004312100000000214e+02
4.092239000000000033e+03 2.986031300000000215e+02
4.093599000000000160e+03 2.978192099999999982e+02
4.094958999999999833e+03 2.990746899999999755e+02
4.096319000000000415e+03 3.038270099999999729e+02
4.097679000000000087e+03 3.015006300000000010e+02
4.099038999999999760e+03 3.035103199999999788e+02
4.100399000000000342e+03 2.994591100000000097e+02
4.101759000000000015e+03 2.993575399999999718e+02
4.103118999999999687e+03 3.004114000000000146e+02
4.104479000000000269e+03 2.989348600000000147e+02
4.105838999999999942e+03 3.017238199999999892e+02
4.107198999999999614e+03 2.981712099999999737e+02
4.108559000000000196e+03 2.999628099999999904e+02
4.109918999999999869e+03 2.987975000000000136e+02
4.111279000000000451e+03 3.007805399999999736e+02
4.112639000000000124e+03 3.005097700000000032e+02
4.113998999999999796e+03 3.034146099999999819e+02
4.115359000000000378e+03 3.005334100000000035e+02
4.116719000000000051e+03 3.015960999999999785e+02
4.118078999999999724e+03 3.024317699999999718e+02
4.119439000000000306e+03 2.986864400000000046e+02
4.120798999999999978e+03 2.993290999999999826e+02
4.122158999999999651e+03 3.007482200000000034e+02
4.123519000000000233e+03 2.977379000000000246e+02
4.124878999999999905e+03 2.981302499999999895e+02
4.126238999999999578e+03 3.027354500000000144e+02
4.127599000000000160e+03 3.017414299999999798e+02
4.128958999999999833e+03 2.964805799999999749e+02
4.130319000000000415e+03 2.987675899999999842e+02
4.131679000000000087e+03 2.981859699999999975e+02
4.133038999999999760e+03 3.003308099999999854e+02
4.134399000000000342e+03 2.991984600000000114e+02
4.135759000000000015e+03 3.005330700000000093e+02
4.137118999999999687e+03 2.985721100000000092e+02
4.138479000000000269e+03 2.997836599999999976e+02
4.139838999999999942e+03 2.982153999999999883e+02
4.141198999999999614e+03 2.997103399999999738e+02
4.142559000000000196e+03 3.002821500000000015e+02
4.143918999999999869e+03 3.001739299999999844e+02
4.145279000000000451e+03 3.007838300000000231e+02
4.146639000000000124e+03 3.014311000000000149e+02
4.147998999999999796e+03 3.001553599999999733e+02
4.149359000000000378e+03 3.021278899999999794e+02
4.150719000000000051e+03 2.985658799999999928e+02
4.152078999999999724e+03 3.003304699999999912e+02
4.153439000000000306e+03 2.996461499999999774e+02
4.154798999999999978e+03 3.033486899999999764e+02
4.156158999999999651e+03 2.994002500000000282e+02
4.157519000000000233e+03 3.022663800000000265e+02
4.158878999999999905e+03 2.974789000000000101e+02
4.160238999999999578e+03 2.966808899999999767e+02
4.161599000000000160e+03 3.018246899999999755e+02
4.162958999999999833e+03 2.998218200000000024e+02
4.164319000000000415e+03 2.976807600000000207e+02
4.165679000000000087e+03 3.027549000000000206e+02
4.167038999999999760e+03 2.970696300000000178e+02
4.168399000000000342e+03 2.998392299999999864e+02
4.169759000000000015e+03 2.991863799999999856e+02
4.171118999999999687e+03 2.989504600000000210e+02
4.172479000000000269e+03 3.005063200000000165e+02
4.173838999999999942e+03 3.000858699999999999e+02
4.175198999999999614e+03 3.014843999999999937e+02
4.176559000000000196e+03 3.005170499999999834e+02
4.177918999999999869e+03 2.990227699999999800e+02
4.179279000000000451e+03 2.977077699999999822e+02
4.180639000000000124e+03 3.019056899999999928e+02
4.181998999999999796e+03 3.027614100000000121e+02
4.183359000000000378e+03 3.006201699999999732e+02
4.184719000000000051e+03 3.036274199999999723e+02
4.186078999999999724e+03 2.992348499999999945e+02
4.187439000000000306e+03 2.990680600000000027e+02
4.188798999999999978e+03 3.015724700000000098e+02
4.190158999999999651e+03 2.995070999999999799e+02
4.191519000000000233e+03 3.013079500000000053e+02
4.192878999999999905e+03 3.026770799999999895e+02
4.194238999999999578e+03 3.021572300000000268e+02
4.195599000000000160e+03 2.995557200000000080e+02
4.196958999999999833e+03 3.021604199999999878e+02
4.198319000000000415e+03 2.998274999999999864e+02
4.199679000000000087e+03 2.995804099999999721e+02
4.201038999999999760e+03 3.016893200000000093e+02
4.202399000000000342e+03 3.016764900000000011e+02
4.203759000000000015e+03 3.002150800000000004e+02
4.205118999999999687e+03 2.979999000000000251e+02
4.206479000000000269e+03 2.974337100000000191e+02
4.207838999999999942e+03 3.008604000000000269e+02
4.209198999999999614e+03 2.972984099999999899e+02
4.210559000000000196e+03 2.990878299999999967e+02
4.211918999999999869e+03 2.986765100000000075e+02
4.213279000000000451e+03 3.016571299999999951e+02
4.214639000000000124e+03 2.986542099999999778e+02
4.215998999999999796e+03 3.020313300000000254e+02
4.217359000000000378e+03 3.012237799999999766e+02
4.218719000000000051e+03 2.969256199999999808e+02
4.220078999999999724e+03 2.989669999999999845e+02
4.221439000000000306e+03 2.987679299999999785e+02
4.222798999999999978e+03 3.031683199999999943e+02
4.224158999999999651e+03 2.978708799999999997e+02
4.225519000000000233e+03 2.987206699999999842e+02
4.226878999999999905e+03 3.026145099999999957e+02
4.228238999999999578e+03 2.986722199999999816e+02
4.229599000000000160e+03 3.006848899999999958e+02
4.230958999999999833e+03 2.988838999999999828e+02
4.232319000000000415e+03 3.015204200000000014e+02
4.233679000000000087e+03 3.008431400000000053e+02
4.235038999999999760e+03 2.982152899999999818e+02
4.236399000000000342e+03 3.017630500000000211e+02
4.237759000000000015e+03 3.019383900000000267e+02
4.239118999999999687e+03 2.992176900000000046e+02
4.240479000000000269e+03 2.994005000000000223e+02
4.241838999999999942e+03 3.004330100000000243e+02
4.243198999999999614e+03 3.001109400000000278e+02
4.244559000000000196e+03 2.995963199999999915e+02
4.245918999999999869e+03 2.980942900000000009e+02
4.247279000000000451e+03 3.010113900000000058e+02
4.248639000000000124e+03 2.970347800000000120e+02
4.249998999999999796e+03 3.010031799999999862e+02
4.251359000000000378e+03 2.984377499999999941e+02
4.252719000000000051e+03 3.006159599999999728e+02
4.254078999999999724e+03 2.986626400000000103e+02
4.255439000000000306e+03 2.988329299999999762e+02
4.256798999999999978e+03 3.008163700000000063e+02
4.258158999999999651e+03 3.001843799999999760e+02
4.259519000000000233e+03 3.000060100000000034e+02
4.260878999999999905e+03 2.992369699999999852e+02
4.262238999999999578e+03 2.973042899999999804e+02
4.263599000000000160e+03 3.000732100000000173e+02
4.264958999999999833e+03 3.005668900000000008e+02
4.266319000000000415e+03 3.002673700000000281e+02
4.267679000000000087e+03 3.028425399999999854e+02
4.269038999999999760e+03 3.003826500000000124e+02
4.270399000000000342e+03 3.003252899999999954e+02
4.271759000000000015e+03 3.007328699999999913e+02
4.273118999999999687e+03 3.006962399999999889e+02
4.274479000000000269e+03 3.026562900000000127e+02
4.275838999999999942e+03 3.014127799999999979e+02
4.277198999999999614e+03 2.990214500000000157e+02
4.278559000000000196e+03 3.008860099999999989e+02
4.279918999999999869e+03 2.991336900000000014e+02
4.281279000000000451e+03 2.988522699999999759e+02
4.282639000000000124e+03 3.002925799999999867e+02
4.283998999999999796e+03 3.023891899999999850e+02
4.285359000000000378e+03 3.003510099999999738e+02
4.286719000000000051e+03 2.986925299999999766e+02
4.288078999999999724e+03 2.990589299999999753e+02
4.289439000000000306e+03 3.007638099999999781e+02
4.290798999999999978e+03 3.006807299999999827e+02
4.292158999999999651e+03 2.995655600000000049e+02
4.293519000000000233e+03 3.011516300000000115e+02
4.294878999999999905e+03 3.003253900000000272e+02
4.296238999999999578e+03 3.004414600000000064e+02
4.297599000000000160e+03 2.985263499999999794e+02
4.298958999999999833e+03 2.999410399999999868e+02
4.300319000000000415e+03 2.983765900000000215e+02
4.301679000000000087e+03 3.023086599999999748e+02
4.303038999999999760e+03 3.000641400000000090e+02
4.304399000000000342e+03 3.003981099999999742e+02
4.305759000000000015e+03 2.965124900000000139e+02
4.307118999999999687e+03 2.999575199999999882e+02
4.308479000000000269e+03 2.992058999999999855e+02
4.309838999999999942e+03 2.985971900000000119e+02
4.311198999999999614e+03 3.012250700000000165e+02
4.312559000000000196e+03 3.020385099999999738e+02
4.313918999999999869e+03 2.999288300000000049e+02
4.315279000000000451e+03 3.014422400000000266e+02
4.316639000000000124e+03 3.001282400000000052e+02
4.317998999999999796e+03 2.985988600000000019e+02
4.319359000000000378e+03 2.987033099999999877e+02
4.320719000000000051e+03 3.009785499999999843e+02
4.322078999999999724e+03 3.009112999999999829e+02
4.323439000000000306e+03 2.975678500000000213e+02
4.324798999999999978e+03 3.006209799999999746e+02
4.326158999999999651e+03 3.008119699999999739e+02
4.327519000000000233e+03 2.975612199999999916e+02
4.328878999999999905e+03 3.013394499999999994e+02
4.330238999999999578e+03 3.007216399999999794e+02
4.331599000000000160e+03 2.986117199999999912e+02
4.332958999999999833e+03 2.994823700000000031e+02
4.334319000000000415e+03 2.986097399999999880e+02
4.335679000000000087e+03 3.002440300000000093e+02
4.337038999999999760e+03 3.016322499999999991e+02
4.338399000000000342e+03 2.983036200000000235e+02
4.339759000000000015e+03 2.975232100000000059e+02
4.341118999999999687e+03 2.991779799999999909e+02
4.342479000000000269e+03 2.997011899999999969e+02
4.343838999999999942e+03 2.965535600000000045e+02
4.345198999999999614e+03 3.005020299999999907e+02
4.346559000000000196e+03 3.003718700000000013e+02
4.347918999999999869e+03 3.005368199999999774e+02
4.349279000000000451e+03 3.004730599999999754e+02
4.350639000000000124e+03 2.991173900000000003e+02
4.351998999999999796e+03 3.012726099999999860e+02
4.353359000000000378e+03 3.007566899999999919e+02
4.354719000000000051e+03 3.007758099999999786e+02
4.356078999999999724e+03 3.006331000000000131e+02
4.357439000000000306e+03 3.018896599999999921e+02
4.358798999999999978e+03 2.984141500000000065e+02
4.360158999999999651e+03 3.012348299999999881e+02
4.361519000000000233e+03 3.004047299999999723e+02
4.362878999999999905e+03 2.996532799999999952e+02
4.364238999999999578e+03 3.021170099999999934e+02
4.365599000000000160e+03 2.991610299999999825e+02
4.366958999999999833e+03 3.011975299999999720e+02
4.368319000000000415e+03 3.013772599999999784e+02
4.369679000000000087e+03 2.992225700000000188e+02
4.371038999999999760e+03 3.006896199999999908e+02
4.372399000000000342e+03 2.985280599999999822e+02
4.373759000000000015e+03 3.020742799999999875e+02
4.375118999999999687e+03 3.016996399999999880e+02
4.376479000000000269e+03 2.994404599999999732e+02
4.377838999999999942e+03 3.044384299999999826e+02
4.379198999999999614e+03 2.985498099999999795e+02
4.380559000000000196e+03 2.999800000000000182e+02
4.381918999999999869e+03 3.009287899999999922e+02
4.383279000000000451e+03 3.002905700000000024e+02
4.384639000000000124e+03 3.004045600000000036e+02
4.385998999999999796e+03 2.979943799999999783e+02
4.387359000000000378e+03 2.995009900000000016e+02
4.388719000000000051e+03 2.997055599999999913e+02
4.390078999999999724e+03 3.002323099999999840e+02
4.391439000000000306e+03 2.996414899999999761e+02
4.392798999999999978e+03 2.974740899999999897e+02
4.394158999999999651e+03 3.007347399999999880e+02
4.395519000000000233e+03 2.978489000000000146e+02
4.396878999999999905e+03 2.997269699999999943e+02
4.398238999999999578e+03 2.989915599999999927e+02
4.399599000000000160e+03 2.995625000000000000e+02
4.400958999999999833e+03 3.022429099999999949e+02
4.402319000000000415e+03 2.989896800000000212e+02
4.403679000000000087e+03 3.010180599999999913e+02
4.405038999999999760e+03 2.979239799999999718e+02
4.406399000000000342e+03 3.006933700000000158e+02
4.407759000000000015e+03 3.000760599999999840e+02
4.409118999999999687e+03 3.019325400000000172e+02
4.410479000000000269e+03 3.002450200000000109e+02
4.411838999999999942e+03 3.019906700000000228e+02
4.413198999999999614e+03 2.998683700000000272e+02
4.414559000000000196e+03 2.969234299999999962e+02
4.415918999999999869e+03 2.979678700000000049e+02
4.417279000000000451e+03 2.999734199999999760e+02
4.418639000000000124e+03 2.983953599999999824e+02
4.419998999999999796e+03 2.968595599999999877e+02
4.421359000000000378e+03 2.998191600000000108e+02
4.422719000000000051e+03 3.011314399999999978e+02
4.424078999999999724e+03 3.015752499999999827e+02
4.425439000000000306e+03 3.020116600000000062e+02
4.426798999999999978e+03 3.025267900000000054e+02
4.428158999999999651e+03 2.997618400000000065e+02
4.429519000000000233e+03 3.008337900000000218e+02
4.430878999999999905e+03 3.011228600000000029e+02
4.432238999999999578e+03 2.987324399999999969e+02
4.433599000000000160e+03 2.995766300000000228e+02
4.434958999999999833e+03 2.975619599999999991e+02
4.436319000000000415e+03 3.012115099999999757e+02
4.437679000000000087e+03 2.990640399999999772e+02
4.439038999999999760e+03 3.001793599999999742e+02
4.440399000000000342e+03 3.004784200000000283e+02
4.441759000000000015e+03 3.041410999999999945e+02
4.443118999999999687e+03 3.009059700000000248e+02
4.444479000000000269e+03 2.996934800000000223e+02
4.445838999999999942e+03 2.998784600000000182e+02
4.447198999999999614e+03 2.985966099999999983e+02
4.448559000000000196e+03 2.994409099999999739e+02
4.449918999999999869e+03 2.995460199999999986e+02
4.451279000000000451e+03 3.005165999999999826e+02
4.452639000000000124e+03 2.978808700000000158e+02
4.453998999999999796e+03 3.001801100000000133e+02
4.455359000000000378e+03 2.977635300000000029e+02
4.456719000000000051e+03 3.004694299999999885e+02
4.458078999999999724e+03 2.983749000000000251e+02
4.459439000000000306e+03 2.993103300000000218e+02
4.460798999999999978e+03 2.979072800000000143e+02
4.462158999999999651e+03 2.976999000000000137e+02
4.463519000000000233e+03 3.005894000000000119e+02
4.464878999999999905e+03 3.011367399999999748e+02
4.466238999999999578e+03 2.999693899999999758e+02
4.467599000000000160e+03 2.997108000000000061e+02
4.468958999999999833e+03 2.993535800000000222e+02
4.470319000000000415e+03 2.987114799999999946e+02
4.471679000000000087e+03 3.033693000000000097e+02
4.473038999999999760e+03 2.982423400000000129e+02
4.474399000000000342e+03 3.024050199999999791e+02
4.475759000000000015e+03 2.993095200000000204e+02
4.477118999999999687e+03 3.010006500000000074e+02
4.478479000000000269e+03 2.982463799999999878e+02
4.479838999999999942e+03 3.003121499999999742e+02
4.481198999999999614e+03 3.023014600000000200e+02
4.482559000000000196e+03 2.993548900000000117e+02
4.483918999999999869e+03 2.998592800000000125e+02
4.485279000000000451e+03 3.020756499999999960e+02
4.486639000000000124e+03 2.953177099999999768e+02
4.487998999999999796e+03 3.022132300000000100e+02
4.489359000000000378e+03 2.992105000000000246e+02
4.490719000000000051e+03 2.945635199999999827e+02
4.492078999999999724e+03 3.007567900000000236e+02
4.493439000000000306e+03 3.016226100000000088e+02
4.494798999999999978e+03 2.994249100000000112e+02
4.496158999999999651e+03 2.994306799999999953e+02
4.497519000000000233e+03 3.003305599999999913e+02
4.498878999999999905e+03 2.980266199999999799e+02
4.500238999999999578e+03 2.991057900000000132e+02
4.501599000000000160e+03 2.996467099999999846e+02
4.502958999999999833e+03 2.992031900000000064e+02
4.504319000000000415e+03 2.984277900000000159e+02
4.505679000000000087e+03 2.983803500000000213e+02
4.507038999999999760e+03 3.010581500000000119e+02
4.508399000000000342e+03 3.003801100000000019e+02
4.509759000000000015e+03 2.982666800000000080e+02
4.511118999999999687e+03 3.040446800000000280e+02
4.512479000000000269e+03 3.019272599999999898e+02
4.513838999999999942e+03 3.000243100000000140e+02
4.515198999999999614e+03 3.007627600000000143e+02
4.516559000000000196e+03 2.994309400000000210e+02
4.517918999999999869e+03 2.993800499999999829e+02
4.519279000000000451e+03 2.973970400000000041e+02
4.520639000000000124e+03 3.003529199999999832e+02
4.521998999999999796e+03 3.019811000000000263e+02
4.523359000000000378e+03 2.987269999999999754e+02
4.524719000000000051e+03 2.992935400000000072e+02
4.526078999999999724e+03 3.001620700000000284e+02
4.527439000000000306e+03 3.005882599999999911e+02
4.528798999999999978e+03 2.998369500000000016e+02
4.530158999999999651e+03 2.994923200000000065e+02
4.531519000000000233e+03 2.962636699999999905e+02
4.532878999999999905e+03 2.980915400000000091e+02
4.534238999999999578e+03 2.987548300000000268e+02
4.535599000000000160e+03 2.994592299999999909e+02
4.536958999999999833e+03 3.000561900000000151e+02
4.538319000000000415e+03 3.021436499999999796e+02
4.539679000000000087e+03 2.982596500000000219e+02
4.541038999999999760e+03 2.993580200000000104e+02
4.542399000000000342e+03 2.997208999999999719e+02
4.543759000000000015e+03 2.985427399999999807e+02
4.545118999999999687e+03 2.981205100000000243e+02
4.546479000000000269e+03 2.983477599999999939e+02
4.547838999999999942e+03 2.998684499999999957e+02
4.549198999999999614e+03 2.996529600000000073e+02
4.550559000000000196e+03 2.984744099999999776e+02
4.551918999999999869e+03 3.003049700000000257e+02
4.553279000000000451e+03 3.001826599999999985e+02
4.554639000000000124e+03 3.003585899999999924e+02
4.555998999999999796e+03 2.984395799999999781e+02
4.557359000000000378e+03 3.018057099999999764e+02
4.558719000000000051e+03 3.001161500000000046e+02
4.560078999999999724e+03 2.963103699999999776e+02
4.561439000000000306e+03 2.990351999999999748e+02
4.562798999999999978e+03 2.980188899999999990e+02
4.564158999999999651e+03 2.995762899999999718e+02
4.565519000000000233e+03 3.012192299999999818e+02
4.566878999999999905e+03 2.982542199999999752e+02
4.568238999999999578e+03 3.001440299999999866e+02
4.569599000000000160e+03 2.990723199999999906e+02
4.570958999999999833e+03 2.997639800000000037e+02
4.572319000000000415e+03 3.011168799999999806e+02
4.573679000000000087e+03 3.028468799999999987e+02
4.575038999999999760e+03 3.010959199999999782e+02
4.576399000000000342e+03 2.999883300000000190e+02
4.577759000000000015e+03 2.988627000000000180e+02
4.579118999999999687e+03 3.031725599999999758e+02
4.580479000000000269e+03 3.006107600000000275e+02
4.581838999999999942e+03 2.994708499999999844e+02
4.583198999999999614e+03 3.010014499999999771e+02
4.584559000000000196e+03 3.024807900000000132e+02
4.585918999999999869e+03 3.039576900000000137e+02
4.587279000000000451e+03 2.986884299999999826e+02
4.588639000000000124e+03 3.021421199999999772e+02
4.589998999999999796e+03 2.966662400000000162e+02
4.591359000000000378e+03 3.003558699999999817e+02
4.592719000000000051e+03 3.010012899999999831e+02
4.594078999999999724e+03 3.003074899999999730e+02
4.595439000000000306e+03 3.000440399999999954e+02
4.596798999999999978e+03 3.020610899999999788e+02
4.598158999999999651e+03 2.986106500000000210e+02
4.599519000000000233e+03 3.019173700000000053e+02
4.600878999999999905e+03 3.013498599999999783e+02
4.602238999999999578e+03 2.997762200000000234e+02
4.603599000000000160e+03 3.004302200000000198e+02
4.604958999999999833e+03 2.986227400000000216e+02
4.606319000000000415e+03 2.987754899999999907e+02
4.607679000000000087e+03 2.999122300000000223e+02
4.609038999999999760e+03 2.972000100000000202e+02
4.610399000000000342e+03 3.007820800000000077e+02
4.611759000000000015e+03 3.013844100000000026e+02
4.613118999999999687e+03 2.992360100000000216e+02
4.614479000000000269e+03 3.017119599999999764e+02
4.615838999999999942e+03 2.997195199999999886e+02
4.617198999999999614e+03 2.995521400000000085e+02
4.618559000000000196e+03 2.995400900000000206e+02
4.619918999999999869e+03 3.019100399999999809e+02
4.621279000000000451e+03 3.026029399999999896e+02
4.622639000000000124e+03 2.998515199999999936e+02
4.623998999999999796e+03 3.016639700000000062e+02
4.625359000000000378e+03 2.999413400000000252e+02
4.626719000000000051e+03 2.990821700000000192e+02
4.628078999999999724e+03 2.992493699999999990e+02
4.629439000000000306e+03 2.998791200000000003e+02
4.630798999999999978e+03 2.996102000000000203e+02
4.632158999999999651e+03 3.011170500000000061e+02
4.633519000000000233e+03 3.005788400000000138e+02
4.634878999999999905e+03 3.011278699999999731e+02
4.636238999999999578e+03 3.027187200000000189e+02
4.637599000000000160e+03 3.007287000000000035e+02
4.638958999999999833e+03 3.007641100000000165e+02
4.640319000000000415e+03 2.976705400000000168e+02
4.641679000000000087e+03 3.000343399999999860e+02
4.643038999999999760e+03 3.010465100000000120e+02
4.644399000000000342e+03 2.985692199999999730e+02
4.645759000000000015e+03 2.999530899999999747e+02
4.647118999999999687e+03 3.011318499999999858e+02
4.648479000000000269e+03 2.976324599999999805e+02
4.649838999999999942e+03 2.978755499999999756e+02
4.651198999999999614e+03 3.009611300000000256e+02
4.652559000000000196e+03 3.016147700000000214e+02
4.653918999999999869e+03 3.004955899999999929e+02
4.655279000000000451e+03 2.993343199999999911e+02
4.656639000000000124e+03 2.990952399999999898e+02
4.657998999999999796e+03 2.988065799999999967e+02
4.659359000000000378e+03 3.004181300000000192e+02
4.660719000000000051e+03 3.003950899999999820e+02
4.662078999999999724e+03 2.987084899999999834e+02
4.663439000000000306e+03 2.992404799999999909e+02
4.664798999999999978e+03 3.014694099999999821e+02
4.666158999999999651e+03 3.007083600000000274e+02
4.667519000000000233e+03 2.984189299999999889e+02
4.668878999999999905e+03 2.966063300000000140e+02
4.670238999999999578e+03 2.998321900000000255e+02
4.671599000000000160e+03 3.007988500000000158e+02
4.672958999999999833e+03 3.010845100000000230e+02
4.674319000000000415e+03 3.012962699999999927e+02
4.675679000000000087e+03 3.023694100000000162e+02
4.677038999999999760e+03 3.002200900000000274e+02
4.678399000000000342e+03 3.005239100000000008e+02
4.679759000000000015e+03 3.017601399999999785e+02
4.681118999999999687e+03 3.002349800000000073e+02
4.682479000000000269e+03 3.011468100000000163e+02
4.683838999999999942e+03 2.977319499999999834e+02
4.685198999999999614e+03 2.971118500000000040e+02
4.686559000000000196e+03 2.995881699999999910e+02
4.687918999999999869e+03 3.009641300000000115e+02
4.689279000000000451e+03 3.013252499999999827e+02
4.690639000000000124e+03 2.976560499999999934e+02
4.691998999999999796e+03 2.993646499999999833e+02
4.693359000000000378e+03 3.042289599999999723e+02
4.694719000000000051e+03 3.009101800000000253e+02
4.696078999999999724e+03 3.010794599999999832e+02
4.697439000000000306e+03 3.014938200000000279e+02
4.698798999999999978e+03 3.003553099999999745e+02
4.700158999999999651e+03 2.986810899999999833e+02
4.701519000000000233e+03 3.007522599999999784e+02
4.702878999999999905e+03 2.978020000000000209e+02
4.704238999999999578e+03 3.028573299999999904e+02
4.705599000000000160e+03 2.976532100000000014e+02
4.706958999999999833e+03 3.004194600000000150e+02
4.708319000000000415e+03 3.008832400000000007e+02
4.709679000000000087e+03 2.965328000000000088e+02
4.711038999999999760e+03 3.021237499999999727e+02
4.712399000000000342e+03 2.986286299999999869e+02
4.713759000000000015e+03 2.996726600000000076e+02
4.715118999999999687e+03 2.976842800000000011e+02
4.716479000000000269e+03 2.976736399999999776e+02
4.717838999999999942e+03 3.006901799999999980e+02
4.719198999999999614e+03 3.009125700000000165e+02
4.720559000000000196e+03 3.008098499999999831e+02
4.721918999999999869e+03 3.006940700000000106e+02
4.723279000000000451e+03 2.996668599999999856e+02
4.724639000000000124e+03 3.025474399999999946e+02
4.725998999999999796e+03 2.991975299999999720e+02
4.727359000000000378e+03 3.004580199999999763e+02
4.728719000000000051e+03 3.006800900000000070e+02
4.730078999999999724e+03 3.003391700000000242e+02
4.731439000000000306e+03 2.994210600000000113e+02
4.732798999999999978e+03 3.017332900000000109e+02
4.734158999999999651e+03 2.982477799999999775e+02
4.735519000000000233e+03 2.970863899999999944e+02
4.736878999999999905e+03 3.000327199999999834e+02
4.738238999999999578e+03 3.000104099999999789e+02
4.739599000000000160e+03 3.003292500000000018e+02
4.740958999999999833e+03 3.012068499999999744e+02
4.742319000000000415e+03 3.003018000000000143e+02
4.743679000000000087e+03 3.016601699999999937e+02
4.745038999999999760e+03 3.002599599999999782e+02
4.746399000000000342e+03 2.998017899999999827e+02
4.747759000000000015e+03 2.996748600000000238e+02
4.749118999999999687e+03 2.983359199999999873e+02
4.750479000000000269e+03 3.025765599999999722e+02
4.751838999999999942e+03 2.988498500000000035e+02
4.753198999999999614e+03 3.000600499999999897e+02
4.754559000000000196e+03 3.004008699999999976e+02
4.755918999999999869e+03 2.968081500000000119e+02
4.757279000000000451e+03 3.033817999999999984e+02
4.758639000000000124e+03 3.003284899999999880e+02
4.759998999999999796e+03 2.987685700000000111e+02
4.761359000000000378e+03 3.009554099999999721e+02
4.762719000000000051e+03 3.002755500000000097e+02
4.764078999999999724e+03 2.994970900000000142e+02
4.765439000000000306e+03 3.011027399999999830e+02
4.766798999999999978e+03 3.008884800000000155e+02
4.768158999999999651e+03 2.978555099999999811e+02
4.769519000000000233e+03 2.977324300000000221e+02
4.770878999999999905e+03 3.008427100000000110e+02
4.772238999999999578e+03 3.001124300000000176e+02
4.773599000000000160e+03 2.994112900000000081e+02
4.774958999999999833e+03 2.988864300000000185e+02
4.776319000000000415e+03 3.033831999999999880e+02
4.777679000000000087e+03 3.000047200000000203e+02
4.779038999999999760e+03 2.986367099999999937e+02
4.780399000000000342e+03 2.997379799999999932e+02
4.781759000000000015e+03 2.976295799999999758e+02
4.783118999999999687e+03 3.012642000000000166e+02
4.784479000000000269e+03 2.997393200000000206e+02
4.785838999999999942e+03 2.993758100000000013e+02
4.787198999999999614e+03 3.001249599999999873e+02
4.788559000000000196e+03 2.991337199999999825e+02
4.789918999999999869e+03 2.988662499999999795e+02
4.791279000000000451e+03 2.999538299999999822e+02
4.792639000000000124e+03 3.014968600000000265e+02
4.793998999999999796e+03 3.000393500000000131e+02
4.795359000000000378e+03 3.012998299999999858e+02
4.796719000000000051e+03 3.020864399999999819e+02
4.798078999999999724e+03 2.989708999999999719e+02
4.799439000000000306e+03 2.996979600000000232e+02
4.800798999999999978e+03 3.023227600000000166e+02
4.802158999999999651e+03 2.985991799999999898e+02
4.803519000000000233e+03 2.975412499999999909e+02
4.804878999999999905e+03 3.013035899999999856e+02
4.806238999999999578e+03 3.006398100000000113e+02
4.807599000000000160e+03 3.017491299999999796e+02
4.808958999999999833e+03 3.000610599999999977e+02
4.810319000000000415e+03 2.995092000000000212e+02
4.811679000000000087e+03 3.012574399999999741e+02
4.813038999999999760e+03 2.999785200000000032e+02
4.814399000000000342e+03 2.994632300000000100e+02
4.815759000000000015e+03 2.970779400000000123e+02
4.817118999999999687e+03 2.997085900000000152e+02
4.818479000000000269e+03 2.977989999999999782e+02
4.819838999999999942e+03 3.001711700000000178e+02
4.821198999999999614e+03 2.998643200000000206e+02
4.822559000000000196e+03 3.011526700000000005e+02
4.823918999999999869e+03 3.019367399999999861e+02
4.825279000000000451e+03 3.032606799999999794e+02
4.826639000000000124e+03 2.995409999999999968e+02
4.827998999999999796e+03 2.982466699999999946e+02
4.829359000000000378e+03 3.016630599999999731e+02
4.830719000000000051e+03 3.023980000000000246e+02
4.832078999999999724e+03 2.994940100000000029e+02
4.833439000000000306e+03 3.020510499999999752e+02
4.834798999999999978e+03 3.012171200000000226e+02
4.836158999999999651e+03 2.990321000000000140e+02
4.837519000000000233e+03 3.021988299999999867e+02
4.838878999999999905e+03 3.010626399999999876e+02
4.840238999999999578e+03 3.033545199999999795e+02
4.841599000000000160e+03 2.980697400000000243e+02
4.842958999999999833e+03 2.978264800000000037e+02
4.844319000000000415e+03 2.975175399999999968e+02
4.845679000000000087e+03 3.014972500000000082e+02
4.847038999999999760e+03 2.992149800000000255e+02
4.848399000000000342e+03 2.987387899999999945e+02
4.849759000000000015e+03 3.011294199999999819e+02
4.851118999999999687e+03 2.982570400000000177e+02
4.852479000000000269e+03 3.008121600000000058e+02
4.853838999999999942e+03 2.998863999999999805e+02
4.855198999999999614e+03 2.992647900000000050e+02
4.856559000000000196e+03 3.004412800000000061e+02
4.857918999999999869e+03 3.000343300000000113e+02
4.859279000000000451e+03 3.012845899999999801e+02
4.860639000000000124e+03 2.968239599999999996e+02
4.861998999999999796e+03 3.027176799999999730e+02
4.863359000000000378e+03 2.990582600000000184e+02
4.864719000000000051e+03 3.018044899999999870e+02
4.866078999999999724e+03 3.031060800000000199e+02
4.867439000000000306e+03 2.982531399999999735e+02
4.868798999999999978e+03 2.985411899999999719e+02
4.870158999999999651e+03 2.985021100000000160e+02
4.871519000000000233e+03 2.976805100000000266e+02
4.872878999999999905e+03 3.002524500000000103e+02
4.874238999999999578e+03 2.999012999999999920e+02
4.875599000000000160e+03 2.985801299999999969e+02
4.876958999999999833e+03 3.003751300000000128e+02
4.878319000000000415e+03 3.002105599999999868e+02
4.879679000000000087e+03 3.010156499999999937e+02
4.881038999999999760e+03 2.986027199999999766e+02
4.882399000000000342e+03 2.975659699999999930e+02
4.883759000000000015e+03 3.005211699999999837e+02
4.885118999999999687e+03 3.018208900000000199e+02
4.886479000000000269e+03 2.968706000000000245e+02
4.887838999999999942e+03 3.028846500000000219e+02
4.889198999999999614e+03 2.999902700000000095e+02
4.890559000000000196e+03 3.003217399999999770e+02
4.891918999999999869e+03 3.038875499999999761e+02
4.893279000000000451e+03 3.029191299999999956e+02
4.894639000000000124e+03 2.970717700000000150e+02
4.895998999999999796e+03 3.036859000000000037e+02
4.897359000000000378e+03 3.014311700000000087e+02
4.898719000000000051e+03 3.003130499999999756e+02
4.900078999999999724e+03 3.001816299999999842e+02
4.901439000000000306e+03 2.998928900000000226e+02
4.902798999999999978e+03 2.986764299999999821e+02
4.904158999999999651e+03 3.002341000000000122e+02
4.905519000000000233e+03 2.985198199999999815e+02
4.906878999999999905e+03 2.980657299999999736e+02
4.908238999999999578e+03 3.002118100000000140e+02
4.909599000000000160e+03 3.020948700000000144e+02
4.910958999999999833e+03 3.015668499999999881e+02
4.912319000000000415e+03 2.999685000000000059e+02
4.913679000000000087e+03 2.985668900000000008e+02
4.915038999999999760e+03 2.978425899999999729e+02
4.916399000000000342e+03 3.030813800000000242e+02
4.917759000000000015e+03 2.987163600000000088e+02
4.919118999999999687e+03 3.014860800000000154e+02
4.920479000000000269e+03 3.002299100000000180e+02
4.921838999999999942e+03 3.049158300000000281e+02
4.923198999999999614e+03 3.027183099999999740e+02
4.924559000000000196e+03 2.994234799999999836e+02
4.925918999999999869e+03 2.987005100000000084e+02
4.927279000000000451e+03 2.996623900000000162e+02
4.928639000000000124e+03 2.991705600000000231e+02
4.929998999999999796e+03 2.975306600000000117e+02
4.931359000000000378e+03 2.990196900000000255e+02
4.932719000000000051e+03 2.986330699999999752e+02
4.934078999999999724e+03 2.977426600000000008e+02
4.935439000000000306e+03 3.002603399999999851e+02
4.936798999999999978e+03 2.958173300000000268e+02
4.938158999999999651e+03 2.985192999999999870e+02
4.939519000000000233e+03 3.015883400000000165e+02
4.940878999999999905e+03 2.997456300000000056e+02
4.942238999999999578e+03 3.015499599999999987e+02
4.943599000000000160e+03 2.982327099999999973e+02
4.944958999999999833e+03 2.996942199999999730e+02
4.946319000000000415e+03 2.989408099999999990e+02
4.947679000000000087e+03 3.025366300000000024e+02
4.949038999999999760e+03 3.032849499999999807e+02
4.950399000000000342e+03 2.986576400000000149e+02
4.951759000000000015e+03 2.983827800000000252e+02
4.953118999999999687e+03 3.009346600000000080e+02
4.954479000000000269e+03 2.997594700000000216e+02
4.955838999999999942e+03 3.010464099999999803e+02
4.957198999999999614e+03 2.989634800000000041e+02
4.958559000000000196e+03 2.976400399999999991e+02
4.959918999999999869e+03 3.030864500000000135e+02
4.961279000000000451e+03 2.995410800000000222e+02
4.962639000000000124e+03 2.986326999999999998e+02
4.963998999999999796e+03 3.007464400000000069e+02
4.965359000000000378e+03 3.006443600000000060e+02
4.966719000000000051e+03 2.985814500000000180e+02
4.968078999999999724e+03 2.987452799999999797e+02
4.969439000000000306e+03 3.005337200000000166e+02
4.970798999999999978e+03 3.022065200000000118e+02
4.972158999999999651e+03 2.998509799999999927e+02
4.973519000000000233e+03 3.017727100000000178e+02
4.974878999999999905e+03 2.994633499999999913e+02
4.976238999999999578e+03 3.011853500000000281e+02
4.977599000000000160e+03 2.992075600000000009e+02
4.978958999999999833e+03 2.991033899999999903e+02
4.980319000000000415e+03 2.995077499999999873e+02
4.981679000000000087e+03 3.006278899999999794e+02
4.983038999999999760e+03 2.982360300000000279e+02
4.984399000000000342e+03 3.021350100000000225e+02
4.985759000000000015e+03 3.030423200000000179e+02
4.987118999999999687e+03 2.989652800000000070e+02
4.988479000000000269e+03 2.988452599999999961e+02
4.989838999999999942e+03 3.023407399999999825e+02
4.991198999999999614e+03 3.019814700000000016e+02
4.992559000000000196e+03 2.977634699999999839e+02
4.993918999999999869e+03 2.987965100000000120e+02
4.995279000000000451e+03 3.004921699999999873e+02
4.996639000000000124e+03 2.977579600000000255e+02
4.997998999999999796e+03 3.025971099999999865e+02
4.999359000000000378e+03 3.020536599999999794e+02
5.000719000000000051e+03 3.012156899999999951e+02
5.002078999999999724e+03 2.955572900000000232e+02
5.003439000000000306e+03 2.983807600000000093e+02
5.004798999999999978e+03 3.003350100000000111e+02
5.006158999999999651e+03 3.018605099999999766e+02
5.007519000000000233e+03 2.983907199999999875e+02
5.008878999999999905e+03 2.988251000000000204e+02
5.010238999999999578e+03 2.989085600000000227e+02
5.011599000000000160e+03 3.006646999999999821e+02
5.012958999999999833e+03 2.999174399999999991e+02
5.014319000000000415e+03 2.992943200000000274e+02
5.015679000000000087e+03 3.037291000000000167e+02
5.017038999999999760e+03 3.031022300000000200e+02
5.018399000000000342e+03 2.977634300000000280e+02
5.019759000000000015e+03 3.004553999999999974e+02
5.021118999999999687e+03 2.961804399999999760e+02
5.022479000000000269e+03 3.002993299999999977e+02
5.023838999999999942e+03 2.978007999999999811e+02
5.025198999999999614e+03 3.026148000000000025e+02
5.026559000000000196e+03 2.995523299999999836e+02
5.027918999999999869e+03 3.024026600000000258e+02
5.029279000000000451e+03 2.983414399999999773e+02
5.030639000000000124e+03 3.006180600000000140e+02
5.031998999999999796e+03 3.010948999999999955e+02
5.033359000000000378e+03 2.991562299999999937e+02
5.034719000000000051e+03 2.991337199999999825e+02
5.036078999999999724e+03 2.982083099999999831e+02
5.037439000000000306e+03 3.019892300000000205e+02
5.038798999999999978e+03 2.985164700000000266e+02
5.040158999999999651e+03 2.993247400000000198e+02
5.041519000000000233e+03 3.011503799999999842e+02
5.042878999999999905e+03 2.998924299999999903e+02
5.044238999999999578e+03 3.007321900000000028e+02
5.045599000000000160e+03 2.999384000000000015e+02
5.046958999999999833e+03 2.974797899999999800e+02
5.048319000000000415e+03 2.982460300000000188e+02
5.049679000000000087e+03 2.966217100000000073e+02
5.051038999999999760e+03 3.028565500000000270e+02
5.052399000000000342e+03 2.998788200000000188e+02
5.053759000000000015e+03 2.997439600000000155e+02
5.055118999999999687e+03 3.002351300000000265e+02
5.056479000000000269e+03 2.973353399999999738e+02
5.057838999999999942e+03 3.009589100000000030e+02
5.059198999999999614e+03 2.998229299999999853e+02
5.060559000000000196e+03 3.002747699999999895e+02
5.061918999999999869e+03 3.012058900000000108e+02
5.063279000000000451e+03 2.987818899999999758e+02
5.064639000000000124e+03 2.984286200000000235e+02
5.065998999999999796e+03 2.991477499999999736e+02
5.067359000000000378e+03 2.998532700000000091e+02
5.068719000000000051e+03 2.998523000000000138e+02
5.070078999999999724e+03 2.975021199999999908e+02
5.071439000000000306e+03 3.033695200000000227e+02
5.072798999999999978e+03 3.020420799999999986e+02
5.074158999999999651e+03 2.982478800000000092e+02
5.075519000000000233e+03 3.022291000000000167e+02
5.076878999999999905e+03 3.009496100000000069e+02
5.078238999999999578e+03 3.002064300000000117e+02
5.079599000000000160e+03 3.023131200000000263e+02
5.080958999999999833e+03 3.018893899999999917e+02
5.082319000000000415e+03 2.959505199999999832e+02
5.083679000000000087e+03 3.013803300000000149e+02
5.085038999999999760e+03 2.993359199999999873e+02
5.086399000000000342e+03 3.005395899999999756e+02
5.087759000000000015e+03 2.968955700000000206e+02
5.089118999999999687e+03 2.999745300000000157e+02
5.090479000000000269e+03 2.994033800000000269e+02
5.091838999999999942e+03 2.977510800000000017e+02
5.093198999999999614e+03 3.000183000000000106e+02
5.094559000000000196e+03 2.997875799999999913e+02
5.095918999999999869e+03 3.005025899999999979e+02
5.097279000000000451e+03 3.028875199999999950e+02
5.098639000000000124e+03 2.977636699999999905e+02
5.099998999999999796e+03 3.012568400000000111e+02
5.101359000000000378e+03 3.022430299999999761e+02
5.102719000000000051e+03 3.002679999999999723e+02
5.104078999999999724e+03 2.970677200000000084e+02
5.105439000000000306e+03 3.030368199999999774e+02
5.106798999999999978e+03 3.011340400000000272e+02
5.108158999999999651e+03 2.988765099999999961e+02
5.109519000000000233e+03 2.993649700000000280e+02
5.110878999999999905e+03 2.985311800000000062e+02
5.112238999999999578e+03 2.984621799999999894e+02
5.113599000000000160e+03 3.003636700000000133e+02
5.114958999999999833e+03 3.005763200000000097e+02
5.116319000000000415e+03 3.026409300000000258e+02
5.117679000000000087e+03 2.997712099999999964e+02
5.119038999999999760e+03 2.984663300000000277e+02
5.120399000000000342e+03 3.003680600000000140e+02
5.121759000000000015e+03 2.978196199999999862e+02
5.123118999999999687e+03 2.974472700000000032e+02
5.124479000000000269e+03 2.982212900000000104e+02
5.125838999999999942e+03 3.021917900000000259e+02
5.127198999999999614e+03 2.998947200000000066e+02
5.128559000000000196e+03 2.976576200000000085e+02
5.129918999999999869e+03 2.996330399999999941e+02
5.131279000000000451e+03 3.011143000000000143e+02
5.132639000000000124e+03 3.000419600000000173e+02
5.133998999999999796e+03 3.029105200000000195e+02
5.135359000000000378e+03 2.992103200000000243e+02
5.136719000000000051e+03 2.991987799999999993e+02
5.138078999999999724e+03 2.978522600000000011e+02
5.139439000000000306e+03 3.004724100000000249e+02
5.140798999999999978e+03 2.988205899999999815e+02
5.142158999999999651e+03 2.992994199999999978e+02
5.143519000000000233e+03 3.009819699999999898e+02
5.144878999999999905e+03 3.040967200000000048e+02
5.146238999999999578e+03 3.034847399999999880e+02
5.147599000000000160e+03 3.006461800000000153e+02
5.148958999999999833e+03 3.006571400000000267e+02
5.150319000000000415e+03 3.031801399999999944e+02
5.151679000000000087e+03 3.028610199999999963e+02
5.153038999999999760e+03 3.004061699999999746e+02
5.154399000000000342e+03 3.002684399999999982e+02
5.155759000000000015e+03 3.040555600000000140e+02
5.157118999999999687e+03 3.003568999999999960e+02
5.158479000000000269e+03 2.989000300000000152e+02
5.159838999999999942e+03 3.005223500000000172e+02
5.161198999999999614e+03 3.003418899999999780e+02
5.162559000000000196e+03 2.994670499999999720e+02
5.163918999999999869e+03 3.013781000000000176e+02
5.165279000000000451e+03 3.015490300000000161e+02
5.166639000000000124e+03 3.006046999999999798e+02
5.167998999999999796e+03 3.028383000000000038e+02
5.169359000000000378e+03 2.996409300000000258e+02
5.170719000000000051e+03 3.005699799999999868e+02
5.172078999999999724e+03 2.978095799999999826e+02
5.173439000000000306e+03 2.975754000000000019e+02
5.174798999999999978e+03 2.978677700000000073e+02
5.176158999999999651e+03 2.988873699999999758e+02
5.177519000000000233e+03 3.009114400000000273e+02
5.178878999999999905e+03 2.975363800000000083e+02
5.180238999999999578e+03 2.998925600000000031e+02
5.181599000000000160e+03 3.011252799999999752e+02
5.182958999999999833e+03 2.989228600000000142e+02
5.184319000000000415e+03 3.004200200000000223e+02
5.185679000000000087e+03 3.016886700000000019e+02
5.187038999999999760e+03 3.018480400000000259e+02
5.188399000000000342e+03 3.018067800000000034e+02
5.189759000000000015e+03 3.002821299999999951e+02
5.191118999999999687e+03 2.975998599999999783e+02
5.192479000000000269e+03 3.007043800000000147e+02
5.193838999999999942e+03 2.993242300000000000e+02
5.195198999999999614e+03 2.990366799999999898e+02
5.196559000000000196e+03 3.040154400000000123e+02
5.197918999999999869e+03 3.018173100000000204e+02
5.199279000000000451e+03 2.987469600000000014e+02
5.200639000000000124e+03 3.008570000000000277e+02
5.201998999999999796e+03 3.002206699999999842e+02
5.203359000000000378e+03 2.986575300000000084e+02
5.204719000000000051e+03 2.997636600000000158e+02
5.206078999999999724e+03 3.009552299999999718e+02
5.207439000000000306e+03 3.006245299999999929e+02
5.208798999999999978e+03 3.005365300000000275e+02
5.210158999999999651e+03 3.014171200000000113e+02
5.211519000000000233e+03 3.011533400000000142e+02
5.212878999999999905e+03 2.992808400000000120e+02
5.214238999999999578e+03 3.027255099999999857e+02
5.215599000000000160e+03 3.012116700000000264e+02
5.216958999999999833e+03 2.993622899999999731e+02
5.218319000000000415e+03 3.013722999999999956e+02
5.219679000000000087e+03 2.976168400000000247e+02
5.221038999999999760e+03 3.005583599999999933e+02
5.222399000000000342e+03 3.012962400000000116e+02
5.223759000000000015e+03 2.989022699999999872e+02
5.225118999999999687e+03 3.013050200000000132e+02
5.226479000000000269e+03 3.025064899999999852e+02
5.227838999999999942e+03 3.007219699999999989e+02
5.229198999999999614e+03 2.979300000000000068e+02
5.230559000000000196e+03 2.971736799999999903e+02
5.231918999999999869e+03 2.999662799999999834e+02
5.233279000000000451e+03 3.003395399999999995e+02
5.234639000000000124e+03 2.996939800000000105e+02
5.235998999999999796e+03 2.986840500000000134e+02
5.237359000000000378e+03 2.995675800000000208e+02
5.238719000000000051e+03 3.010477300000000014e+02
5.240078999999999724e+03 2.997708499999999958e+02
5.241439000000000306e+03 3.000866500000000201e+02
5.242798999999999978e+03 2.974682500000000118e+02
5.244158999999999651e+03 2.983176900000000273e+02
5.245519000000000233e+03 2.979864400000000160e+02
5.246878999999999905e+03 2.992264000000000124e+02
5.248238999999999578e+03 3.011785800000000108e+02
5.249599000000000160e+03 3.021438200000000052e+02
5.250958999999999833e+03 2.994531900000000064e+02
5.252319000000000415e+03 2.996956500000000005e+02
5.253679000000000087e+03 3.001636100000000056e+02
5.255038999999999760e+03 2.979686899999999810e+02
5.256399000000000342e+03 3.014109100000000012e+02
5.257759000000000015e+03 3.010189300000000117e+02
5.259118999999999687e+03 3.008735699999999724e+02
5.260479000000000269e+03 3.009875200000000177e+02
5.261838999999999942e+03 2.984134000000000242e+02
5.263198999999999614e+03 2.992060599999999795e+02
5.264559000000000196e+03 3.022968799999999874e+02
5.265918999999999869e+03 3.010050299999999766e+02
5.267279000000000451e+03 2.991627599999999916e+02
5.268639000000000124e+03 2.992105500000000120e+02
5.269998999999999796e+03 3.019014099999999985e+02
5.271359000000000378e+03 2.995801200000000222e+02
5.272719000000000051e+03 2.979690200000000004e+02
5.274078999999999724e+03 2.973283599999999751e+02
5.275439000000000306e+03 3.009792699999999854e+02
5.276798999999999978e+03 3.011304299999999898e+02
5.278158999999999651e+03 2.998927699999999845e+02
5.279519000000000233e+03 2.975235099999999875e+02
5.280878999999999905e+03 2.973853300000000104e+02
5.282238999999999578e+03 2.972117900000000077e+02
5.283599000000000160e+03 2.986307699999999841e+02
5.284958999999999833e+03 3.012152100000000132e+02
5.286319000000000415e+03 3.018841899999999896e+02
5.287679000000000087e+03 3.007029999999999745e+02
5.289038999999999760e+03 2.993578499999999849e+02
5.290399000000000342e+03 2.984629499999999780e+02
5.291759000000000015e+03 3.006674199999999928e+02
5.293118999999999687e+03 3.012826299999999833e+02
5.294479000000000269e+03 3.011104599999999891e+02
5.295838999999999942e+03 2.972014800000000037e+02
5.297198999999999614e+03 3.004514899999999784e+02
5.298559000000000196e+03 2.988489700000000084e+02
5.299918999999999869e+03 3.008103899999999840e+02
5.301279000000000451e+03 3.012143500000000245e+02
5.302639000000000124e+03 2.997650699999999802e+02
5.303998999999999796e+03 3.004539300000000139e+02
5.305359000000000378e+03 2.992984099999999899e+02
5.306719000000000051e+03 2.993543700000000172e+02
5.308078999999999724e+03 3.001429400000000101e+02
5.309439000000000306e+03 2.983091600000000199e+02
5.310798999999999978e+03 3.004164599999999723e+02
5.312158999999999651e+03 3.015020599999999718e+02
5.313519000000000233e+03 3.003798600000000079e+02
5.314878999999999905e+03 3.011236099999999851e+02
5.316238999999999578e+03 2.973088099999999940e+02
5.317599000000000160e+03 3.010772099999999796e+02
5.318958999999999833e+03 2.999524400000000242e+02
5.320319000000000415e+03 3.012036699999999882e+02
5.321679000000000087e+03 3.012690600000000245e+02
5.323038999999999760e+03 3.028311299999999733e+02
5.324399000000000342e+03 3.009608099999999808e+02
5.325759000000000015e+03 2.985294400000000223e+02
5.327118999999999687e+03 2.978425599999999918e+02
5.328479000000000269e+03 2.984300499999999943e+02
5.329838999999999942e+03 2.995770099999999729e+02
5.331198999999999614e+03 2.997023699999999735e+02
5.332559000000000196e+03 2.998609900000000152e+02
5.333918999999999869e+03 2.982797400000000039e+02
5.335279000000000451e+03 3.003777999999999793e+02
5.336639000000000124e+03 2.997651900000000182e+02
5.337998999999999796e+03 3.002736199999999940e+02
5.339359000000000378e+03 2.993142300000000091e+02
5.340719000000000051e+03 3.004073599999999828e+02
5.342078999999999724e+03 2.978168200000000070e+02
5.343439000000000306e+03 2.983758399999999824e+02
5.344798999999999978e+03 3.004453199999999811e+02
5.346158999999999651e+03 2.999105599999999754e+02
5.347519000000000233e+03 3.001369300000000067e+02
5.348878999999999905e+03 2.986630400000000236e+02
5.350238999999999578e+03 2.993918100000000209e+02
5.351599000000000160e+03 2.997618299999999749e+02
5.352958999999999833e+03 2.994890599999999949e+02
5.354319000000000415e+03 2.998720900000000142e+02
5.355679000000000087e+03 3.003272999999999797e+02
5.357038999999999760e+03 2.992686499999999796e+02
5.358399000000000342e+03 2.998782600000000116e+02
5.359759000000000015e+03 3.015588999999999942e+02
5.361118999999999687e+03 3.009173900000000117e+02
5.362479000000000269e+03 2.988643200000000206e+02
5.363838999999999942e+03 3.002217200000000048e+02
5.365198999999999614e+03 2.970039300000000253e+02
5.366559000000000196e+03 2.988171500000000265e+02
5.367918999999999869e+03 2.998583399999999983e+02
5.369279000000000451e+03 3.005630100000000198e+02
5.370639000000000124e+03 2.989700799999999958e+02
5.371998999999999796e+03 3.001756500000000187e+02
5.373359000000000378e+03 2.988116499999999860e+02
5.374719000000000051e+03 2.999142899999999941e+02
5.376078999999999724e+03 3.017846299999999928e+02
5.377439000000000306e+03 3.005865699999999947e+02
5.378798999999999978e+03 2.972392899999999827e+02
5.380158999999999651e+03 3.015244299999999953e+02
5.381519000000000233e+03 2.992665499999999952e+02
5.382878999999999905e+03 3.010771599999999921e+02
5.384238999999999578e+03 2.999597400000000107e+02
5.385599000000000160e+03 2.991078099999999722e+02
5.386958999999999833e+03 2.999476300000000037e+02
5.388319000000000415e+03 3.006097399999999880e+02
5.389679000000000087e+03 3.001526000000000067e+02
5.391038999999999760e+03 3.020195499999999811e+02
5.392399000000000342e+03 2.992165600000000154e+02
5.393759000000000015e+03 3.001902400000000171e+02
5.395118999999999687e+03 2.987364999999999782e+02
5.396479000000000269e+03 2.995759199999999964e+02
5.397838999999999942e+03 2.997977300000000014e+02
5.399198999999999614e+03 3.007672600000000216e+02
5.400559000000000196e+03 3.014826400000000035e+02
5.401918999999999869e+03 3.032125599999999963e+02
5.403279000000000451e+03 3.016445800000000190e+02
5.404639000000000124e+03 2.995936500000000251e+02
5.405998999999999796e+03 2.964529699999999934e+02
5.407359000000000378e+03 3.015857399999999870e+02
5.408719000000000051e+03 2.994711699999999723e+02
5.410078999999999724e+03 2.952536400000000185e+02
5.411439000000000306e+03 2.996763599999999883e+02
5.412798999999999978e+03 3.005857300000000123e+02
5.414158999999999651e+03 2.995403400000000147e+02
5.415519000000000233e+03 3.001091299999999933e+02
5.416878999999999905e+03 3.007319499999999834e+02
5.418238999999999578e+03 2.990562499999999773e+02
5.419599000000000160e+03 3.014119299999999839e+02
5.420958999999999833e+03 3.022970199999999750e+02
5.422319000000000415e+03 2.977363100000000031e+02
5.423679000000000087e+03 2.995077999999999747e+02
5.425038999999999760e+03 3.015302599999999984e+02
5.426399000000000342e+03 2.986177900000000136e+02
5.427759000000000015e+03 3.002480600000000095e+02
5.429118999999999687e+03 2.983181500000000028e+02
5.430479000000000269e+03 3.004321600000000103e+02
5.431838999999999942e+03 2.979356599999999844e+02
5.433198999999999614e+03 2.989526000000000181e+02
5.434559000000000196e+03 2.998694100000000162e+02
5.435918999999999869e+03 2.985808299999999917e+02
5.437279000000000451e+03 2.998697799999999916e+02
5.438639000000000124e+03 2.998282800000000066e+02
5.439998999999999796e+03 2.971016599999999812e+02
5.441359000000000378e+03 2.981056899999999814e+02
5.442719000000000051e+03 2.993856499999999983e+02
5.444078999999999724e+03 3.010054999999999836e+02
5.445439000000000306e+03 2.992427999999999884e+02
5.446798999999999978e+03 2.995319200000000137e+02
5.448158999999999651e+03 2.995965600000000109e+02
5.449519000000000233e+03 3.003804299999999898e+02
5.450878999999999905e+03 2.990644399999999905e+02
5.452238999999999578e+03 2.982033500000000004e+02
5.453599000000000160e+03 3.006885800000000017e+02
5.454958999999999833e+03 3.000132600000000025e+02
5.456319000000000415e+03 3.014445900000000051e+02
5.457679000000000087e+03 3.017257399999999734e+02
5.459038999999999760e+03 3.004143000000000256e+02
5.460399000000000342e+03 2.997499700000000189e+02
5.461759000000000015e+03 3.014243900000000167e+02
5.463118999999999687e+03 3.016325199999999995e+02
5.464479000000000269e+03 2.991431699999999978e+02
5.465838999999999942e+03 3.002103700000000117e+02
5.467198999999999614e+03 2.994584699999999771e+02
5.468559000000000196e+03 2.958123299999999745e+02
5.469918999999999869e+03 2.998646100000000274e+02
5.471279000000000451e+03 3.012664599999999950e+02
5.472639000000000124e+03 2.995321200000000204e+02
5.473998999999999796e+03 3.006113700000000222e+02
5.475359000000000378e+03 2.986152900000000159e+02
5.476719000000000051e+03 3.015707100000000196e+02
5.478078999999999724e+03 3.008803199999999833e+02
5.479439000000000306e+03 2.994128200000000106e+02
5.480798999999999978e+03 2.975720299999999838e+02
5.482158999999999651e+03 3.016500700000000279e+02
5.483519000000000233e+03 3.031779799999999909e+02
5.484878999999999905e+03 3.014515299999999911e+02
5.486238999999999578e+03 2.979393900000000031e+02
5.487599000000000160e+03 2.995276400000000194e+02
5.488958999999999833e+03 3.029097899999999868e+02
5.490319000000000415e+03 2.983587299999999800e+02
5.491679000000000087e+03 2.981750499999999988e+02
5.493038999999999760e+03 3.013712199999999939e+02
5.494399000000000342e+03 2.999512100000000032e+02
5.495759000000000015e+03 3.011448399999999879e+02
5.497118999999999687e+03 2.984708899999999971e+02
5.498479000000000269e+03 2.984619700000000080e+02
5.499838999999999942e+03 2.992092499999999973e+02
5.501198999999999614e+03 2.975140200000000164e+02
5.502559000000000196e+03 3.015283999999999764e+02
5.503918999999999869e+03 3.014777500000000146e+02
5.505279000000000451e+03 2.987464699999999880e+02
5.506639000000000124e+03 3.005461900000000242e+02
5.507998999999999796e+03 2.997649000000000115e+02
5.509359000000000378e+03 3.008590100000000120e+02
5.510719000000000051e+03 3.007484499999999912e+02
5.512078999999999724e+03 3.024401500000000169e+02
5.513439000000000306e+03 2.970858400000000188e+02
5.514798999999999978e+03 2.997463500000000067e+02
5.516158999999999651e+03 3.013284699999999816e+02
5.517519000000000233e+03 2.981438699999999926e+02
5.518878999999999905e+03 3.005527299999999968e+02
5.520238999999999578e+03 3.025417800000000170e+02
5.521599000000000160e+03 2.975784699999999816e+02
5.522958999999999833e+03 2.992132300000000100e+02
5.524319000000000415e+03 2.999147500000000264e+02
5.525679000000000087e+03 3.010805899999999724e+02
5.527038999999999760e+03 2.974692099999999755e+02
5.528399000000000342e+03 2.980334799999999973e+02
5.529759000000000015e+03 2.975667300000000068e+02
5.531118999999999687e+03 3.010319299999999885e+02
5.532479000000000269e+03 3.013947999999999752e+02
5.533838999999999942e+03 3.015026899999999728e+02
5.535198999999999614e+03 3.010075299999999743e+02
5.536559000000000196e+03 3.001874000000000251e+02
5.537918999999999869e+03 3.041939600000000041e+02
5.539279000000000451e+03 3.028219900000000280e+02
5.540639000000000124e+03 2.978726300000000151e+02
5.541998999999999796e+03 2.993119399999999928e+02
5.543359000000000378e+03 2.989737299999999891e+02
5.544719000000000051e+03 2.974413099999999872e+02
5.546078999999999724e+03 2.979609600000000000e+02
5.547439000000000306e+03 3.032653399999999806e+02
5.548798999999999978e+03 2.984933399999999892e+02
5.550158999999999651e+03 2.992001999999999953e+02
5.551519000000000233e+03 2.987971999999999753e+02
5.552878999999999905e+03 2.987463700000000131e+02
5.554238999999999578e+03 2.982079800000000205e+02
5.555599000000000160e+03 3.011779199999999719e+02
5.556958999999999833e+03 3.010092700000000150e+02
5.558319000000000415e+03 2.992357499999999959e+02
5.559679000000000087e+03 2.976048599999999738e+02
5.561038999999999760e+03 3.006839499999999816e+02
5.562399000000000342e+03 2.980506899999999746e+02
5.563759000000000015e+03 2.993263200000000097e+02
5.565118999999999687e+03 3.011859900000000039e+02
5.566479000000000269e+03 2.981120399999999790e+02
5.567838999999999942e+03 2.998998000000000275e+02
5.569198999999999614e+03 2.984040299999999775e+02
5.570559000000000196e+03 2.976237800000000107e+02
5.571918999999999869e+03 3.012987499999999841e+02
5.573279000000000451e+03 3.002418000000000120e+02
5.574639000000000124e+03 3.014864000000000033e+02
5.575998999999999796e+03 2.991625300000000038e+02
5.577359000000000378e+03 2.995011700000000019e+02
5.578719000000000051e+03 3.026392399999999725e+02
5.580078999999999724e+03 3.007996600000000171e+02
5.581439000000000306e+03 3.006408299999999940e+02
5.582798999999999978e+03 2.993683800000000019e+02
5.584158999999999651e+03 3.012618600000000129e+02
5.585519000000000233e+03 2.983848600000000033e+02
5.586878999999999905e+03 3.009599099999999794e+02
5.588238999999999578e+03 3.014742699999999900e+02
5.589599000000000160e+03 3.026399700000000053e+02
5.590958999999999833e+03 3.006921199999999885e+02
5.592319000000000415e+03 3.014130700000000047e+02
5.593679000000000087e+03 2.978626699999999801e+02
5.595038999999999760e+03 3.032518999999999778e+02
5.596399000000000342e+03 2.991880699999999820e+02
5.597759000000000015e+03 3.020649500000000103e+02
5.599118999999999687e+03 2.994237100000000282e+02
5.600479000000000269e+03 2.973591099999999869e+02
5.601838999999999942e+03 3.002152199999999880e+02
5.603198999999999614e+03 3.010660899999999742e+02
5.604559000000000196e+03 2.990544100000000185e+02
5.605918999999999869e+03 3.026347799999999779e+02
5.607279000000000451e+03 3.018845900000000029e+02
5.608639000000000124e+03 2.987001500000000078e+02
5.609998999999999796e+03 3.002668800000000147e+02
5.611359000000000378e+03 2.996099199999999882e+02
5.612719000000000051e+03 2.998843899999999962e+02
5.614078999999999724e+03 2.996188500000000090e+02
5.615439000000000306e+03 3.010164100000000076e+02
5.616798999999999978e+03 2.982934200000000260e+02
5.618158999999999651e+03 3.004240899999999783e+02
5.619519000000000233e+03 2.987939299999999889e+02
5.620878999999999905e+03 3.005521699999999896e+02
5.622238999999999578e+03 2.997732199999999807e+02
5.623599000000000160e+03 2.974309900000000084e+02
5.624958999999999833e+03 3.006831900000000246e+02
5.626319000000000415e+03 3.006216299999999819e+02
5.627679000000000087e+03 3.001158800000000042e+02
5.629038999999999760e+03 2.999502699999999891e+02
5.630399000000000342e+03 2.995994999999999777e+02
5.631759000000000015e+03 3.003106300000000033e+02
5.633118999999999687e+03 2.991334499999999821e+02
5.634479000000000269e+03 3.037514499999999771e+02
5.635838999999999942e+03 3.010804299999999785e+02
5.637198999999999614e+03 2.980928400000000238e+02
5.638559000000000196e+03 3.009200000000000159e+02
5.639918999999999869e+03 2.999917699999999741e+02
5.641279000000000451e+03 3.005257300000000100e+02
5.642639000000000124e+03 3.012731999999999744e+02
5.643998999999999796e+03 2.992132500000000164e+02
5.645359000000000378e+03 2.995882300000000100e+02
5.646719000000000051e+03 2.977522500000000036e+02
5.648078999999999724e+03 2.988536899999999719e+02
5.649439000000000306e+03 3.019134599999999864e+02
5.650798999999999978e+03 2.995605699999999842e+02
5.652158999999999651e+03 3.004750799999999913e+02
5.653519000000000233e+03 3.026268699999999967e+02
5.654878999999999905e+03 3.017090200000000095e+02
5.656238999999999578e+03 2.994940300000000093e+02
5.657599000000000160e+03 3.013197400000000243e+02
5.658958999999999833e+03 2.972099099999999794e+02
5.660319000000000415e+03 2.976070399999999836e+02
5.661679000000000087e+03 2.993661599999999794e+02
5.663038999999999760e+03 2.997692799999999806e+02
5.664399000000000342e+03 3.022555100000000152e+02
5.665759000000000015e+03 3.006098600000000260e+02
5.667118999999999687e+03 3.044282799999999725e+02
5.668479000000000269e+03 2.987175599999999918e+02
5.669838999999999942e+03 2.994068500000000199e+02
5.671198999999999614e+03 2.984160999999999717e+02
5.672559000000000196e+03 3.000948200000000270e+02
5.673918999999999869e+03 3.002495000000000118e+02
5.675279000000000451e+03 2.981180800000000204e+02
5.676639000000000124e+03 3.013840999999999894e+02
5.677998999999999796e+03 2.987589800000000082e+02
5.679359000000000378e+03 2.968347200000000043e+02
5.680719000000000051e+03 3.010018999999999778e+02
5.682078999999999724e+03 3.005930500000000052e+02
5.683439000000000306e+03 2.998860700000000179e+02
5.684798999999999978e+03 2.994190199999999891e+02
5.686158999999999651e+03 3.015953400000000215e+02
5.687519000000000233e+03 3.003453700000000026e+02
5.688878999999999905e+03 2.998735199999999850e+02
5.690238999999999578e+03 2.991557599999999866e+02
5.691599000000000160e+03 2.976788799999999924e+02
5.692958999999999833e+03 3.007635099999999966e+02
5.694319000000000415e+03 3.018615599999999972e+02
5.695679000000000087e+03 3.018757299999999759e+02
5.697038999999999760e+03 3.008900499999999738e+02
5.698399000000000342e+03 2.986075299999999970e+02
5.699759000000000015e+03 2.996215900000000261e+02
5.701118999999999687e+03 3.002992100000000164e+02
5.702479000000000269e+03 3.012498600000000124e+02
5.703838999999999942e+03 2.990233200000000124e+02
5.705198999999999614e+03 2.984907299999999850e+02
5.706559000000000196e+03 3.037733400000000188e+02
5.707918999999999869e+03 3.001447000000000003e+02
5.709279000000000451e+03 2.969950099999999793e+02
5.710639000000000124e+03 3.003932199999999852e+02
5.711998999999999796e+03 3.017823000000000206e+02
5.713359000000000378e+03 2.997205799999999840e+02
5.714719000000000051e+03 2.996542299999999841e+02
5.716078999999999724e+03 2.970217200000000162e+02
5.717439000000000306e+03 3.001775700000000029e+02
5.718798999999999978e+03 3.018265400000000227e+02
5.720158999999999651e+03 2.986354999999999791e+02
5.721519000000000233e+03 3.018572800000000029e+02
5.722878999999999905e+03 2.979030599999999822e+02
5.724238999999999578e+03 2.978475199999999745e+02
5.725599000000000160e+03 3.005286800000000085e+02
5.726958999999999833e+03 3.009685900000000061e+02
5.728319000000000415e+03 2.987216900000000237e+02
5.729679000000000087e+03 3.008560800000000199e+02
5.731038999999999760e+03 3.000267000000000053e+02
5.732399000000000342e+03 2.993627700000000118e+02
5.733759000000000015e+03 2.999928800000000138e+02
5.735118999999999687e+03 3.000461000000000240e+02
5.736479000000000269e+03 2.994978899999999840e+02
5.737838999999999942e+03 2.984013499999999794e+02
5.739198999999999614e+03 2.963529199999999832e+02
5.740559000000000196e+03 2.992497500000000059e+02
5.741918999999999869e+03 3.005762300000000096e+02
5.743279000000000451e+03 2.978267500000000041e+02
5.744639000000000124e+03 3.004019700000000057e+02
5.745998999999999796e+03 2.977479000000000156e+02
5.747359000000000378e+03 2.972549399999999764e+02
5.748719000000000051e+03 3.014875499999999988e+02
5.750078999999999724e+03 2.996098499999999945e+02
5.751439000000000306e+03 3.006467999999999847e+02
5.752798999999999978e+03 3.003358600000000251e+02
5.754158999999999651e+03 2.995604099999999903e+02
5.755519000000000233e+03 2.976824599999999919e+02
5.756878999999999905e+03 2.999410599999999931e+02
5.758238999999999578e+03 2.977290600000000040e+02
5.759599000000000160e+03 3.010880000000000223e+02
5.760958999999999833e+03 2.988540699999999788e+02
5.762319000000000415e+03 2.992684600000000046e+02
5.763679000000000087e+03 3.005120000000000005e+02
5.765038999999999760e+03 2.999773500000000013e+02
5.766399000000000342e+03 3.014193399999999770e+02
5.767759000000000015e+03 3.000429700000000253e+02
5.769118999999999687e+03 2.989371499999999742e+02
5.770479000000000269e+03 2.995811600000000112e+02
5.771838999999999942e+03 2.989287299999999732e+02
5.773198999999999614e+03 2.992276299999999765e+02
5.774559000000000196e+03 3.004229799999999955e+02
5.775918999999999869e+03 3.040423700000000053e+02
5.777279000000000451e+03 2.991019499999999880e+02
5.778639000000000124e+03 2.985451899999999910e+02
5.779998999999999796e+03 2.994132599999999798e+02
5.781359000000000378e+03 3.032918399999999792e+02
5.782719000000000051e+03 3.009834999999999923e+02
5.784078999999999724e+03 2.970032499999999800e+02
5.785439000000000306e+03 3.036631499999999733e+02
5.786798999999999978e+03 3.014606899999999996e+02
5.788158999999999651e+03 2.985214899999999716e+02
5.789519000000000233e+03 3.001870400000000245e+02
5.790878999999999905e+03 2.962269099999999753e+02
5.792238999999999578e+03 2.976605400000000259e+02
5.793599000000000160e+03 3.009810899999999947e+02
5.794958999999999833e+03 3.036248800000000188e+02
5.796319000000000415e+03 2.983954699999999889e+02
5.797679000000000087e+03 2.997726000000000113e+02
5.799038999999999760e+03 3.009953100000000177e+02
5.800399000000000342e+03 3.019030000000000200e+02
5.801759000000000015e+03 2.992711600000000089e+02
5.803118999999999687e+03 3.009310899999999833e+02
5.804479000000000269e+03 3.008736400000000231e+02
5.805838999999999942e+03 3.005034600000000182e+02
5.807198999999999614e+03 3.010129600000000210e+02
5.808559000000000196e+03 2.970918300000000158e+02
5.809918999999999869e+03 2.990129299999999830e+02
5.811279000000000451e+03 2.992500600000000190e+02
5.812639000000000124e+03 3.006059900000000198e+02
5.813998999999999796e+03 2.997991999999999848e+02
5.815359000000000378e+03 3.003437999999999874e+02
5.816719000000000051e+03 3.007824299999999766e+02
5.818078999999999724e+03 3.001122100000000046e+02
5.819439000000000306e+03 2.993267399999999725e+02
5.820798999999999978e+03 3.007737000000000194e+02
5.822158999999999651e+03 3.001851899999999773e+02
5.823519000000000233e+03 2.989075000000000273e+02
5.824878999999999905e+03 2.998276500000000055e+02
5.826238999999999578e+03 2.996437399999999798e+02
5.827599000000000160e+03 2.996502100000000155e+02
5.828958999999999833e+03 3.005071800000000053e+02
5.830319000000000415e+03 2.989068199999999820e+02
5.831679000000000087e+03 3.005773199999999861e+02
5.833038999999999760e+03 2.999642200000000116e+02
5.834399000000000342e+03 3.024853800000000206e+02
5.835759000000000015e+03 3.021447499999999877e+02
5.837118999999999687e+03 2.989793799999999919e+02
5.838479000000000269e+03 3.015301600000000235e+02
5.839838999999999942e+03 3.000835299999999961e+02
5.841198999999999614e+03 2.976373100000000136e+02
5.842559000000000196e+03 2.990861300000000256e+02
5.843918999999999869e+03 3.012249100000000226e+02
5.845279000000000451e+03 2.999062900000000127e+02
5.846639000000000124e+03 2.988124399999999810e+02
5.847998999999999796e+03 2.969866799999999785e+02
5.849359000000000378e+03 2.994658600000000206e+02
5.850719000000000051e+03 3.011694299999999771e+02
5.852078999999999724e+03 3.019659599999999955e+02
5.853439000000000306e+03 2.996628999999999792e+02
5.854798999999999978e+03 3.015805399999999850e+02
5.856158999999999651e+03 2.970624399999999810e+02
5.857519000000000233e+03 2.979097199999999930e+02
5.858878999999999905e+03 3.002970599999999877e+02
5.860238999999999578e+03 3.016626800000000230e+02
5.861599000000000160e+03 3.000085199999999759e+02
5.862958999999999833e+03 2.964947599999999852e+02
5.864319000000000415e+03 2.993188700000000040e+02
5.865679000000000087e+03 3.025425700000000120e+02
5.867038999999999760e+03 2.995106000000000108e+02
5.868399000000000342e+03 2.992774000000000001e+02
5.869759000000000015e+03 3.038491200000000276e+02
5.871118999999999687e+03 2.987234000000000265e+02
5.872479000000000269e+03 3.000459000000000174e+02
5.873838999999999942e+03 3.003847400000000221e+02
5.875198999999999614e+03 3.001631399999999985e+02
5.876559000000000196e+03 2.985956899999999905e+02
5.877918999999999869e+03 2.988898599999999988e+02
5.879279000000000451e+03 3.005099099999999908e+02
5.880639000000000124e+03 3.005797000000000025e+02
5.881998999999999796e+03 2.987704299999999762e+02
5.883359000000000378e+03 2.978923100000000090e+02
5.884719000000000051e+03 2.989133400000000051e+02
5.886078999999999724e+03 2.999069999999999823e+02
5.887439000000000306e+03 3.006435000000000173e+02
5.888798999999999978e+03 3.023632000000000062e+02
5.890158999999999651e+03 3.017790699999999902e+02
5.891519000000000233e+03 2.988204400000000192e+02
5.892878999999999905e+03 3.017882299999999987e+02
5.894238999999999578e+03 3.011095700000000193e+02
5.895599000000000160e+03 3.004564899999999739e+02
5.896958999999999833e+03 3.011727999999999952e+02
5.898319000000000415e+03 3.009633299999999849e+02
5.899679000000000087e+03 2.992067599999999743e+02
5.901038999999999760e+03 2.950203999999999951e+02
5.902399000000000342e+03 3.019350600000000213e+02
5.903759000000000015e+03 2.985785300000000007e+02
5.905118999999999687e+03 2.995932900000000245e+02
5.906479000000000269e+03 3.032371299999999792e+02
5.907838999999999942e+03 2.987051399999999717e+02
5.909198999999999614e+03 3.010982700000000136e+02
5.910559000000000196e+03 2.990618099999999799e+02
5.911918999999999869e+03 3.019081400000000031e+02
5.913279000000000451e+03 3.028735100000000102e+02
5.914639000000000124e+03 2.999308700000000272e+02
5.915998999999999796e+03 2.985629299999999944e+02
5.917359000000000378e+03 2.973083100000000059e+02
5.918719000000000051e+03 2.997555199999999900e+02
5.920078999999999724e+03 3.010508899999999812e+02
5.921439000000000306e+03 2.965811100000000238e+02
5.922798999999999978e+03 2.985778000000000247e+02
5.924158999999999651e+03 2.996847500000000082e+02
5.925519000000000233e+03 3.000042000000000257e+02
5.926878999999999905e+03 3.006894699999999716e+02
5.928238999999999578e+03 3.017205099999999902e+02
5.929599000000000160e+03 2.993180399999999963e+02
5.930958999999999833e+03 2.994151299999999765e+02
5.932319000000000415e+03 3.016514199999999732e+02
5.933679000000000087e+03 2.999298900000000003e+02
5.935038999999999760e+03 2.999029199999999946e+02
5.936399000000000342e+03 2.999122899999999845e+02
5.937759000000000015e+03 3.004505300000000148e+02
5.939118999999999687e+03 2.999874100000000112e+02
5.940479000000000269e+03 2.989978199999999902e+02
5.941838999999999942e+03 3.027753799999999842e+02
5.943198999999999614e+03 2.980640099999999961e+02
5.944559000000000196e+03 2.987524599999999850e+02
5.945918999999999869e+03 3.002864999999999895e+02
5.947279000000000451e+03 2.974325499999999920e+02
5.948639000000000124e+03 2.981889800000000150e+02
5.949998999999999796e+03 2.975150399999999991e+02
5.951359000000000378e+03 2.992573699999999803e+02
5.952719000000000051e+03 2.991015800000000127e+02
5.954078999999999724e+03 3.006075000000000159e+02
5.955439000000000306e+03 2.995095999999999776e+02
5.956798999999999978e+03 3.030637899999999831e+02
5.958158999999999651e+03 3.023602200000000266e+02
5.959519000000000233e+03 2.980908800000000269e+02
5.960878999999999905e+03 3.007738100000000259e+02
5.962238999999999578e+03 3.007733499999999935e+02
5.963599000000000160e+03 3.025864599999999882e+02
5.964958999999999833e+03 2.972882099999999923e+02
5.966319000000000415e+03 2.996816999999999780e+02
5.967679000000000087e+03 2.968152000000000044e+02
5.969038999999999760e+03 3.004111100000000079e+02
5.970399000000000342e+03 3.014696900000000142e+02
5.971759000000000015e+03 3.001280699999999797e+02
5.973118999999999687e+03 3.002308899999999880e+02
5.974479000000000269e+03 3.006354900000000043e+02
5.975838999999999942e+03 2.997920500000000175e+02
5.977198999999999614e+03 3.011581100000000220e+02
5.978559000000000196e+03 3.017881499999999733e+02
5.979918999999999869e+03 2.994779700000000275e+02
5.981279000000000451e+03 3.022568699999999922e+02
5.982639000000000124e+03 2.993192599999999857e+02
5.983998999999999796e+03 2.997617999999999938e+02
5.985359000000000378e+03 3.011759999999999877e+02
5.986719000000000051e+03 2.988303099999999972e+02
5.988078999999999724e+03 2.989550800000000095e+02
5.989439000000000306e+03 3.009531600000000253e+02
5.990798999999999978e+03 3.041235399999999913e+02
5.992158999999999651e+03 3.022408199999999852e+02
5.993519000000000233e+03 3.021596400000000244e+02
5.994878999999999905e+03 2.970060399999999845e+02
5.996238999999999578e+03 3.018739800000000173e+02
5.997599000000000160e+03 3.001152999999999906e+02
5.998958999999999833e+03 3.031930100000000152e+02
6.000319000000000415e+03 2.988594600000000128e+02
6.001679000000000087e+03 3.006421399999999835e+02
6.003038999999999760e+03 3.022922800000000052e+02
6.004399000000000342e+03 2.986116299999999910e+02
6.005759000000000015e+03 2.983447699999999827e+02
6.007118999999999687e+03 2.985932500000000118e+02
6.008479000000000269e+03 2.992880799999999795e+02
6.009838999999999942e+03 3.002317499999999768e+02
6.011198999999999614e+03 2.991754199999999742e+02
6.012559000000000196e+03 3.000162100000000009e+02
6.013918999999999869e+03 2.984626499999999965e+02
6.015279000000000451e+03 2.981439100000000053e+02
6.016639000000000124e+03 2.980360900000000015e+02
6.017998999999999796e+03 2.986473300000000108e+02
6.019359000000000378e+03 2.973095799999999826e+02
6.020719000000000051e+03 3.014355300000000284e+02
6.022078999999999724e+03 2.980141300000000228e+02
6.023439000000000306e+03 3.027868399999999838e+02
6.024798999999999978e+03 2.975709800000000200e+02
6.026158999999999651e+03 2.986113899999999717e+02
6.027519000000000233e+03 3.014344899999999825e+02
6.028878999999999905e+03 3.022098399999999856e+02
6.030238999999999578e+03 2.998206000000000131e+02
6.031599000000000160e+03 3.013154000000000110e+02
6.032958999999999833e+03 2.986621200000000158e+02
6.034319000000000415e+03 2.984253499999999804e+02
6.035679000000000087e+03 3.035436100000000010e+02
6.037038999999999760e+03 3.001416500000000269e+02
6.038399000000000342e+03 2.985104999999999791e+02
6.039759000000000015e+03 2.973129700000000071e+02
6.041118999999999687e+03 2.992951800000000162e+02
6.042479000000000269e+03 2.995942200000000071e+02
6.043838999999999942e+03 3.020348000000000184e+02
6.045198999999999614e+03 3.036178100000000200e+02
6.046559000000000196e+03 2.988008600000000001e+02
6.047918999999999869e+03 2.995224600000000237e+02
6.049279000000000451e+03 2.980413199999999847e+02
6.050639000000000124e+03 2.975265899999999988e+02
6.051998999999999796e+03 3.029322599999999852e+02
6.053359000000000378e+03 2.969090299999999729e+02
6.054719000000000051e+03 3.000912000000000148e+02
6.056078999999999724e+03 2.979395599999999718e+02
6.057439000000000306e+03 3.007185799999999745e+02
6.058798999999999978e+03 3.024506700000000023e+02
6.060158999999999651e+03 2.977855599999999754e+02
6.061519000000000233e+03 2.976811200000000213e+02
6.062878999999999905e+03 3.002179699999999798e+02
6.064238999999999578e+03 2.989415000000000191e+02
6.065599000000000160e+03 3.003459899999999720e+02
6.066958999999999833e+03 3.010600499999999897e+02
6.068319000000000415e+03 2.998760899999999765e+02
6.069679000000000087e+03 3.009141500000000065e+02
6.071038999999999760e+03 3.010919000000000096e+02
6.072399000000000342e+03 2.988658699999999726e+02
6.073759000000000015e+03 2.978543099999999981e+02
6.075118999999999687e+03 2.997009600000000091e+02
6.076479000000000269e+03 2.987623800000000074e+02
6.077838999999999942e+03 3.008279099999999744e+02
6.079198999999999614e+03 2.988925500000000284e+02
6.080559000000000196e+03 2.994203999999999724e+02
6.081918999999999869e+03 3.022442800000000034e+02
6.083279000000000451e+03 2.992722899999999981e+02
6.084639000000000124e+03 2.987345500000000129e+02
6.085998999999999796e+03 3.006774399999999901e+02
6.087359000000000378e+03 3.026700999999999908e+02
6.088719000000000051e+03 3.032693300000000249e+02
6.090078999999999724e+03 2.997234300000000076e+02
6.091439000000000306e+03 2.983535600000000159e+02
6.092798999999999978e+03 2.976383900000000153e+02
6.094158999999999651e+03 3.013038799999999924e+02
6.095519000000000233e+03 2.991846100000000206e+02
6.096878999999999905e+03 3.021070799999999963e+02
6.098238999999999578e+03 2.997973799999999756e+02
6.099599000000000160e+03 2.983529599999999959e+02
6.100958999999999833e+03 2.982803200000000174e+02
6.102319000000000415e+03 3.005051100000000019e+02
6.103679000000000087e+03 2.981952699999999936e+02
6.105038999999999760e+03 3.021196800000000167e+02
6.106399000000000342e+03 3.001299300000000017e+02
6.107759000000000015e+03 2.985965800000000172e+02
6.109118999999999687e+03 2.997765899999999988e+02
6.110479000000000269e+03 3.000442699999999832e+02
6.111838999999999942e+03 2.993773199999999974e+02
6.113198999999999614e+03 3.012030899999999747e+02
6.114559000000000196e+03 2.980686699999999973e+02
6.115918999999999869e+03 3.028836699999999951e+02
6.117279000000000451e+03 3.028153899999999794e+02
6.118639000000000124e+03 3.016174399999999878e+02
6.119998999999999796e+03 3.022863899999999830e+02
6.121359000000000378e+03 3.003662499999999795e+02
6.122719000000000051e+03 2.989427200000000084e+02
6.124078999999999724e+03 3.013981400000000122e+02
6.125439000000000306e+03 2.979128499999999917e+02
6.126798999999999978e+03 2.996326199999999744e+02
6.128158999999999651e+03 3.023995899999999892e+02
6.129519000000000233e+03 3.016164999999999736e+02
6.130878999999999905e+03 3.015654799999999796e+02
6.132238999999999578e+03 3.012837799999999788e+02
6.133599000000000160e+03 2.987033599999999751e+02
6.134958999999999833e+03 3.027922300000000178e+02
6.136319000000000415e+03 2.982971499999999878e+02
6.137679000000000087e+03 3.004124800000000164e+02
6.139038999999999760e+03 3.038809899999999971e+02
6.140399000000000342e+03 2.973816499999999792e+02
6.141759000000000015e+03 2.980283900000000017e+02
6.143118999999999687e+03 2.978898100000000113e+02
6.144479000000000269e+03 3.006232999999999720e+02
6.145838999999999942e+03 3.030682199999999966e+02
6.147198999999999614e+03 2.996494900000000143e+02
6.148559000000000196e+03 2.968192700000000173e+02
6.149918999999999869e+03 3.017309099999999944e+02
6.151279000000000451e+03 2.979263399999999820e+02
6.152639000000000124e+03 3.030493099999999913e+02
6.153998999999999796e+03 3.007581099999999878e+02
6.155359000000000378e+03 2.984816099999999892e+02
6.156719000000000051e+03 2.983457700000000159e+02
6.158078999999999724e+03 2.994956000000000245e+02
6.159439000000000306e+03 2.983966199999999844e+02
6.160798999999999978e+03 3.000768600000000106e+02
6.162158999999999651e+03 2.987921600000000240e+02
6.163519000000000233e+03 2.993114100000000235e+02
6.164878999999999905e+03 2.993443199999999820e+02
6.166238999999999578e+03 2.992870899999999779e+02
6.167599000000000160e+03 3.001167800000000057e+02
6.168958999999999833e+03 2.998245400000000132e+02
6.170319000000000415e+03 3.028153899999999794e+02
6.171679000000000087e+03 3.018633300000000190e+02
6.173038999999999760e+03 2.987962200000000053e+02
6.174399000000000342e+03 3.012675399999999968e+02
6.175759000000000015e+03 3.006010999999999740e+02
6.177118999999999687e+03 3.013373799999999960e+02
6.178479000000000269e+03 3.014796799999999735e+02
6.179838999999999942e+03 3.005186699999999860e+02
6.181198999999999614e+03 2.980951699999999960e+02
6.182559000000000196e+03 2.986745300000000043e+02
6.183918999999999869e+03 2.989507699999999772e+02
6.185279000000000451e+03 3.004599799999999732e+02
6.186639000000000124e+03 3.012193100000000072e+02
6.187998999999999796e+03 2.975751200000000267e+02
6.189359000000000378e+03 2.991812600000000089e+02
6.190719000000000051e+03 2.994397599999999784e+02
6.192078999999999724e+03 2.998899099999999862e+02
6.193439000000000306e+03 2.982545000000000073e+02
6.194798999999999978e+03 2.983522199999999884e+02
6.196158999999999651e+03 2.994693800000000010e+02
6.197519000000000233e+03 2.984805700000000002e+02
6.198878999999999905e+03 3.013497399999999971e+02
6.200238999999999578e+03 3.005868100000000140e+02
6.201599000000000160e+03 2.999544599999999832e+02
6.202958999999999833e+03 3.007410800000000108e+02
6.204319000000000415e+03 3.014399300000000039e+02
6.205679000000000087e+03 2.999704800000000091e+02
6.207038999999999760e+03 2.972400600000000281e+02
6.208399000000000342e+03 3.018065399999999840e+02
6.209759000000000015e+03 2.993620199999999727e+02
6.211118999999999687e+03 2.971608600000000138e+02
6.212479000000000269e+03 2.958973300000000108e+02
6.213838999999999942e+03 3.002069900000000189e+02
6.215198999999999614e+03 3.011874000000000251e+02
6.216559000000000196e+03 3.025022399999999720e+02
6.217918999999999869e+03 2.996840300000000070e+02
6.219279000000000451e+03 3.018479699999999752e+02
6.220639000000000124e+03 2.993006199999999808e+02
6.221998999999999796e+03 3.010007200000000012e+02
6.223359000000000378e+03 3.002807799999999929e+02
6.224719000000000051e+03 3.009216700000000060e+02
6.226078999999999724e+03 3.020779999999999745e+02
6.227439000000000306e+03 3.000255300000000034e+02
6.228798999999999978e+03 3.009477600000000166e+02
6.230158999999999651e+03 3.024119200000000092e+02
6.231519000000000233e+03 3.013331600000000208e+02
6.232878999999999905e+03 2.985412699999999973e+02
6.234238999999999578e+03 2.986260399999999890e+02
6.235599000000000160e+03 2.989414100000000190e+02
6.236958999999999833e+03 2.990432700000000068e+02
6.238319000000000415e+03 3.014398699999999849e+02
6.239679000000000087e+03 2.998920699999999897e+02
6.241038999999999760e+03 3.008225600000000099e+02
6.242399000000000342e+03 2.975362000000000080e+02
6.243759000000000015e+03 3.008714200000000005e+02
6.245118999999999687e+03 3.017964200000000119e+02
6.246479000000000269e+03 3.001664999999999850e+02
6.247838999999999942e+03 2.986495899999999892e+02
6.249198999999999614e+03 2.993793600000000197e+02
6.250559000000000196e+03 2.988851000000000226e+02
6.251918999999999869e+03 2.977370500000000106e+02
6.253279000000000451e+03 3.012719200000000228e+02
6.254639000000000124e+03 2.988090700000000197e+02
6.255998999999999796e+03 2.994454799999999750e+02
6.257359000000000378e+03 2.995812000000000239e+02
6.258719000000000051e+03 3.010678899999999771e+02
6.260078999999999724e+03 3.003280300000000125e+02
6.261439000000000306e+03 2.986178400000000011e+02
6.262798999999999978e+03 3.006785100000000170e+02
6.264158999999999651e+03 2.975056400000000281e+02
6.265519000000000233e+03 2.983259400000000028e+02
6.266878999999999905e+03 3.014249100000000112e+02
6.268238999999999578e+03 2.986154099999999971e+02
6.269599000000000160e+03 2.966642299999999750e+02
6.270958999999999833e+03 3.000634999999999764e+02
6.272319000000000415e+03 3.019673099999999977e+02
6.273679000000000087e+03 3.016936999999999784e+02
6.275038999999999760e+03 3.019554800000000228e+02
6.276399000000000342e+03 2.992891900000000192e+02
6.277759000000000015e+03 2.982715099999999779e+02
6.279118999999999687e+03 3.015692999999999984e+02
6.280479000000000269e+03 3.004668399999999906e+02
6.281838999999999942e+03 3.014855699999999956e+02
6.283198999999999614e+03 3.008717300000000137e+02
6.284559000000000196e+03 3.019109700000000203e+02
6.285918999999999869e+03 3.011795500000000061e+02
6.287279000000000451e+03 2.976255100000000198e+02
6.288639000000000124e+03 2.975300599999999918e+02
6.289998999999999796e+03 2.983346700000000169e+02
6.291359000000000378e+03 2.997223599999999806e+02
6.292719000000000051e+03 3.001595800000000054e+02
6.294078999999999724e+03 3.005176099999999906e+02
6.295439000000000306e+03 3.009656400000000076e+02
6.296798999999999978e+03 3.033636000000000195e+02
6.298158999999999651e+03 2.984486600000000180e+02
6.299519000000000233e+03 2.992239500000000021e+02
6.300878999999999905e+03 2.997063699999999926e+02
6.302238999999999578e+03 3.003042100000000119e+02
6.303599000000000160e+03 2.997314799999999764e+02
6.304958999999999833e+03 3.015264000000000237e+02
6.306319000000000415e+03 2.994225900000000138e+02
6.307679000000000087e+03 3.015695699999999988e+02
6.309038999999999760e+03 3.010912099999999896e+02
6.310399000000000342e+03 3.003790500000000065e+02
6.311759000000000015e+03 3.001926100000000019e+02
6.313118999999999687e+03 2.988326799999999821e+02
6.314479000000000269e+03 3.011083600000000047e+02
6.315838999999999942e+03 3.007567999999999984e+02
6.317198999999999614e+03 3.010378000000000043e+02
6.318559000000000196e+03 2.982138899999999921e+02
6.319918999999999869e+03 2.979309499999999957e+02
6.321279000000000451e+03 2.991997099999999818e+02
6.322639000000000124e+03 2.983723899999999958e+02
6.323998999999999796e+03 3.019612200000000257e+02
6.325359000000000378e+03 2.973510800000000245e+02
6.326719000000000051e+03 2.971272399999999720e+02
6.328078999999999724e+03 2.998167799999999943e+02
6.329439000000000306e+03 3.001789699999999925e+02
6.330798999999999978e+03 3.000493900000000167e+02
6.332158999999999651e+03 2.980783900000000131e+02
6.333519000000000233e+03 3.003542400000000043e+02
6.334878999999999905e+03 2.997239900000000148e+02
6.336238999999999578e+03 3.013010800000000131e+02
6.337599000000000160e+03 3.010412799999999720e+02
6.338958999999999833e+03 3.019478399999999851e+02
6.340319000000000415e+03 3.011204399999999737e+02
6.341679000000000087e+03 3.003155600000000049e+02
6.343038999999999760e+03 2.972187299999999937e+02
6.344399000000000342e+03 3.006173699999999940e+02
6.345759000000000015e+03 3.010669899999999757e+02
6.347118999999999687e+03 2.998008399999999938e+02
6.348479000000000269e+03 2.992055899999999724e+02
6.349838999999999942e+03 2.981404699999999934e+02
6.351198999999999614e+03 2.991984499999999798e+02
6.352559000000000196e+03 3.015015000000000214e+02
6.353918999999999869e+03 3.010892699999999991e+02
6.355279000000000451e+03 2.995558399999999892e+02
6.356639000000000124e+03 3.016624199999999973e+02
6.357998999999999796e+03 3.004388099999999895e+02
6.359359000000000378e+03 2.983779700000000048e+02
6.360719000000000051e+03 2.979177199999999743e+02
6.362078999999999724e+03 2.988871899999999755e+02
6.363439000000000306e+03 2.963834699999999884e+02
6.364798999999999978e+03 3.003303799999999910e+02
6.366158999999999651e+03 2.988981699999999933e+02
6.367519000000000233e+03 2.996678999999999746e+02
6.368878999999999905e+03 2.973519600000000196e+02
6.370238999999999578e+03 2.982071900000000255e+02
6.371599000000000160e+03 2.973484599999999887e+02
6.372958999999999833e+03 3.015054799999999773e+02
6.374319000000000415e+03 3.006666999999999916e+02
6.375679000000000087e+03 2.993474299999999744e+02
6.377038999999999760e+03 2.995307900000000245e+02
6.378399000000000342e+03 3.033993199999999888e+02
6.379759000000000015e+03 3.020258099999999786e+02
6.381118999999999687e+03 3.005385299999999802e+02
6.382479000000000269e+03 2.973615800000000036e+02
6.383838999999999942e+03 2.984215599999999995e+02
6.385198999999999614e+03 2.974582100000000082e+02
6.386559000000000196e+03 3.004523399999999924e+02
6.387918999999999869e+03 3.006631600000000049e+02
6.389279000000000451e+03 3.022642599999999788e+02
6.390639000000000124e+03 3.001339600000000019e+02
6.391998999999999796e+03 3.009774400000000014e+02
6.393359000000000378e+03 3.009583499999999958e+02
6.394719000000000051e+03 2.987792600000000220e+02
6.396078999999999724e+03 2.993336899999999901e+02
6.397439000000000306e+03 2.996590699999999856e+02
6.398798999999999978e+03 2.981892000000000280e+02
6.400158999999999651e+03 3.040837200000000280e+02
6.401519000000000233e+03 3.002752500000000282e+02
6.402878999999999905e+03 3.029637200000000234e+02
6.404238999999999578e+03 3.023066799999999716e+02
6.405599000000000160e+03 2.976406099999999810e+02
6.406958999999999833e+03 2.987747499999999832e+02
6.408319000000000415e+03 3.009649999999999750e+02
6.409679000000000087e+03 3.022619100000000003e+02
6.411038999999999760e+03 2.988942499999999995e+02
6.412399000000000342e+03 2.988253000000000270e+02
6.413759000000000015e+03 2.985452199999999721e+02
6.415118999999999687e+03 2.994578399999999760e+02
6.416479000000000269e+03 3.008281900000000064e+02
6.417838999999999942e+03 3.004369500000000244e+02
6.419198999999999614e+03 3.002149800000000255e+02
6.420559000000000196e+03 3.004309099999999830e+02
6.421918999999999869e+03 3.015663400000000252e+02
6.423279000000000451e+03 2.972101400000000240e+02
6.424639000000000124e+03 2.984317399999999907e+02
6.425998999999999796e+03 3.020400200000000268e+02
6.427359000000000378e+03 3.014424700000000144e+02
6.428719000000000051e+03 3.004325799999999731e+02
6.430078999999999724e+03 3.008257300000000214e+02
6.431439000000000306e+03 2.975099000000000160e+02
6.432798999999999978e+03 3.000071599999999989e+02
6.434158999999999651e+03 3.026019200000000069e+02
6.435519000000000233e+03 3.011061500000000137e+02
6.436878999999999905e+03 2.979862600000000157e+02
6.438238999999999578e+03 3.002071700000000192e+02
6.439599000000000160e+03 2.988405399999999759e+02
6.440958999999999833e+03 2.988027599999999779e+02
6.442319000000000415e+03 2.995906600000000140e+02
6.443679000000000087e+03 2.999019200000000183e+02
6.445038999999999760e+03 3.010842599999999720e+02
6.446399000000000342e+03 3.012885099999999738e+02
6.447759000000000015e+03 2.975368799999999965e+02
6.449118999999999687e+03 3.022974500000000262e+02
6.450479000000000269e+03 3.036203300000000240e+02
6.451838999999999942e+03 2.986982100000000173e+02
6.453198999999999614e+03 2.988702999999999861e+02
6.454559000000000196e+03 2.966980800000000045e+02
6.455918999999999869e+03 2.987964799999999741e+02
6.457279000000000451e+03 3.023566900000000146e+02
6.458639000000000124e+03 2.969064300000000003e+02
6.459998999999999796e+03 2.949437100000000100e+02
6.461359000000000378e+03 3.021731399999999894e+02
6.462719000000000051e+03 2.969481000000000108e+02
6.464078999999999724e+03 2.987556000000000154e+02
6.465439000000000306e+03 3.007311300000000074e+02
6.466798999999999978e+03 3.004642400000000180e+02
6.468158999999999651e+03 3.011261400000000208e+02
6.469519000000000233e+03 3.002690400000000182e+02
6.470878999999999905e+03 3.003973100000000045e+02
6.472238999999999578e+03 3.010901099999999815e+02
6.473599000000000160e+03 2.990669199999999819e+02
6.474958999999999833e+03 2.985243800000000078e+02
6.476319000000000415e+03 2.996259800000000268e+02
6.477679000000000087e+03 2.989495400000000132e+02
6.479038999999999760e+03 2.980223899999999730e+02
6.480399000000000342e+03 3.006239199999999983e+02
6.481759000000000015e+03 3.013519600000000196e+02
6.483118999999999687e+03 2.993318399999999997e+02
6.484479000000000269e+03 2.990502299999999991e+02
6.485838999999999942e+03 3.015032199999999989e+02
6.487198999999999614e+03 3.010759499999999775e+02
6.488559000000000196e+03 3.016842599999999948e+02
6.489918999999999869e+03 2.959889900000000011e+02
6.491279000000000451e+03 3.007987400000000093e+02
6.492639000000000124e+03 3.014955299999999738e+02
6.493998999999999796e+03 3.024271899999999960e+02
6.495359000000000378e+03 3.020583599999999933e+02
6.496719000000000051e+03 3.031229200000000219e+02
6.498078999999999724e+03 3.012188600000000065e+02
6.499439000000000306e+03 2.976990299999999934e+02
6.500798999999999978e+03 3.002892100000000255e+02
6.502158999999999651e+03 2.987130300000000034e+02
6.503519000000000233e+03 2.981823499999999854e+02
6.504878999999999905e+03 2.976799599999999941e+02
6.506238999999999578e+03 2.994128099999999790e+02
6.507599000000000160e+03 3.006715100000000120e+02
6.508958999999999833e+03 2.966142399999999952e+02
6.510319000000000415e+03 2.979020600000000059e+02
6.511679000000000087e+03 2.998278999999999996e+02
6.513038999999999760e+03 2.994312199999999962e+02
6.514399000000000342e+03 3.009717499999999859e+02
6.515759000000000015e+03 2.999746599999999717e+02
6.517118999999999687e+03 3.002556000000000154e+02
6.518479000000000269e+03 2.996020899999999756e+02
6.519838999999999942e+03 2.990912500000000023e+02
6.521198999999999614e+03 3.020657199999999989e+02
6.522559000000000196e+03 3.002633999999999901e+02
6.523918999999999869e+03 2.988959500000000276e+02
6.525279000000000451e+03 2.969616300000000138e+02
6.526639000000000124e+03 2.983687499999999773e+02
6.527998999999999796e+03 2.959757900000000177e+02
6.529359000000000378e+03 2.979413900000000126e+02
6.530719000000000051e+03 3.019671000000000163e+02
6.532078999999999724e+03 3.004200999999999908e+02
6.533439000000000306e+03 3.018691200000000094e+02
6.534798999999999978e+03 3.006161500000000046e+02
6.536158999999999651e+03 3.011014799999999809e+02
6.537519000000000233e+03 3.017006000000000085e+02
6.538878999999999905e+03 2.999028900000000135e+02
6.540238999999999578e+03 3.020921599999999785e+02
6.541599000000000160e+03 2.984506400000000212e+02
6.542958999999999833e+03 3.004916299999999865e+02
6.544319000000000415e+03 2.980844700000000103e+02
6.545679000000000087e+03 2.992086400000000026e+02
6.547038999999999760e+03 2.998698099999999727e+02
6.548399000000000342e+03 2.979409899999999993e+02
6.549759000000000015e+03 3.010933800000000247e+02
6.551118999999999687e+03 2.992620099999999752e+02
6.552479000000000269e+03 2.987370099999999979e+02
6.553838999999999942e+03 2.984164599999999723e+02
6.555198999999999614e+03 2.986808700000000272e+02
6.556559000000000196e+03 2.997579999999999814e+02
6.557918999999999869e+03 2.970837900000000218e+02
6.559279000000000451e+03 3.028556500000000256e+02
6.560639000000000124e+03 3.020251299999999901e+02
6.561998999999999796e+03 3.005028599999999983e+02
6.563359000000000378e+03 3.001433900000000108e+02
6.564719000000000051e+03 2.993608300000000213e+02
6.566078999999999724e+03 3.017510100000000079e+02
6.567439000000000306e+03 3.011300899999999956e+02
6.568798999999999978e+03 2.958566900000000146e+02
6.570158999999999651e+03 2.976632000000000176e+02
6.571519000000000233e+03 3.014490799999999808e+02
6.572878999999999905e+03 2.967013299999999845e+02
6.574238999999999578e+03 2.992286599999999908e+02
6.575599000000000160e+03 3.003640399999999886e+02
6.576958999999999833e+03 2.994320000000000164e+02
6.578319000000000415e+03 3.005099200000000224e+02
6.579679000000000087e+03 3.012071599999999876e+02
6.581038999999999760e+03 3.002807900000000245e+02
6.582399000000000342e+03 3.032081499999999892e+02
6.583759000000000015e+03 3.005813400000000115e+02
6.585118999999999687e+03 3.011985300000000052e+02
6.586479000000000269e+03 2.998292400000000271e+02
6.587838999999999942e+03 3.000482799999999770e+02
6.589198999999999614e+03 3.012465700000000197e+02
6.590559000000000196e+03 2.989155499999999961e+02
6.591918999999999869e+03 2.985664600000000064e+02
6.593279000000000451e+03 2.998075400000000172e+02
6.594639000000000124e+03 3.007392199999999889e+02
6.595998999999999796e+03 2.998384500000000230e+02
6.597359000000000378e+03 3.017019399999999791e+02
6.598719000000000051e+03 2.991143599999999765e+02
6.600078999999999724e+03 3.001342500000000086e+02
6.601439000000000306e+03 2.995692799999999920e+02
6.602798999999999978e+03 3.012627100000000269e+02
6.604158999999999651e+03 3.012183299999999804e+02
6.605519000000000233e+03 3.002868599999999901e+02
6.606878999999999905e+03 3.000802199999999971e+02
6.608238999999999578e+03 3.020274900000000002e+02
6.609599000000000160e+03 3.002398200000000088e+02
6.610958999999999833e+03 3.028652299999999968e+02
6.612319000000000415e+03 2.983619400000000041e+02
6.613679000000000087e+03 2.986751800000000117e+02
6.615038999999999760e+03 3.004543499999999767e+02
6.616399000000000342e+03 2.981302999999999770e+02
6.617759000000000015e+03 3.014171299999999860e+02
6.619118999999999687e+03 3.011376999999999953e+02
6.620479000000000269e+03 3.000396000000000072e+02
6.621838999999999942e+03 2.986693099999999959e+02
6.623198999999999614e+03 2.987784899999999766e+02
6.624559000000000196e+03 3.022162200000000212e+02
6.625918999999999869e+03 2.987042999999999893e+02
6.627279000000000451e+03 2.980701599999999871e+02
6.628639000000000124e+03 2.983986199999999940e+02
6.629998999999999796e+03 2.987655500000000188e+02
6.631359000000000378e+03 3.006657700000000091e+02
6.632719000000000051e+03 2.996308900000000222e+02
6.634078999999999724e+03 2.973160599999999931e+02
6.635439000000000306e+03 3.006613399999999956e+02
6.636798999999999978e+03 2.982961000000000240e+02
6.638158999999999651e+03 2.988508800000000178e+02
6.639519000000000233e+03 2.966358900000000176e+02
6.640878999999999905e+03 2.985380099999999857e+02
6.642238999999999578e+03 3.006541599999999903e+02
6.643599000000000160e+03 3.014419199999999819e+02
6.644958999999999833e+03 3.004912699999999859e+02
6.646319000000000415e+03 3.019360500000000229e+02
6.647679000000000087e+03 2.988913600000000201e+02
6.649038999999999760e+03 3.005612899999999854e+02
6.650399000000000342e+03 2.985819999999999936e+02
6.651759000000000015e+03 2.996511399999999981e+02
6.653118999999999687e+03 3.033371799999999894e+02
6.654479000000000269e+03 3.007587300000000141e+02
6.655838999999999942e+03 3.004467799999999897e+02
6.657198999999999614e+03 3.009984400000000164e+02
6.658559000000000196e+03 3.016544099999999844e+02
6.659918999999999869e+03 2.992183699999999931e+02
6.661279000000000451e+03 2.990671199999999885e+02
6.662639000000000124e+03 2.982384999999999877e+02
6.663998999999999796e+03 3.011043799999999919e+02
6.665359000000000378e+03 3.029918799999999806e+02
6.666719000000000051e+03 3.019152799999999957e+02
6.668078999999999724e+03 2.985583100000000059e+02
6.669439000000000306e+03 3.001039999999999850e+02
6.670798999999999978e+03 3.030178000000000225e+02
6.672158999999999651e+03 3.011653800000000274e+02
6.673519000000000233e+03 3.022657800000000066e+02
6.674878999999999905e+03 3.008858099999999922e+02
6.676238999999999578e+03 2.982758799999999724e+02
6.677599000000000160e+03 3.006535700000000020e+02
6.678958999999999833e+03 2.973255899999999770e+02
6.680319000000000415e+03 3.038604900000000271e+02
6.681679000000000087e+03 2.983070500000000038e+02
6.683038999999999760e+03 3.028019800000000146e+02
6.684399000000000342e+03 2.980287099999999896e+02
6.685759000000000015e+03 3.004814099999999826e+02
6.687118999999999687e+03 3.013077400000000239e+02
6.688479000000000269e+03 2.977054899999999975e+02
6.689838999999999942e+03 2.993429199999999923e+02
6.691198999999999614e+03 3.026914699999999812e+02
6.692559000000000196e+03 2.984462800000000016e+02
6.693918999999999869e+03 2.990792599999999766e+02
6.695279000000000451e+03 3.022050399999999968e+02
6.696639000000000124e+03 2.991380899999999770e+02
6.697998999999999796e+03 3.012776799999999753e+02
6.699359000000000378e+03 3.013382899999999722e+02
6.700719000000000051e+03 3.016768999999999892e+02
6.702078999999999724e+03 3.000731000000000108e+02
6.703439000000000306e+03 3.019749600000000100e+02
6.704798999999999978e+03 2.985651799999999980e+02
6.706158999999999651e+03 2.994678499999999985e+02
6.707519000000000233e+03 2.993574499999999716e+02
6.708878999999999905e+03 3.004882499999999936e+02
6.710238999999999578e+03 3.013194399999999860e+02
6.711599000000000160e+03 2.979005700000000161e+02
6.712958999999999833e+03 3.003370400000000018e+02
6.714319000000000415e+03 3.011692600000000084e+02
6.715679000000000087e+03 3.000770299999999793e+02
6.717038999999999760e+03 2.982810299999999870e+02
6.718399000000000342e+03 2.987955099999999788e+02
6.719759000000000015e+03 3.002364400000000160e+02
6.721118999999999687e+03 3.018279899999999998e+02
6.722479000000000269e+03 2.993860000000000241e+02
6.723838999999999942e+03 3.016675099999999929e+02
6.725198999999999614e+03 2.996879799999999818e+02
6.726559000000000196e+03 3.005458399999999983e+02
6.727918999999999869e+03 3.015069500000000176e+02
6.729279000000000451e+03 2.997168500000000222e+02
6.730639000000000124e+03 2.995244799999999827e+02
6.731998999999999796e+03 2.996940200000000232e+02
6.733359000000000378e+03 3.030865699999999947e+02
6.734719000000000051e+03 3.022101200000000176e+02
6.736078999999999724e+03 2.982962699999999927e+02
6.737439000000000306e+03 3.012525299999999788e+02
6.738798999999999978e+03 3.009576599999999758e+02
6.740158999999999651e+03 2.991002500000000168e+02
6.741519000000000233e+03 3.004896499999999833e+02
6.742878999999999905e+03 2.985655899999999860e+02
6.744238999999999578e+03 3.017399399999999901e+02
6.745599000000000160e+03 2.999903800000000160e+02
6.746958999999999833e+03 2.996593300000000113e+02
6.748319000000000415e+03 2.992386999999999944e+02
6.749679000000000087e+03 3.006952299999999809e+02
6.751038999999999760e+03 3.014818700000000149e+02
6.752399000000000342e+03 3.001011199999999803e+02
6.753759000000000015e+03 3.006148499999999899e+02
6.755118999999999687e+03 2.992065799999999740e+02
6.756479000000000269e+03 2.986759200000000192e+02
6.757838999999999942e+03 3.009002500000000282e+02
6.759198999999999614e+03 3.022486999999999853e+02
6.760559000000000196e+03 3.000023699999999849e+02
6.761918999999999869e+03 2.977246299999999906e+02
6.763279000000000451e+03 3.006093099999999936e+02
6.764639000000000124e+03 2.992452200000000175e+02
6.765998999999999796e+03 3.008479600000000005e+02
6.767359000000000378e+03 3.044810800000000199e+02
6.768719000000000051e+03 3.006653900000000021e+02
6.770078999999999724e+03 3.001323199999999929e+02
6.771439000000000306e+03 3.013345199999999977e+02
6.772798999999999978e+03 2.980297800000000166e+02
6.774158999999999651e+03 3.025595500000000015e+02
6.775519000000000233e+03 2.986832699999999932e+02
6.776878999999999905e+03 3.005057300000000282e+02
6.778238999999999578e+03 3.006861299999999915e+02
6.779599000000000160e+03 2.978450300000000084e+02
6.780958999999999833e+03 2.986809799999999768e+02
6.782319000000000415e+03 2.986344000000000278e+02
6.783679000000000087e+03 3.002324100000000158e+02
6.785038999999999760e+03 2.987099900000000048e+02
6.786399000000000342e+03 2.998899599999999737e+02
6.787759000000000015e+03 2.988762699999999768e+02
6.789118999999999687e+03 3.007994699999999852e+02
6.790479000000000269e+03 3.021215799999999945e+02
6.791838999999999942e+03 3.005312500000000000e+02
6.793198999999999614e+03 2.980770499999999856e+02
6.794559000000000196e+03 3.010094300000000089e+02
6.795918999999999869e+03 2.988148499999999785e+02
6.797279000000000451e+03 3.002180999999999926e+02
6.798639000000000124e+03 2.978119100000000117e+02
6.799998999999999796e+03 2.978131300000000010e+02


==> data/bigstmv.dat <==
# nodes atoms        ns/day    timesteps/s Matomsteps/s/node
   256  10670950      0.243      5.627    0.23455
   512  10670950      0.464     10.742    0.22388
  1024  10670950      0.788     18.230    0.18997
  1280  10670950      0.996     23.050    0.19216

==> data/capsid.dat <==
   512  43984746      0.169      3.914    0.33624
   686  43984746      0.215      4.985    0.31963
  1024  43984746      0.315      7.295    0.31335
  1280  43984746      0.377      8.730    0.29999

==> data/cellulose.dat <==
     4    408609      0.156      3.612    0.36897
     8    408609      0.275      6.368    0.32525
    16    408609      0.490     11.338    0.28955
    32    408609      0.623     14.418    0.18410
    64    408609      1.167     27.010    0.17245
   128    408609      2.022     46.811    0.14943
   256    408609      3.342     77.353    0.12347
   512    408609      4.682    108.378    0.08649
  1024    408609      4.463    103.310    0.04122
  1280    408609      4.581    106.044    0.03385

==> data/dhfr.dat <==
     1     23558      0.750     17.365    0.40908
     2     23558      1.316     30.474    0.35895
     4     23558      2.131     49.322    0.29048
     8     23558      3.270     75.706    0.22294
    16     23558      4.536    105.002    0.15460
    32     23558      5.216    120.735    0.08888
    64     23558      5.166    119.577    0.04402
   128     23558      5.156    119.361    0.02197
   256     23558      4.877    112.897    0.01039
   512     23558      4.718    109.214    0.00503

==> data/factorix.dat <==
     1     90906      0.206      4.761    0.43280
     2     90906      0.406      9.395    0.42703
     4     90906      0.748     17.318    0.39358
     8     90906      1.220     28.241    0.32091
    16     90906      1.825     42.247    0.24003
    32     90906      2.791     64.597    0.18351
    64     90906      4.260     98.615    0.14007
   128     90906      4.960    114.811    0.08154
   256     90906      4.867    112.651    0.04000
   512     90906      4.834    111.888    0.01987

==> data/nopadperf.dat <==
#    Step          Time           Temp          PotEng         TotEng         Press         Density         S/CPU         CPULeft    
         0   0              217.25553      41307.321      44067.913      6942.1824      1.0635256      0              0            
        10   0.005          205.15374      41489.142      44095.961      7464.7379      1.0635256      1.0889442      909.13757    
        20   0.01           217.11595      41376.664      44135.483      8391.0151      1.0635256      1.1583517      872.99204    
        30   0.015          210.84282      41504.811      44183.919      5973.8935      1.0635256      1.3258085      819.93231    
        40   0.02           223.33917      41397.405      44235.3        9266.6469      1.0635256      2.230375       716.21478    
        50   0.025          217.83412      41523.788      44291.732      5257.6198      1.0635256      1.8300237      670.82715    
        60   0.03           227.28216      41462.839      44350.836      9476.8397      1.0635256      3.0510917      604.48592    
        70   0.035          220.91871      41606.022      44413.161      5534.0198      1.0635256      2.0503733      577.41532    
        80   0.04           227.51892      41584.947      44475.953      9234.3785      1.0635256      1.6869019      567.97805    
        90   0.045          223.66732      41698.879      44540.943      6505.9431      1.0635256      2.2262131      544.8001     
       100   0.05           230.98567      41671.151      44606.207      8539.7932      1.0635256      1.5990797      541.21433    
       110   0.055          230.82417      41740.412      44673.416      7560.3095      1.0635256      1.5595915      538.4246     
       120   0.06           237.02554      41730.022      44741.825      7724.6         1.0635256      1.6157304      533.39742    
       130   0.065          236.75609      41803.114      44811.494      8625.9762      1.0635256      1.6207201      528.06396    
       140   0.07           240.89099      41820.352      44881.272      7186.8705      1.0635256      1.8646403      517.65288    
       150   0.075          241.84779      41879.044      44952.122      9418.1637      1.0635256      1.7562525      509.79042    
       160   0.08           246.1196       41895.51       45022.868      6855.1953      1.0635256      2.0797017      497.54984    
       170   0.085          248.05668      41942.607      45094.579      9830.7903      1.0635256      3.7047167      475.88616    
       180   0.09           252.08958      41962.345      45165.561      6796.3635      1.0635256      1.793103       469.43899    
       190   0.095          254.06174      42009.195      45237.472      9874.956       1.0635256      2.5046963      456.32878    
       200   0.1            256.57846      42048.423      45308.678      7100.0042      1.0635256      1.8309845      450.0065     
       210   0.105          258.35349      42097.202      45380.012      9731.1484      1.0635256      2.8097011      436.60939    
       220   0.11           262.44617      42116.037      45450.851      7511.4574      1.0635256      1.9367572      429.79416    
       230   0.115          264.27348      42163.293      45521.327      9329.2147      1.0635256      3.1917025      416.326      
       240   0.12           267.73289      42189.333      45591.324      8039.248       1.0635256      1.8754252      410.6826     
       250   0.125          268.59354      42246.846      45659.773      9055.7902      1.0635256      2.2626211      402.32668    
       260   0.13           272.94959      42259.682      45727.96       8515.8531      1.0635256      3.1605         390.69994    
       270   0.135          274.1571       42310.752      45794.373      8663.0003      1.0635256      3.6585662      378.53545    
       280   0.14           278.54527      42320.524      45859.904      8869.1777      1.0635256      4.37262        365.89685    
       290   0.145          278.74273      42381.797      45923.686      8426.4393      1.0635256      4.3714973      353.9736     
       300   0.15           282.92216      42391.74       45986.736      9144.1681      1.0635256      3.3783368      344.26187    
       310   0.155          282.89095      42453.028      46047.627      8281.2661      1.0635256      4.3719851      333.48834    
       320   0.16           287.36935      42455.678      46107.183      9282.4108      1.0635256      3.1765151      325.07442    
       330   0.165          287.26808      42513.863      46164.081      8348.5774      1.0635256      3.6862047      316.09588    
       340   0.17           291.75778      42511.288      46218.555      9307.2011      1.0635256      2.4308639      310.20539    
       350   0.175          291.33755      42568.785      46270.712      8410.438       1.0635256      2.3591994      304.64851    
       360   0.18           294.57029      42576.368      46319.372      9179.773       1.0635256      2.165637       299.83837    
       370   0.185          293.46781      42637.198      46366.193      8668.8619      1.0635256      2.6432786      293.61791    
       380   0.19           296.31237      42645.416      46410.556      9024.0463      1.0635256      2.7943493      287.19202    
       390   0.195          296.76608      42682.277      46453.183      8744.7011      1.0635256      2.4900375      281.59621    
       400   0.2            299.41325      42687.976      46492.518      8774.1589      1.0635256      4.3578809      273.49742    
       410   0.205          299.52887      42722.05       46528.062      8849.5176      1.0635256      2.3687547      268.45466    
       420   0.21           300.63843      42740.549      46560.66       8610.0537      1.0635256      2.576823       262.98027    
       430   0.215          300.38115      42773.559      46590.4        9021.6758      1.0635256      1.7336333      260.08201    
       440   0.22           301.33329      42788.128      46617.068      8449.0921      1.0635256      2.5447667      254.71327    
       450   0.225          302.07988      42801.934      46640.361      9057.7662      1.0635256      4.3551882      247.41196    
       460   0.23           302.09486      42820.593      46659.21       8322.8923      1.0635256      3.6739837      240.82803    
       470   0.235          302.17142      42834.314      46673.904      8971.4145      1.0635256      3.0393584      235.04933    
       480   0.24           301.91874      42848.569      46684.948      8324.9331      1.0635256      2.6792519      229.85339    
       490   0.245          302.33416      42850.169      46691.827      8800.5376      1.0635256      2.4485923      225.08313    
       500   0.25           301.91583      42858.248      46694.59       8316.383       1.0635256      3.6700171      218.98112    
       510   0.255          301.21001      42866.579      46693.952      8535.3671      1.0635256      3.1689206      213.42552    
       520   0.26           299.83074      42881.341      46691.188      8282.1923      1.0635256      2.4824242      208.76778    
       530   0.265          300.03514      42875.342      46687.786      8340.2474      1.0635256      3.0300475      203.48816    
       540   0.27           300.23079      42869.639      46684.57       8162.3175      1.0635256      1.9481512      199.84312    
       550   0.275          300.56749      42862.064      46681.273      8201.7618      1.0635256      2.5522471      195.14991    
       560   0.28           299.72113      42868.719      46677.173      8016.5554      1.0635256      2.7306944      190.28321    
       570   0.285          299.12519      42873.857      46674.739      8169.475       1.0635256      2.8379087      185.3544     
       580   0.29           299.02515      42874.612      46674.223      7937.9762      1.0635256      3.0343149      180.30889    
       590   0.295          298.47765      42883.219      46675.874      8088.8546      1.0635256      3.3923134      175.081      
       600   0.3            298.42201      42887.79       46679.737      7908.2243      1.0635256      2.9554549      170.2196     
       610   0.305          297.06934      42910.786      46685.545      7933.5489      1.0635256      2.7061031      165.60599    
       620   0.31           297.68121      42911.778      46694.312      8021.6782      1.0635256      2.6763934      161.04714    
       630   0.315          297.62123      42924.923      46706.695      7700.3548      1.0635256      4.3413754      155.67283    
       640   0.32           299.45514      42916.613      46721.687      8185.1297      1.0635256      2.7927237      151.11297    
       650   0.325          299.59095      42931.269      46738.07       7506.9949      1.0635256      1.8313603      147.59538    
       660   0.33           301.26239      42926.719      46754.758      8225.064       1.0635256      4.3382258      142.39344    
       670   0.335          301.47375      42939.156      46769.88       7421.6883      1.0635256      2.857995       137.86599    
       680   0.34           302.84035      42933.773      46781.863      8096.3864      1.0635256      4.3326997      132.80836    
       690   0.345          302.16783      42949.733      46789.277      7555.461       1.0635256      4.3354787      127.82977    
       700   0.35           302.16951      42953.347      46792.912      7901.9598      1.0635256      4.3324994      122.9282     
       710   0.355          302.09918      42954.134      46792.806      7682.8713      1.0635256      4.3296751      118.1003     
       720   0.36           302.54383      42944.983      46789.305      7629.6236      1.0635256      2.0839819      114.31024    
       730   0.365          301.74203      42948.136      46782.269      7800.2025      1.0635256      2.624302       110.12714    
       740   0.37           300.17622      42959.296      46773.533      7527.1611      1.0635256      3.3158138      105.67489    
       750   0.375          299.58148      42958.221      46764.902      7893.4212      1.0635256      3.3927893      101.23814    
       760   0.38           299.01637      42958.084      46757.583      7506.7397      1.0635256      3.3047146      96.865391    
       770   0.385          299.51133      42944.806      46750.595      7850.3871      1.0635256      4.3166354      92.315734    
       780   0.39           299.17927      42942.583      46744.153      7550.751       1.0635256      3.2845046      88.028663    
       790   0.395          299.24897      42935.809      46738.264      7704.5655      1.0635256      2.7370017      83.934941    
       800   0.4            298.42184      42941.781      46733.726      7608.2656      1.0635256      3.4271781      79.668277    
       810   0.405          298.75555      42935.472      46731.657      7642.9716      1.0635256      3.5548841      75.410329    
       820   0.41           298.92842      42933.391      46731.773      7575.6173      1.0635256      4.3188097      71.078398    
       830   0.415          299.60302      42926.953      46733.906      7589.3083      1.0635256      4.3135098      66.79564     
       840   0.42           299.24131      42934.618      46736.976      7585.6216      1.0635256      2.4589181      62.892708    
       850   0.425          299.41356      42936.96       46741.506      7689.233       1.0635256      4.3149133      58.677223    
       860   0.43           299.84648      42936.886      46746.933      7465.9666      1.0635256      2.9513358      54.680184    
       870   0.435          300.40364      42935.13       46752.257      7727.3196      1.0635256      3.2494544      50.650689    
       880   0.44           300.22091      42942.7        46757.505      7404.0714      1.0635256      2.2492848      46.829435    
       890   0.445          300.61118      42941.648      46761.412      7775.7959      1.0635256      3.3762413      42.810731    
       900   0.45           300.44752      42946.869      46764.554      7510.8649      1.0635256      3.6361378      38.791989    
       910   0.455          300.17752      42952.205      46766.459      7636.8186      1.0635256      4.321317       34.758001    
       920   0.46           299.97397      42955.785      46767.452      7670.3438      1.0635256      2.7601674      30.875216    
       930   0.465          299.6936       42960.638      46768.743      7540.6238      1.0635256      3.6337329      26.93246     
       940   0.47           300.09173      42957.283      46770.447      7730.894       1.0635256      3.6313578      23.015155    
       950   0.475          299.58747      42965.156      46771.912      7534.3199      1.0635256      3.628511       19.122459    
       960   0.48           299.73189      42966.176      46774.767      7775.8307      1.0635256      4.3140085      15.235198    
       970   0.485          300.21781      42962.74       46777.506      7625.0479      1.0635256      4.3107153      11.380347    
       980   0.49           301.30282      42952.189      46780.742      7736.3106      1.0635256      3.4719305      7.5682609    
       990   0.495          301.20789      42954.813      46782.159      7674.0363      1.0635256      4.3249524      3.7692621    
      1000   0.5            300.15374      42968.632      46782.584      7767.7073      1.0635256      3.4609978      0           

==> data/padperf.dat <==
#          0   0              217.25553      41307.325      44067.917      6944.1148      1.0635256      0              0            
        10   0.005          205.15322      41489.145      44095.958      7457.5997      1.0635256      2.1097914      469.24074    
        20   0.01           217.11563      41376.504      44135.319      8397.2589      1.0635256      4.0613257      352.90073    
        30   0.015          210.84109      41504.69       44183.776      5981.0464      1.0635256      4.0712028      312.28608    
        40   0.02           223.33783      41397.327      44235.204      9271.6313      1.0635256      4.0759837      290.68146    
        50   0.025          217.83432      41523.891      44291.837      5256.4904      1.0635256      4.083774       276.64842    
        60   0.03           227.28046      41462.842      44350.818      9467.1674      1.0635256      4.0773912      266.53687    
        70   0.035          220.91763      41606.051      44413.176      5533.1954      1.0635256      4.0788992      258.60156    
        80   0.04           227.51781      41584.939      44475.931      9231.5416      1.0635256      4.0850499      251.99472    
        90   0.045          223.66459      41698.893      44540.923      6503.1768      1.0635256      4.0814898      246.33366    
       100   0.05           230.98353      41671.218      44606.247      8545.2295      1.0635256      4.0861108      241.28986    
       110   0.055          230.82268      41740.466      44673.451      7567.001       1.0635256      4.0901144      236.69877    
       120   0.06           237.02691      41730.194      44742.014      7736.2676      1.0635256      4.0933248      232.45131    
       130   0.065          236.75681      41802.73       44811.119      8622.6148      1.0635256      4.1101291      228.41461    
       140   0.07           240.89681      41820.341      44881.335      7181.4664      1.0635256      4.1093314      224.60992    
       150   0.075          241.84655      41879.017      44952.079      9417.2894      1.0635256      4.1127882      220.97646    
       160   0.08           246.12028      41895.524      45022.89       6856.8224      1.0635256      4.1154411      217.48503    
       170   0.085          248.05392      41942.321      45094.258      9828.6259      1.0635256      4.1140372      214.12253    
       180   0.09           252.08987      41962.723      45165.943      6797.0401      1.0635256      4.1192531      210.84954    
       190   0.095          254.05726      42008.882      45237.102      9870.2131      1.0635256      4.1184327      207.6676     
       200   0.1            256.57926      42048.383      45308.648      7100.0628      1.0635256      4.1242215      204.54742    
       210   0.105          258.3525       42097.253      45380.05       9719.1907      1.0635256      4.1234174      201.49524    
       220   0.11           262.45044      42116.353      45451.222      7515.1768      1.0635256      4.1251085      198.49655    
       230   0.115          264.27668      42163.357      45521.431      9322.2424      1.0635256      4.1272684      195.54356    
       240   0.12           267.73513      42189.267      45591.286      8045.7714      1.0635256      4.1298292      192.62999    
       250   0.125          268.59128      42246.95       45659.848      9066.915       1.0635256      4.1288415      189.75753    
       260   0.13           272.93835      42259.812      45727.946      8518.5088      1.0635256      4.1292502      186.91904    
       270   0.135          274.14304      42310.848      45794.29       8663.3703      1.0635256      4.1280447      184.11333    
       280   0.14           278.53176      42320.378      45859.587      8865.0996      1.0635256      4.1295504      181.33273    
       290   0.145          278.73715      42381.978      45923.797      8417.0689      1.0635256      4.1263703      178.58145    
       300   0.15           282.91985      42391.444      45986.41       9137.9249      1.0635256      4.1280111      175.84979    
       310   0.155          282.89885      42452.758      46047.457      8276.8827      1.0635256      4.1298391      173.13568    
       320   0.16           287.37486      42455.582      46107.157      9273.5325      1.0635256      4.1269242      170.44351    
       330   0.165          287.27358      42513.981      46164.269      8352.0554      1.0635256      4.1284838      167.76578    
       340   0.17           291.76133      42511.359      46218.671      9289.1368      1.0635256      4.1314441      165.09971    
       350   0.175          291.34018      42568.47       46270.43       8415.3562      1.0635256      4.1349375      162.44388    
       360   0.18           294.57607      42576.367      46319.445      9167.1422      1.0635256      4.1398778      159.79611    
       370   0.185          293.47844      42636.947      46366.078      8670.252       1.0635256      4.1454231      157.15539    
       380   0.19           296.31575      42645.595      46410.778      9030.1842      1.0635256      4.1447495      154.52734    
       390   0.195          296.7585       42682.224      46453.034      8744.0461      1.0635256      4.1418761      151.91294    
       400   0.2            299.40222      42687.936      46492.338      8767.8617      1.0635256      4.1470421      149.30404    
       410   0.205          299.52361      42722.167      46528.112      8861.9883      1.0635256      4.1440478      146.70728    
       420   0.21           300.6345       42740.781      46560.841      8617.6172      1.0635256      4.1428665      144.12021    
       430   0.215          300.37992      42773.554      46590.38       9028.547       1.0635256      4.1476767      141.5375     
       440   0.22           301.32673      42787.994      46616.851      8454.2889      1.0635256      4.137725       138.96997    
       450   0.225          302.06626      42802.062      46640.315      9065.1694      1.0635256      4.1395759      136.40781    
       460   0.23           302.08681      42820.61       46659.124      8325.7503      1.0635256      4.1425585      133.84999    
       470   0.235          302.17026      42834.081      46673.656      8975.744       1.0635256      4.1441669      131.29723    
       480   0.24           301.92587      42847.974      46684.443      8321.158       1.0635256      4.1448745      128.74984    
       490   0.245          302.33389      42850.209      46691.863      8804.9596      1.0635256      4.1433432      126.20889    
       500   0.25           301.92088      42858.125      46694.531      8310.193       1.0635256      4.1449612      123.67209    
       510   0.255          301.21852      42866.464      46693.946      8532.185       1.0635256      4.149161       121.13781    
       520   0.26           299.82925      42881.605      46691.433      8283.7596      1.0635256      4.1529502      118.60628    
       530   0.265          300.02385      42875.653      46687.954      8344.2379      1.0635256      4.1544893      116.07863    
       540   0.27           300.23447      42869.864      46684.841      8152.2888      1.0635256      4.1542069      113.55558    
       550   0.275          300.55912      42862.148      46681.25       8198.7458      1.0635256      4.15263        111.03749    
       560   0.28           299.73273      42868.91       46677.512      8026.7585      1.0635256      4.1555927      108.52198    
       570   0.285          299.12464      42874.102      46674.977      8167.4117      1.0635256      4.1577528      106.00935    
       580   0.29           299.02639      42874.679      46674.306      7939.9064      1.0635256      4.1573644      103.5006     
       590   0.295          298.48382      42883.301      46676.033      8099.3123      1.0635256      4.1569076      100.99553    
       600   0.3            298.4336       42887.61       46679.704      7918.512       1.0635256      4.1641136      98.491001    
       610   0.305          297.06489      42911.196      46685.899      7932.5337      1.0635256      4.1633607      95.99013     
       620   0.31           297.68032      42911.868      46694.39       8023.1264      1.0635256      4.1614763      93.493117    
       630   0.315          297.60462      42925.147      46706.707      7707.1508      1.0635256      4.1641337      90.998188    
       640   0.32           299.44938      42916.7        46721.702      8177.2801      1.0635256      4.1639422      88.506243    
       650   0.325          299.58403      42931.317      46738.029      7513.6483      1.0635256      4.1687423      86.015589    
       660   0.33           301.24682      42926.859      46754.7        8204.2871      1.0635256      4.1677177      83.528022    
       670   0.335          301.47955      42939.055      46769.853      7436.4653      1.0635256      4.168931       81.042744    
       680   0.34           302.85109      42933.439      46781.665      8076.7112      1.0635256      4.1698264      78.559769    
       690   0.345          302.17968      42949.906      46789.6        7570.6519      1.0635256      4.1717736      76.078749    
       700   0.35           302.16465      42953.556      46793.059      7897.0848      1.0635256      4.1699831      73.60057     
       710   0.355          302.07801      42954.502      46792.905      7698.318       1.0635256      4.1685076      71.124993    
       720   0.36           302.5342       42945.208      46789.407      7632.7072      1.0635256      4.1687847      68.651482    
       730   0.365          301.77169      42947.705      46782.216      7800.9151      1.0635256      4.1630869      66.181234    
       740   0.37           300.21291      42958.32       46773.024      7527.3541      1.0635256      4.1638081      63.712682    
       750   0.375          299.61875      42957.636      46764.79       7894.2316      1.0635256      4.1684452      61.245024    
       760   0.38           299.04063      42957.386      46757.194      7503.6252      1.0635256      4.1688585      58.779097    
       770   0.385          299.4936       42944.809      46750.373      7859.0216      1.0635256      4.1680868      56.315049    
       780   0.39           299.13936      42943.251      46744.313      7547.0269      1.0635256      4.1714009      53.852127    
       790   0.395          299.20918      42936.129      46738.078      7719.2164      1.0635256      4.1764093      51.390102    
       800   0.4            298.36308      42942.19       46733.388      7630.8486      1.0635256      4.1762791      48.929786    
       810   0.405          298.71901      42935.48       46731.2        7621.6694      1.0635256      4.175056       46.471261    
       820   0.41           298.87812      42933.864      46731.607      7591.1561      1.0635256      4.1740508      44.014407    
       830   0.415          299.55484      42927.425      46733.767      7567.2789      1.0635256      4.1777634      41.558589    
       840   0.42           299.11252      42936.133      46736.854      7599.9081      1.0635256      4.1741857      39.104643    
       850   0.425          299.38892      42937.497      46741.73       7678.1149      1.0635256      4.1751603      36.65197     
       860   0.43           299.88203      42937.225      46747.724      7476.318       1.0635256      4.1779067      34.200378    
       870   0.435          300.5822       42934.261      46753.657      7717.1477      1.0635256      4.1799511      31.749947    
       880   0.44           300.30778      42942.934      46758.843      7424.5859      1.0635256      4.1782227      29.300969    
       890   0.445          300.60074      42943.391      46763.022      7786.625       1.0635256      4.178876       26.853195    
       900   0.45           300.2518       42951.16       46766.357      7525.3932      1.0635256      4.1775294      24.406725    
       910   0.455          300.16441      42954.33       46768.417      7652.1325      1.0635256      4.1784946      21.961358    
       920   0.46           300.07818      42956.318      46769.309      7662.934       1.0635256      4.1837586      19.516863    
       930   0.465          299.97783      42959.1        46770.817      7572.0744      1.0635256      4.1829507      17.07357     
       940   0.47           300.1689       42957.744      46771.889      7712.0916      1.0635256      4.1849468      14.631325    
       950   0.475          299.75101      42964.355      46773.189      7576.2364      1.0635256      4.1863732      12.190147    
       960   0.48           299.80857      42965.477      46775.043      7745.4076      1.0635256      4.1834417      9.7501323    
       970   0.485          300.37869      42960.795      46777.605      7677.5536      1.0635256      4.1834509      7.3111406    
       980   0.49           301.34414      42950.534      46779.612      7723.6594      1.0635256      4.1801462      4.8731797    
       990   0.495          301.21507      42952.367      46779.805      7687.6097      1.0635256      4.1808677      2.4361379    
      1000   0.5            300.07706      42965.654      46778.631      7782.2119      1.0635256      4.1785924      0            

==> data/stmv.dat <==
    16   1067095      0.202      4.667    0.31126
    32   1067095      0.324      7.496    0.24997
    64   1067095      0.580     13.431    0.22394
   128   1067095      1.010     23.375    0.19487
   256   1067095      1.812     41.939    0.17482
   512   1067095      3.099     71.736    0.14951
  1024   1067095      4.588    106.200    0.11067
  1280   1067095      4.575    105.895    0.08828

==> data/submitold-FactorIX-rmsd.dat <==
Step    Time     RMSD
2000  1.0  0.07310498505830765
22000  11.0  0.12158762663602829
42000  21.0  0.13022573292255402
62000  31.0  0.13730625808238983
82000  41.0  0.13557574152946472
102000  51.0  0.15542590618133545
122000  61.0  0.17100299894809723
142000  71.0  0.17173679172992706
162000  81.0  0.175500750541687
182000  91.0  0.17609050869941711
202000  101.0  0.18417426943778992
222000  111.0  0.18957188725471497
242000  121.0  0.20858219265937805
262000  131.0  0.21233877539634705
282000  141.0  0.19369061291217804
302000  151.0  0.21121755242347717
322000  161.0  0.20486119389533997
342000  171.0  0.20732776820659637
362000  181.0  0.21013490855693817
382000  191.0  0.22825485467910767
402000  201.0  0.2233254313468933
422000  211.0  0.22454708814620972
442000  221.0  0.24132809042930603
462000  231.0  0.26379430294036865
482000  241.0  0.2702297866344452
502000  251.0  0.27928584814071655
522000  261.0  0.2617809474468231
542000  271.0  0.2658301293849945
562000  281.0  0.27805691957473755
582000  291.0  0.29675668478012085
602000  301.0  0.28866973519325256
622000  311.0  0.2564634382724762
642000  321.0  0.2699722349643707
662000  331.0  0.2829689681529999
682000  341.0  0.29050368070602417
702000  351.0  0.2851330041885376
722000  361.0  0.29352039098739624
742000  371.0  0.2872830927371979
762000  381.0  0.2990513741970062
782000  391.0  0.28588739037513733
802000  401.0  0.2615329921245575
822000  411.0  0.2753884196281433
842000  421.0  0.2922506034374237
862000  431.0  0.2968648672103882
882000  441.0  0.29087644815444946
902000  451.0  0.3041059970855713
922000  461.0  0.3048814535140991
942000  471.0  0.2992101311683655
962000  481.0  0.3051796853542328
982000  491.0  0.3161325752735138
1002000  501.0  0.3206951916217804
1022000  511.0  0.32940977811813354
1042000  521.0  0.3288997411727905
1062000  531.0  0.30606821179389954
1082000  541.0  0.27237468957901
1102000  551.0  0.26279082894325256
1122000  561.0  0.2682896554470062
1142000  571.0  0.26260241866111755
1162000  581.0  0.2612873613834381
1182000  591.0  0.273592472076416
1202000  601.0  0.24636158347129822
1222000  611.0  0.2527486979961395
1242000  621.0  0.2501845359802246
1262000  631.0  0.25946342945098877
1282000  641.0  0.24636158347129822
1302000  651.0  0.2843931019306183
1322000  661.0  0.2868846654891968
1342000  671.0  0.297726571559906
1362000  681.0  0.27866247296333313
1382000  691.0  0.3014950156211853
1402000  701.0  0.32987040281295776
1422000  711.0  0.35340580344200134
1442000  721.0  0.36037400364875793
1462000  731.0  0.3411894738674164
1482000  741.0  0.33761849999427795
1502000  751.0  0.3083413243293762
1522000  761.0  0.31339555978775024
1542000  771.0  0.3191061317920685
1562000  781.0  0.30520159006118774
1582000  791.0  0.3219379484653473
1602000  801.0  0.3097028136253357
1622000  811.0  0.348686158657074
1642000  821.0  0.3639569580554962
1662000  831.0  0.39103659987449646
1682000  841.0  0.38948893547058105
1702000  851.0  0.4031112492084503
1722000  861.0  0.3769906461238861
1742000  871.0  0.37057173252105713
1762000  881.0  0.3481082618236542
1782000  891.0  0.3593685030937195
1802000  901.0  0.3884193003177643
1822000  911.0  0.3791755139827728
1842000  921.0  0.4014568328857422
1862000  931.0  0.3907833397388458
1882000  941.0  0.38924500346183777
1902000  951.0  0.4240691661834717
1922000  961.0  0.4479697644710541
1942000  971.0  0.4854516088962555
1962000  981.0  0.5031113028526306
1982000  991.0  0.48267003893852234
2002000  1001.0  0.46715623140335083
2022000  1011.0  0.4745108187198639
2042000  1021.0  0.5018786787986755
2062000  1031.0  0.5269975066184998
2082000  1041.0  0.5236577391624451
2102000  1051.0  0.5425692796707153
2122000  1061.0  0.6130841970443726
2142000  1071.0  0.5772386193275452
2162000  1081.0  0.5368821620941162
2182000  1091.0  0.5255116820335388
2202000  1101.0  0.5073820948600769
2222000  1111.0  0.49529168009757996
2242000  1121.0  0.4703397750854492
2262000  1131.0  0.4563133418560028
2282000  1141.0  0.47097644209861755
2302000  1151.0  0.4525807201862335
2322000  1161.0  0.47422316670417786
2342000  1171.0  0.4654061794281006
2362000  1181.0  0.4439621865749359
2382000  1191.0  0.4365265667438507
2402000  1201.0  0.45600247383117676
2422000  1211.0  0.46698153018951416
2442000  1221.0  0.49435895681381226
2462000  1231.0  0.4701263904571533
2482000  1241.0  0.4919474124908447
2502000  1251.0  0.491181343793869
2522000  1261.0  0.5149272680282593
2542000  1271.0  0.4987449645996094
2562000  1281.0  0.49256837368011475
2582000  1291.0  0.5209376215934753
2602000  1301.0  0.5091179609298706
2622000  1311.0  0.5366204380989075
2642000  1321.0  0.5378194451332092
2662000  1331.0  0.5091902017593384
2682000  1341.0  0.5036600828170776
2702000  1351.0  0.4671032726764679
2722000  1361.0  0.43765896558761597
2742000  1371.0  0.4598062336444855
2762000  1381.0  0.4544714689254761
2782000  1391.0  0.49056679010391235
2802000  1401.0  0.49018076062202454
2822000  1411.0  0.4952254891395569
2842000  1421.0  0.5012105107307434
2862000  1431.0  0.506306529045105
2882000  1441.0  0.5290331840515137
2902000  1451.0  0.5243993401527405
2922000  1461.0  0.5491945743560791
2942000  1471.0  0.5773846507072449
2962000  1481.0  0.5783141255378723
2982000  1491.0  0.5773012042045593
3002000  1501.0  0.583797037601471
3022000  1511.0  0.6086858510971069
3042000  1521.0  0.6566952466964722
3062000  1531.0  0.6633886694908142
3082000  1541.0  0.6375505328178406
3102000  1551.0  0.6384091973304749
3122000  1561.0  0.6257839798927307
3142000  1571.0  0.6050574779510498
3162000  1581.0  0.6188902854919434
3182000  1591.0  0.6086627244949341
3202000  1601.0  0.5761681199073792
3222000  1611.0  0.555276095867157
3242000  1621.0  0.5349188446998596
3262000  1631.0  0.5585393905639648
3282000  1641.0  0.5708697438240051
3302000  1651.0  0.5605810880661011
3322000  1661.0  0.5611737370491028
3342000  1671.0  0.5389711260795593
3362000  1681.0  0.5360929369926453
3382000  1691.0  0.521811306476593
3402000  1701.0  0.4904399514198303
3422000  1711.0  0.5036574602127075
3442000  1721.0  0.5279878377914429
3462000  1731.0  0.5085527300834656
3482000  1741.0  0.4605417251586914
3502000  1751.0  0.46876996755599976
3522000  1761.0  0.49506068229675293
3542000  1771.0  0.4847525358200073
3562000  1781.0  0.4463527500629425
3582000  1791.0  0.4581083655357361
3602000  1801.0  0.43696150183677673
3622000  1811.0  0.4732489585876465
3642000  1821.0  0.49539023637771606
3662000  1831.0  0.4822874069213867
3682000  1841.0  0.49295252561569214
3702000  1851.0  0.5304108262062073
3722000  1861.0  0.5189023613929749
3742000  1871.0  0.4948417544364929
3762000  1881.0  0.4942222833633423
3782000  1891.0  0.5046286582946777
3802000  1901.0  0.5518626570701599
3822000  1911.0  0.5607719421386719
3842000  1921.0  0.5717735886573792
3862000  1931.0  0.5483035445213318
3882000  1941.0  0.5301926136016846
3902000  1951.0  0.5381066799163818
3922000  1961.0  0.5663986802101135
3942000  1971.0  0.5784297585487366
3962000  1981.0  0.5922893285751343
3982000  1991.0  0.6075793504714966
4002000  2001.0  0.6011803150177002
4022000  2011.0  0.6046980619430542
4042000  2021.0  0.5912008285522461
4062000  2031.0  0.6287079453468323
4082000  2041.0  0.639827311038971
4102000  2051.0  0.6213409900665283
4122000  2061.0  0.6123068928718567
4142000  2071.0  0.6369491219520569
4162000  2081.0  0.6314394474029541
4182000  2091.0  0.6123145222663879
4202000  2101.0  0.6062292456626892
4222000  2111.0  0.6178551316261292
4242000  2121.0  0.6447376012802124
4262000  2131.0  0.6455276012420654
4282000  2141.0  0.6319857835769653
4302000  2151.0  0.6343911290168762
4322000  2161.0  0.6174707412719727
4342000  2171.0  0.6158947348594666
4362000  2181.0  0.6281704306602478
4382000  2191.0  0.6369081735610962
4402000  2201.0  0.6077521443367004
4422000  2211.0  0.6105806827545166
4442000  2221.0  0.6171543002128601
4462000  2231.0  0.6363944411277771
4482000  2241.0  0.6223402619361877
4502000  2251.0  0.6477298736572266
4522000  2261.0  0.6182317733764648
4542000  2271.0  0.6379438638687134
4562000  2281.0  0.655257523059845
4582000  2291.0  0.6355341076850891
4602000  2301.0  0.6500244736671448
4622000  2311.0  0.6420230865478516
4642000  2321.0  0.631120502948761
4662000  2331.0  0.6671168804168701
4682000  2341.0  0.6310282945632935
4702000  2351.0  0.6117112636566162
4722000  2361.0  0.6140631437301636
4742000  2371.0  0.5796461701393127
4762000  2381.0  0.5777332186698914
4782000  2391.0  0.5315433144569397
4802000  2401.0  0.5751386284828186
4822000  2411.0  0.57301926612854
4842000  2421.0  0.5801386833190918
4862000  2431.0  0.5755711197853088
4882000  2441.0  0.5345811247825623
4902000  2451.0  0.559172511100769
4922000  2461.0  0.5563315153121948
4942000  2471.0  0.5771621465682983
4962000  2481.0  0.5905454158782959
4982000  2491.0  0.5999997854232788
5002000  2501.0  0.6361526250839233
5022000  2511.0  0.6355151534080505
5042000  2521.0  0.6251391172409058
5062000  2531.0  0.622187614440918
5082000  2541.0  0.6182945370674133
5102000  2551.0  0.6057425141334534
5122000  2561.0  0.56116783618927
5142000  2571.0  0.5415895581245422
5162000  2581.0  0.5790446400642395
5182000  2591.0  0.5481742024421692
5202000  2601.0  0.5198978185653687
5222000  2611.0  0.494584858417511
5242000  2621.0  0.489459753036499
5262000  2631.0  0.5019373297691345
5282000  2641.0  0.48657462000846863
5302000  2651.0  0.4896756112575531
5322000  2661.0  0.49514040350914
5342000  2671.0  0.4853758215904236
5362000  2681.0  0.4908980131149292
5382000  2691.0  0.4862060844898224
5402000  2701.0  0.4767763316631317
5422000  2711.0  0.4392044246196747
5442000  2721.0  0.40468281507492065
5462000  2731.0  0.40808168053627014
5482000  2741.0  0.41960400342941284
5502000  2751.0  0.4092274308204651
5522000  2761.0  0.41467005014419556
5542000  2771.0  0.4197235405445099
5562000  2781.0  0.4146345555782318
5582000  2791.0  0.4043422043323517
5602000  2801.0  0.4200262129306793
5622000  2811.0  0.4219883382320404
5642000  2821.0  0.3984834551811218
5662000  2831.0  0.39684349298477173
5682000  2841.0  0.39274001121520996
5702000  2851.0  0.387565940618515
5722000  2861.0  0.3899437487125397
5742000  2871.0  0.3600546419620514
5762000  2881.0  0.37062767148017883
5782000  2891.0  0.40067633986473083
5802000  2901.0  0.4179845154285431
5822000  2911.0  0.4108993709087372
5842000  2921.0  0.4311007559299469
5862000  2931.0  0.4154355227947235
5882000  2941.0  0.4389454424381256
5902000  2951.0  0.4274812936782837
5922000  2961.0  0.4350084960460663
5942000  2971.0  0.48109737038612366
5962000  2981.0  0.47658267617225647
5982000  2991.0  0.5236206650733948
6002000  3001.0  0.5217574238777161
6022000  3011.0  0.5119844675064087
6042000  3021.0  0.5200136303901672
6062000  3031.0  0.5502689480781555
6082000  3041.0  0.5616693496704102
6102000  3051.0  0.5420685410499573
6122000  3061.0  0.5537768006324768
6142000  3071.0  0.5739476680755615
6162000  3081.0  0.5758789777755737
6182000  3091.0  0.5675064921379089
6202000  3101.0  0.5572000741958618
6222000  3111.0  0.5475784540176392
6242000  3121.0  0.560783863067627
6262000  3131.0  0.5853360295295715
6282000  3141.0  0.587479293346405
6302000  3151.0  0.5432013273239136
6322000  3161.0  0.5572265386581421
6342000  3171.0  0.5401538014411926
6362000  3181.0  0.5692752003669739
6382000  3191.0  0.5742540955543518
6402000  3201.0  0.6090066432952881
6422000  3211.0  0.5974459052085876
6442000  3221.0  0.5962423086166382
6462000  3231.0  0.6118490099906921
6482000  3241.0  0.6017752289772034
6502000  3251.0  0.6132445335388184
6522000  3261.0  0.6106551289558411
6542000  3271.0  0.6133819818496704
6562000  3281.0  0.624444305896759
6582000  3291.0  0.6161205768585205
6602000  3301.0  0.6154840588569641
6622000  3311.0  0.6335111856460571
6642000  3321.0  0.6658835411071777
6662000  3331.0  0.6709489822387695
6682000  3341.0  0.6624361872673035


==> data/submitold-FactorIX-temp.dat <==
0.000000000000000000e+00 3.000000000000000000e+02
6.650000000000000355e-01 3.000918899999999780e+02
1.330000000000000071e+00 3.009639599999999859e+02
1.995000000000000107e+00 2.993440499999999815e+02
2.660000000000000142e+00 2.990656799999999862e+02
3.325000000000000178e+00 2.991118799999999851e+02
3.990000000000000213e+00 2.988588199999999802e+02
4.655000000000000249e+00 2.997671700000000214e+02
5.320000000000000284e+00 3.004743500000000154e+02
5.985000000000000320e+00 2.990153900000000249e+02
6.650000000000000355e+00 2.991849500000000148e+02
7.315000000000000391e+00 3.002269999999999754e+02
7.980000000000000426e+00 2.999256700000000251e+02
8.644999999999999574e+00 2.986619000000000028e+02
9.310000000000000497e+00 3.014526599999999803e+02
9.974999999999999645e+00 2.990247899999999959e+02
1.064000000000000057e+01 2.998065300000000093e+02
1.130499999999999972e+01 3.000391599999999812e+02
1.197000000000000064e+01 2.997591199999999958e+02
1.263499999999999979e+01 3.009591199999999844e+02
1.330000000000000071e+01 2.999543100000000209e+02
1.396499999999999986e+01 2.997142000000000053e+02
1.463000000000000078e+01 2.995982599999999820e+02
1.529499999999999993e+01 2.985018600000000220e+02
1.596000000000000085e+01 2.998919799999999896e+02
1.662500000000000000e+01 3.004242600000000039e+02
1.728999999999999915e+01 3.005753599999999892e+02
1.795499999999999829e+01 3.023278199999999742e+02
1.862000000000000099e+01 3.001370999999999754e+02
1.928500000000000014e+01 2.990760300000000029e+02
1.994999999999999929e+01 2.999608900000000062e+02
2.061499999999999844e+01 3.003331499999999892e+02
2.128000000000000114e+01 3.010287000000000148e+02
2.194500000000000028e+01 3.001808199999999829e+02
2.260999999999999943e+01 2.999502299999999764e+02
2.327499999999999858e+01 3.005381199999999922e+02
2.394000000000000128e+01 3.009850700000000074e+02
2.460500000000000043e+01 2.991774500000000216e+02
2.526999999999999957e+01 2.992244000000000028e+02
2.593499999999999872e+01 3.009760299999999802e+02
2.660000000000000142e+01 3.005095299999999838e+02
2.726500000000000057e+01 2.994097600000000057e+02
2.792999999999999972e+01 2.997645400000000109e+02
2.859499999999999886e+01 2.993786600000000249e+02
2.926000000000000156e+01 2.997640000000000100e+02
2.992500000000000071e+01 2.988644300000000271e+02
3.058999999999999986e+01 3.009963500000000067e+02
3.125499999999999901e+01 3.016939100000000167e+02
3.192000000000000171e+01 3.001790399999999863e+02
3.258500000000000085e+01 2.984893299999999954e+02
3.325000000000000000e+01 3.006619000000000028e+02
3.391499999999999915e+01 3.008838299999999890e+02
3.457999999999999829e+01 3.001001699999999914e+02
3.524499999999999744e+01 3.003629599999999868e+02
3.590999999999999659e+01 3.004809399999999755e+02
3.657500000000000284e+01 2.995595500000000015e+02
3.724000000000000199e+01 3.003534799999999905e+02
3.790500000000000114e+01 3.008635199999999941e+02
3.857000000000000028e+01 2.997369100000000230e+02
3.923499999999999943e+01 2.998726899999999773e+02
3.989999999999999858e+01 3.002335800000000177e+02
4.056499999999999773e+01 2.989582500000000209e+02
4.122999999999999687e+01 2.994472600000000284e+02
4.189500000000000313e+01 2.982796500000000037e+02
4.256000000000000227e+01 3.014438400000000229e+02
4.322500000000000142e+01 3.003073899999999981e+02
4.389000000000000057e+01 3.006462599999999838e+02
4.455499999999999972e+01 2.997194099999999821e+02
4.521999999999999886e+01 2.995874000000000024e+02
4.588499999999999801e+01 2.996244800000000055e+02
4.654999999999999716e+01 3.001973300000000222e+02
4.721500000000000341e+01 2.985241700000000264e+02
4.788000000000000256e+01 2.999363399999999729e+02
4.854500000000000171e+01 2.995916300000000092e+02
4.921000000000000085e+01 2.994834500000000048e+02
4.987500000000000000e+01 3.009843900000000190e+02
5.053999999999999915e+01 3.001088599999999929e+02
5.120499999999999829e+01 3.010992400000000089e+02
5.186999999999999744e+01 2.991158500000000231e+02
5.253499999999999659e+01 3.001781399999999849e+02
5.320000000000000284e+01 3.000542300000000182e+02
5.386500000000000199e+01 3.004032700000000204e+02
5.453000000000000114e+01 3.003423999999999978e+02
5.519500000000000028e+01 3.000941599999999880e+02
5.585999999999999943e+01 3.004595600000000104e+02
5.652499999999999858e+01 3.004437800000000038e+02
5.718999999999999773e+01 3.005835000000000150e+02
5.785499999999999687e+01 3.007820899999999824e+02
5.852000000000000313e+01 2.995424399999999991e+02
5.918500000000000227e+01 3.000594399999999951e+02
5.985000000000000142e+01 2.990901299999999878e+02
6.051500000000000057e+01 3.011938200000000165e+02
6.117999999999999972e+01 2.998137600000000020e+02
6.184499999999999886e+01 3.007313100000000077e+02
6.250999999999999801e+01 2.994632599999999911e+02
6.317499999999999716e+01 3.009974900000000275e+02
6.384000000000000341e+01 2.994051200000000108e+02
6.450499999999999545e+01 2.998865700000000061e+02
6.517000000000000171e+01 3.003991599999999949e+02
6.583499999999999375e+01 2.998045500000000061e+02
6.650000000000000000e+01 3.005679999999999836e+02
6.716500000000000625e+01 3.011581400000000031e+02
6.782999999999999829e+01 2.999014799999999923e+02
6.849500000000000455e+01 3.005843100000000163e+02
6.915999999999999659e+01 2.998330500000000143e+02
6.982500000000000284e+01 3.007187900000000127e+02
7.048999999999999488e+01 2.990504199999999742e+02
7.115500000000000114e+01 3.011033899999999903e+02
7.181999999999999318e+01 3.008606300000000147e+02
7.248499999999999943e+01 2.987350900000000138e+02
7.315000000000000568e+01 2.982230200000000195e+02
7.381499999999999773e+01 3.001152399999999716e+02
7.448000000000000398e+01 3.004927799999999820e+02
7.514499999999999602e+01 2.994921400000000062e+02
7.581000000000000227e+01 3.000062199999999848e+02
7.647499999999999432e+01 3.005536599999999794e+02
7.714000000000000057e+01 3.015197600000000193e+02
7.780500000000000682e+01 2.995182599999999979e+02
7.846999999999999886e+01 2.996908500000000117e+02
7.913500000000000512e+01 3.008521400000000199e+02
7.979999999999999716e+01 3.006535099999999829e+02
8.046500000000000341e+01 2.992338100000000054e+02
8.112999999999999545e+01 3.005315299999999752e+02
8.179500000000000171e+01 2.995370399999999904e+02
8.245999999999999375e+01 3.001147900000000277e+02
8.312500000000000000e+01 3.002802199999999857e+02
8.379000000000000625e+01 2.999941999999999780e+02
8.445499999999999829e+01 2.996484899999999811e+02
8.512000000000000455e+01 3.008978000000000179e+02
8.578499999999999659e+01 3.008609099999999899e+02
8.645000000000000284e+01 2.996572800000000143e+02
8.711499999999999488e+01 3.016370800000000258e+02
8.778000000000000114e+01 2.992310499999999820e+02
8.844499999999999318e+01 2.998095000000000141e+02
8.910999999999999943e+01 2.998944500000000062e+02
8.977500000000000568e+01 3.006357499999999732e+02
9.043999999999999773e+01 2.974996100000000183e+02
9.110500000000000398e+01 3.006385700000000156e+02
9.176999999999999602e+01 2.999226499999999760e+02
9.243500000000000227e+01 2.994980400000000031e+02
9.309999999999999432e+01 3.001661899999999719e+02
9.376500000000000057e+01 3.000233499999999935e+02
9.443000000000000682e+01 2.994867800000000102e+02
9.509499999999999886e+01 2.992903800000000274e+02
9.576000000000000512e+01 3.012089500000000157e+02
9.642499999999999716e+01 2.996337199999999825e+02
9.709000000000000341e+01 2.998144500000000221e+02
9.775499999999999545e+01 3.017859900000000266e+02
9.842000000000000171e+01 2.999689900000000193e+02
9.908499999999999375e+01 2.991238399999999729e+02
9.975000000000000000e+01 2.993580600000000231e+02
1.004150000000000063e+02 3.004304399999999760e+02
1.010799999999999983e+02 2.986943800000000238e+02
1.017450000000000045e+02 3.008142599999999902e+02
1.024099999999999966e+02 2.999852200000000266e+02
1.030750000000000028e+02 3.022057500000000232e+02
1.037399999999999949e+02 2.993857100000000173e+02
1.044050000000000011e+02 2.989814700000000016e+02
1.050699999999999932e+02 2.999105999999999881e+02
1.057349999999999994e+02 3.004775500000000079e+02
1.064000000000000057e+02 2.994725900000000252e+02
1.070649999999999977e+02 2.998740900000000238e+02
1.077300000000000040e+02 3.021112800000000220e+02
1.083949999999999960e+02 2.998533199999999965e+02
1.090600000000000023e+02 2.992965899999999806e+02
1.097249999999999943e+02 3.004997000000000185e+02
1.103900000000000006e+02 3.016196600000000103e+02
1.110550000000000068e+02 3.012386200000000258e+02
1.117199999999999989e+02 2.996426999999999907e+02
1.123850000000000051e+02 3.014475899999999911e+02
1.130499999999999972e+02 2.993882300000000214e+02
1.137150000000000034e+02 3.005043999999999755e+02
1.143799999999999955e+02 2.999987399999999980e+02
1.150450000000000017e+02 3.008519200000000069e+02
1.157099999999999937e+02 2.995022399999999720e+02
1.163750000000000000e+02 2.989912499999999795e+02
1.170400000000000063e+02 3.003114899999999921e+02
1.177049999999999983e+02 3.012627499999999827e+02
1.183700000000000045e+02 3.001756500000000187e+02
1.190349999999999966e+02 2.988339399999999841e+02
1.197000000000000028e+02 2.994562199999999734e+02
1.203649999999999949e+02 3.007655700000000252e+02
1.210300000000000011e+02 3.000608100000000036e+02
1.216949999999999932e+02 3.005462499999999864e+02
1.223599999999999994e+02 2.998985799999999813e+02
1.230250000000000057e+02 2.997013099999999781e+02
1.236899999999999977e+02 2.995777100000000246e+02
1.243550000000000040e+02 2.988812399999999911e+02
1.250199999999999960e+02 3.001957600000000070e+02
1.256850000000000023e+02 3.011884600000000205e+02
1.263499999999999943e+02 3.016252600000000257e+02
1.270150000000000006e+02 3.013044899999999870e+02
1.276800000000000068e+02 3.001289699999999812e+02
1.283449999999999989e+02 2.993131900000000201e+02
1.290099999999999909e+02 3.003419999999999845e+02
1.296750000000000114e+02 3.001609300000000076e+02
1.303400000000000034e+02 3.003016700000000014e+02
1.310049999999999955e+02 2.987233400000000074e+02
1.316699999999999875e+02 2.997686899999999923e+02
1.323350000000000080e+02 3.008301799999999844e+02
1.330000000000000000e+02 2.982060799999999858e+02
1.336649999999999920e+02 2.980174499999999966e+02
1.343300000000000125e+02 2.990117200000000253e+02
1.349950000000000045e+02 3.011276199999999790e+02
1.356599999999999966e+02 2.996689799999999764e+02
1.363249999999999886e+02 3.007445099999999911e+02
1.369900000000000091e+02 3.005442600000000084e+02
1.376550000000000011e+02 2.998383499999999913e+02
1.383199999999999932e+02 3.002887799999999743e+02
1.389850000000000136e+02 2.996075599999999781e+02
1.396500000000000057e+02 2.998698800000000233e+02
1.403149999999999977e+02 3.017000300000000266e+02
1.409799999999999898e+02 2.997205799999999840e+02
1.416450000000000102e+02 2.991587400000000230e+02
1.423100000000000023e+02 3.000393799999999942e+02
1.429749999999999943e+02 2.993641799999999762e+02
1.436399999999999864e+02 2.999617400000000202e+02
1.443050000000000068e+02 3.000099099999999908e+02
1.449699999999999989e+02 2.991388400000000161e+02
1.456349999999999909e+02 3.000038499999999999e+02
1.463000000000000114e+02 3.007716399999999908e+02
1.469650000000000034e+02 2.993924900000000093e+02
1.476299999999999955e+02 2.986260599999999954e+02
1.482949999999999875e+02 2.991890500000000088e+02
1.489600000000000080e+02 2.990547900000000254e+02
1.496250000000000000e+02 3.008321700000000192e+02
1.502899999999999920e+02 2.991491599999999949e+02
1.509550000000000125e+02 2.995250899999999774e+02
1.516200000000000045e+02 2.983290499999999952e+02
1.522849999999999966e+02 3.009922700000000191e+02
1.529499999999999886e+02 3.003784600000000182e+02
1.536150000000000091e+02 3.001492799999999761e+02
1.542800000000000011e+02 2.999538400000000138e+02
1.549449999999999932e+02 2.987075100000000134e+02
1.556100000000000136e+02 3.001109599999999773e+02
1.562750000000000057e+02 2.977457800000000248e+02
1.569399999999999977e+02 2.999150799999999890e+02
1.576049999999999898e+02 3.001974799999999846e+02
1.582700000000000102e+02 2.989881700000000251e+02
1.589350000000000023e+02 2.996366300000000251e+02
1.595999999999999943e+02 3.000984000000000265e+02
1.602649999999999864e+02 3.010602499999999964e+02
1.609300000000000068e+02 3.008062499999999773e+02
1.615949999999999989e+02 2.998014499999999884e+02
1.622599999999999909e+02 3.001134000000000128e+02
1.629250000000000114e+02 2.999169200000000046e+02
1.635900000000000034e+02 2.982185900000000061e+02
1.642549999999999955e+02 2.999276699999999778e+02
1.649199999999999875e+02 2.994646799999999871e+02
1.655850000000000080e+02 2.991011700000000246e+02
1.662500000000000000e+02 2.993243800000000192e+02
1.669149999999999920e+02 2.989748299999999972e+02
1.675800000000000125e+02 2.998890799999999786e+02
1.682450000000000045e+02 3.010532699999999977e+02
1.689099999999999966e+02 2.994183199999999943e+02
1.695749999999999886e+02 3.008194399999999860e+02
1.702400000000000091e+02 3.001630299999999920e+02
1.709050000000000011e+02 3.004903899999999908e+02
1.715699999999999932e+02 3.004210499999999797e+02
1.722350000000000136e+02 2.986315399999999727e+02
1.729000000000000057e+02 3.002398299999999836e+02
1.735649999999999977e+02 2.998722300000000018e+02
1.742299999999999898e+02 2.999173799999999801e+02
1.748950000000000102e+02 3.010413599999999974e+02
1.755600000000000023e+02 3.003853500000000167e+02
1.762249999999999943e+02 3.005636700000000019e+02
1.768899999999999864e+02 2.998919300000000021e+02
1.775550000000000068e+02 3.014004100000000221e+02
1.782199999999999989e+02 3.004399900000000230e+02
1.788849999999999909e+02 2.998229799999999727e+02
1.795500000000000114e+02 2.989959600000000250e+02
1.802150000000000034e+02 2.987611400000000117e+02
1.808799999999999955e+02 2.994867399999999975e+02
1.815449999999999875e+02 3.009316999999999780e+02
1.822100000000000080e+02 2.992413900000000240e+02
1.828750000000000000e+02 3.005384500000000116e+02
1.835399999999999920e+02 3.004001299999999901e+02
1.842050000000000125e+02 2.994354500000000030e+02
1.848700000000000045e+02 2.996616999999999962e+02
1.855349999999999966e+02 2.995781299999999874e+02
1.861999999999999886e+02 2.999973800000000210e+02
1.868650000000000091e+02 3.014485500000000116e+02
1.875300000000000011e+02 2.991831599999999867e+02
1.881949999999999932e+02 3.011352699999999913e+02
1.888600000000000136e+02 2.994291600000000244e+02
1.895250000000000057e+02 3.012275399999999763e+02
1.901899999999999977e+02 3.006784200000000169e+02
1.908549999999999898e+02 3.000403499999999894e+02
1.915200000000000102e+02 3.003932699999999727e+02
1.921850000000000023e+02 2.998459199999999782e+02
1.928499999999999943e+02 2.992590400000000272e+02
1.935149999999999864e+02 2.997444300000000226e+02
1.941800000000000068e+02 2.992303699999999935e+02
1.948449999999999989e+02 3.011250200000000063e+02
1.955099999999999909e+02 2.992636999999999716e+02
1.961750000000000114e+02 3.001604399999999941e+02
1.968400000000000034e+02 2.998646800000000212e+02
1.975049999999999955e+02 3.002926199999999994e+02
1.981699999999999875e+02 2.995660300000000120e+02
1.988350000000000080e+02 3.018908099999999877e+02
1.995000000000000000e+02 2.996694200000000023e+02
2.001649999999999920e+02 3.011066299999999956e+02
2.008300000000000125e+02 3.009176299999999742e+02
2.014950000000000045e+02 2.999547000000000025e+02
2.021599999999999966e+02 2.994405399999999986e+02
2.028249999999999886e+02 2.998107699999999909e+02
2.034900000000000091e+02 2.998675400000000195e+02
2.041550000000000011e+02 2.994920099999999934e+02
2.048199999999999932e+02 2.992360699999999838e+02
2.054850000000000136e+02 2.979476700000000164e+02
2.061500000000000057e+02 2.995117900000000191e+02
2.068149999999999977e+02 3.006634900000000243e+02
2.074799999999999898e+02 3.013664499999999862e+02
2.081450000000000102e+02 3.004567999999999870e+02
2.088100000000000023e+02 2.999418600000000197e+02
2.094749999999999943e+02 3.002478800000000092e+02
2.101399999999999864e+02 3.002160999999999831e+02
2.108050000000000068e+02 2.995017900000000282e+02
2.114699999999999989e+02 3.009758199999999988e+02
2.121349999999999909e+02 3.002231600000000071e+02
2.128000000000000114e+02 3.009631899999999973e+02
2.134650000000000034e+02 2.987168800000000033e+02
2.141299999999999955e+02 3.009624400000000151e+02
2.147949999999999875e+02 3.001757600000000252e+02
2.154600000000000080e+02 3.011298499999999763e+02
2.161250000000000000e+02 2.990210099999999898e+02
2.167899999999999920e+02 2.990423000000000116e+02
2.174550000000000125e+02 2.982760700000000043e+02
2.181200000000000045e+02 2.996557799999999929e+02
2.187849999999999966e+02 3.009616500000000201e+02
2.194499999999999886e+02 2.992049499999999966e+02
2.201150000000000091e+02 3.001449000000000069e+02
2.207800000000000011e+02 3.005431300000000192e+02
2.214449999999999932e+02 3.000836600000000089e+02
2.221100000000000136e+02 2.991625000000000227e+02
2.227750000000000057e+02 2.997695600000000127e+02
2.234399999999999977e+02 3.001993400000000065e+02
2.241049999999999898e+02 2.992702699999999822e+02
2.247700000000000102e+02 2.982290399999999977e+02
2.254350000000000023e+02 3.003836699999999951e+02
2.260999999999999943e+02 2.996152299999999968e+02
2.267649999999999864e+02 3.010962099999999850e+02
2.274300000000000068e+02 2.996030900000000088e+02
2.280949999999999989e+02 3.021498000000000275e+02
2.287599999999999909e+02 3.008208500000000072e+02
2.294250000000000114e+02 2.988097900000000209e+02
2.300900000000000034e+02 3.005298700000000167e+02
2.307549999999999955e+02 2.994872100000000046e+02
2.314199999999999875e+02 2.996924900000000207e+02
2.320850000000000080e+02 2.991464399999999841e+02
2.327500000000000000e+02 2.989329799999999864e+02
2.334149999999999920e+02 2.993719899999999825e+02
2.340800000000000125e+02 2.998651399999999967e+02
2.347450000000000045e+02 2.997058099999999854e+02
2.354099999999999966e+02 3.000574700000000234e+02
2.360749999999999886e+02 3.002816000000000258e+02
2.367400000000000091e+02 2.999969399999999951e+02
2.374050000000000011e+02 2.999591399999999908e+02
2.380699999999999932e+02 3.009540499999999952e+02
2.387350000000000136e+02 3.006139699999999948e+02
2.394000000000000057e+02 2.997672000000000025e+02
2.400649999999999977e+02 3.009692000000000007e+02
2.407299999999999898e+02 3.004696999999999889e+02
2.413950000000000102e+02 3.007095199999999977e+02
2.420600000000000023e+02 2.995605600000000095e+02
2.427249999999999943e+02 3.001480300000000057e+02
2.433899999999999864e+02 2.992586299999999824e+02
2.440550000000000068e+02 2.995283600000000206e+02
2.447199999999999989e+02 3.009793700000000172e+02
2.453849999999999909e+02 2.994481599999999730e+02
2.460500000000000114e+02 3.010283400000000142e+02
2.467150000000000034e+02 3.005371599999999717e+02
2.473799999999999955e+02 3.007137900000000172e+02
2.480449999999999875e+02 3.005638200000000211e+02
2.487100000000000080e+02 2.987374300000000176e+02
2.493750000000000000e+02 2.998442200000000071e+02
2.500399999999999920e+02 2.997250599999999849e+02
2.507050000000000125e+02 3.005375799999999913e+02
2.513700000000000045e+02 2.995033999999999992e+02
2.520349999999999966e+02 3.008118999999999801e+02
2.526999999999999886e+02 2.984150900000000206e+02
2.533650000000000091e+02 3.004352799999999775e+02
2.540300000000000011e+02 2.997986099999999965e+02
2.546949999999999932e+02 2.992315199999999891e+02
2.553600000000000136e+02 2.985908000000000015e+02
2.560249999999999773e+02 2.993850899999999911e+02
2.566899999999999977e+02 2.997758099999999786e+02
2.573550000000000182e+02 3.002811699999999746e+02
2.580199999999999818e+02 2.987548100000000204e+02
2.586850000000000023e+02 3.011401599999999803e+02
2.593500000000000227e+02 3.009279799999999909e+02
2.600149999999999864e+02 2.989344300000000203e+02
2.606800000000000068e+02 2.998033199999999852e+02
2.613450000000000273e+02 3.018754099999999880e+02
2.620099999999999909e+02 2.989957499999999868e+02
2.626750000000000114e+02 2.992292499999999791e+02
2.633399999999999750e+02 2.999763300000000186e+02
2.640049999999999955e+02 3.022065799999999740e+02
2.646700000000000159e+02 2.999749499999999784e+02
2.653349999999999795e+02 2.997449700000000234e+02
2.660000000000000000e+02 3.004812600000000202e+02
2.666650000000000205e+02 3.001114000000000033e+02
2.673299999999999841e+02 3.002199899999999957e+02
2.679950000000000045e+02 2.986341400000000021e+02
2.686600000000000250e+02 3.002388599999999883e+02
2.693249999999999886e+02 3.006409800000000132e+02
2.699900000000000091e+02 3.000239599999999882e+02
2.706549999999999727e+02 2.994918400000000247e+02
2.713199999999999932e+02 2.985465500000000247e+02
2.719850000000000136e+02 2.991600199999999745e+02
2.726499999999999773e+02 2.998742500000000177e+02
2.733149999999999977e+02 2.995843800000000101e+02
2.739800000000000182e+02 2.989300999999999817e+02
2.746449999999999818e+02 2.994134399999999800e+02
2.753100000000000023e+02 2.993103100000000154e+02
2.759750000000000227e+02 3.014297900000000254e+02
2.766399999999999864e+02 2.986115100000000098e+02
2.773050000000000068e+02 3.008968199999999911e+02
2.779700000000000273e+02 3.004024099999999748e+02
2.786349999999999909e+02 3.007965199999999868e+02
2.793000000000000114e+02 2.990666499999999814e+02
2.799649999999999750e+02 2.989459499999999821e+02
2.806299999999999955e+02 2.988163599999999747e+02
2.812950000000000159e+02 2.995043400000000133e+02
2.819599999999999795e+02 2.998288299999999822e+02
2.826250000000000000e+02 3.004842100000000187e+02
2.832900000000000205e+02 3.011112600000000157e+02
2.839549999999999841e+02 2.996985599999999863e+02
2.846200000000000045e+02 2.989049200000000042e+02
2.852850000000000250e+02 3.019339400000000069e+02
2.859499999999999886e+02 2.995922600000000102e+02
2.866150000000000091e+02 2.996166099999999801e+02
2.872799999999999727e+02 3.004139499999999998e+02
2.879449999999999932e+02 2.999128299999999854e+02
2.886100000000000136e+02 2.986475699999999733e+02
2.892749999999999773e+02 2.987726000000000113e+02
2.899399999999999977e+02 3.001776399999999967e+02
2.906050000000000182e+02 3.007635799999999904e+02
2.912699999999999818e+02 2.999343200000000138e+02
2.919350000000000023e+02 2.995395899999999756e+02
2.926000000000000227e+02 3.013281799999999748e+02
2.932649999999999864e+02 2.997740699999999947e+02
2.939300000000000068e+02 2.996175099999999816e+02
2.945950000000000273e+02 3.017275300000000016e+02
2.952599999999999909e+02 3.005259500000000230e+02
2.959250000000000114e+02 3.010924299999999789e+02
2.965899999999999750e+02 2.987772100000000250e+02
2.972549999999999955e+02 3.000998900000000162e+02
2.979200000000000159e+02 2.988861999999999739e+02
2.985849999999999795e+02 2.995207100000000082e+02
2.992500000000000000e+02 3.001718999999999937e+02
2.999150000000000205e+02 3.011733699999999772e+02
3.005799999999999841e+02 3.005900399999999877e+02
3.012450000000000045e+02 3.005393199999999752e+02
3.019100000000000250e+02 3.004603999999999928e+02
3.025749999999999886e+02 2.999755000000000109e+02
3.032400000000000091e+02 3.006193900000000099e+02
3.039049999999999727e+02 3.019086300000000165e+02
3.045699999999999932e+02 3.002580100000000130e+02
3.052350000000000136e+02 2.998562200000000075e+02
3.058999999999999773e+02 3.003251500000000078e+02
3.065649999999999977e+02 2.999836900000000242e+02
3.072300000000000182e+02 2.992665299999999888e+02
3.078949999999999818e+02 3.001390099999999848e+02
3.085600000000000023e+02 2.998876000000000204e+02
3.092250000000000227e+02 3.017756299999999783e+02
3.098899999999999864e+02 3.001966800000000148e+02
3.105550000000000068e+02 3.010480499999999893e+02
3.112200000000000273e+02 3.002822600000000079e+02
3.118849999999999909e+02 3.008118999999999801e+02
3.125500000000000114e+02 3.012486299999999915e+02
3.132149999999999750e+02 3.010872499999999832e+02
3.138799999999999955e+02 2.994028299999999945e+02
3.145450000000000159e+02 3.001328100000000063e+02
3.152099999999999795e+02 3.000391500000000065e+02
3.158750000000000000e+02 3.007031799999999748e+02
3.165400000000000205e+02 2.994462100000000078e+02
3.172049999999999841e+02 2.998513800000000060e+02
3.178700000000000045e+02 2.994804500000000189e+02
3.185350000000000250e+02 2.990958200000000033e+02
3.191999999999999886e+02 3.004124600000000100e+02
3.198650000000000091e+02 2.990818699999999808e+02
3.205299999999999727e+02 3.000471200000000067e+02
3.211949999999999932e+02 2.999989800000000173e+02
3.218600000000000136e+02 3.000433899999999880e+02
3.225249999999999773e+02 3.004854199999999764e+02
3.231899999999999977e+02 3.004773599999999760e+02
3.238550000000000182e+02 2.994682900000000245e+02
3.245199999999999818e+02 3.018927899999999909e+02
3.251850000000000023e+02 3.011615100000000211e+02
3.258500000000000227e+02 2.997806100000000242e+02
3.265149999999999864e+02 2.999116700000000151e+02
3.271800000000000068e+02 3.004948299999999790e+02
3.278450000000000273e+02 2.998206900000000132e+02
3.285099999999999909e+02 2.998323300000000131e+02
3.291750000000000114e+02 2.992301499999999805e+02
3.298399999999999750e+02 3.006144300000000271e+02
3.305049999999999955e+02 2.996874700000000189e+02
3.311700000000000159e+02 2.981954099999999812e+02
3.318349999999999795e+02 2.996806100000000015e+02
3.325000000000000000e+02 2.981229700000000093e+02
3.331650000000000205e+02 3.016163999999999987e+02
3.338299999999999841e+02 3.007013600000000224e+02
3.344950000000000045e+02 3.001843700000000013e+02
3.351600000000000250e+02 3.011425600000000031e+02
3.358249999999999886e+02 3.004548899999999776e+02
3.364900000000000091e+02 3.009121200000000158e+02
3.371549999999999727e+02 3.006522299999999746e+02
3.378199999999999932e+02 3.012231499999999755e+02
3.384850000000000136e+02 3.012575600000000122e+02
3.391499999999999773e+02 3.004490400000000250e+02
3.398149999999999977e+02 2.988820900000000051e+02
3.404800000000000182e+02 2.997412699999999859e+02
3.411449999999999818e+02 2.992062799999999925e+02
3.418100000000000023e+02 2.993739299999999730e+02
3.424750000000000227e+02 3.008113799999999856e+02
3.431399999999999864e+02 2.996208300000000122e+02
3.438050000000000068e+02 2.998482200000000262e+02
3.444700000000000273e+02 3.007353200000000015e+02
3.451349999999999909e+02 3.005705300000000193e+02
3.458000000000000114e+02 2.994856700000000274e+02
3.464649999999999750e+02 3.008342799999999784e+02
3.471299999999999955e+02 2.998001300000000242e+02
3.477950000000000159e+02 2.999785800000000222e+02
3.484599999999999795e+02 2.983990699999999947e+02
3.491250000000000000e+02 2.992106400000000122e+02
3.497900000000000205e+02 3.000637300000000209e+02
3.504549999999999841e+02 3.000363699999999767e+02
3.511200000000000045e+02 2.991024499999999762e+02
3.517850000000000250e+02 2.989441899999999919e+02
3.524499999999999886e+02 3.002970000000000255e+02
3.531150000000000091e+02 3.003656100000000038e+02
3.537799999999999727e+02 3.004051900000000046e+02
3.544449999999999932e+02 2.996154700000000162e+02
3.551100000000000136e+02 3.003930899999999724e+02
3.557749999999999773e+02 3.003926599999999780e+02
3.564399999999999977e+02 2.994122899999999845e+02
3.571050000000000182e+02 2.993153800000000047e+02
3.577699999999999818e+02 2.987734199999999873e+02
3.584350000000000023e+02 2.984785699999999906e+02
3.591000000000000227e+02 2.989148900000000140e+02
3.597649999999999864e+02 2.989666000000000281e+02
3.604300000000000068e+02 2.996485999999999876e+02
3.610950000000000273e+02 2.985221199999999726e+02
3.617599999999999909e+02 2.986508000000000038e+02
3.624250000000000114e+02 2.986080600000000231e+02
3.630899999999999750e+02 3.007028700000000185e+02
3.637549999999999955e+02 2.999272500000000150e+02
3.644200000000000159e+02 2.992580500000000256e+02
3.650849999999999795e+02 3.004039399999999773e+02
3.657500000000000000e+02 2.993894099999999980e+02
3.664150000000000205e+02 3.006299200000000269e+02
3.670799999999999841e+02 2.998923300000000154e+02
3.677450000000000045e+02 3.008259899999999902e+02
3.684100000000000250e+02 3.005844599999999787e+02
3.690749999999999886e+02 2.990869000000000142e+02
3.697400000000000091e+02 2.993603600000000142e+02
3.704049999999999727e+02 3.002278000000000020e+02
3.710699999999999932e+02 3.009707099999999969e+02
3.717350000000000136e+02 3.011975899999999911e+02
3.723999999999999773e+02 2.987103399999999738e+02
3.730649999999999977e+02 2.995244799999999827e+02
3.737300000000000182e+02 3.031679300000000126e+02
3.743949999999999818e+02 3.008233299999999986e+02
3.750600000000000023e+02 2.996950100000000248e+02
3.757250000000000227e+02 2.994379299999999944e+02
3.763899999999999864e+02 3.001115800000000036e+02
3.770550000000000068e+02 2.993667599999999993e+02
3.777200000000000273e+02 3.015142999999999915e+02
3.783849999999999909e+02 3.008548000000000116e+02
3.790500000000000114e+02 2.995662800000000061e+02
3.797149999999999750e+02 2.982594599999999900e+02
3.803799999999999955e+02 2.994143100000000004e+02
3.810450000000000159e+02 2.993883599999999774e+02
3.817099999999999795e+02 2.992201499999999896e+02
3.823750000000000000e+02 3.005620999999999867e+02
3.830400000000000205e+02 3.000924800000000232e+02
3.837049999999999841e+02 2.997776099999999815e+02
3.843700000000000045e+02 2.991802900000000136e+02
3.850350000000000250e+02 3.002190299999999752e+02
3.856999999999999886e+02 3.012486200000000167e+02
3.863650000000000091e+02 3.002884900000000243e+02
3.870299999999999727e+02 3.002434600000000273e+02
3.876949999999999932e+02 2.993414900000000216e+02
3.883600000000000136e+02 2.996742699999999786e+02
3.890249999999999773e+02 2.999492799999999875e+02
3.896899999999999977e+02 2.986125000000000114e+02
3.903550000000000182e+02 2.992843199999999797e+02
3.910199999999999818e+02 3.002004299999999830e+02
3.916850000000000023e+02 2.997158999999999764e+02
3.923500000000000227e+02 2.994045199999999909e+02
3.930149999999999864e+02 2.995322100000000205e+02
3.936800000000000068e+02 3.003938600000000179e+02
3.943450000000000273e+02 3.003707899999999995e+02
3.950099999999999909e+02 3.002013400000000161e+02
3.956750000000000114e+02 3.006837699999999813e+02
3.963399999999999750e+02 2.998204499999999939e+02
3.970049999999999955e+02 2.993433800000000247e+02
3.976700000000000159e+02 2.992719399999999723e+02
3.983349999999999795e+02 2.994418699999999944e+02
3.990000000000000000e+02 3.001209600000000250e+02
3.996650000000000205e+02 2.994115600000000086e+02
4.003299999999999841e+02 2.990172600000000216e+02
4.009950000000000045e+02 3.001858799999999974e+02
4.016600000000000250e+02 3.001315299999999979e+02
4.023249999999999886e+02 3.007637899999999718e+02
4.029900000000000091e+02 3.002870100000000093e+02
4.036549999999999727e+02 2.994071799999999826e+02
4.043199999999999932e+02 3.006766900000000078e+02
4.049850000000000136e+02 2.985885999999999854e+02
4.056499999999999773e+02 3.000897100000000250e+02
4.063149999999999977e+02 2.990006700000000137e+02
4.069800000000000182e+02 3.002336500000000115e+02
4.076449999999999818e+02 2.999025800000000004e+02
4.083100000000000023e+02 2.990993199999999774e+02
4.089750000000000227e+02 3.013383299999999849e+02
4.096399999999999864e+02 2.989061599999999999e+02
4.103050000000000068e+02 3.007528100000000109e+02
4.109700000000000273e+02 2.991549899999999980e+02
4.116349999999999909e+02 2.992446899999999914e+02
4.123000000000000114e+02 3.011430100000000039e+02
4.129649999999999750e+02 2.988451600000000212e+02
4.136299999999999955e+02 2.993010199999999941e+02
4.142950000000000159e+02 2.995860200000000191e+02
4.149599999999999795e+02 2.988880899999999770e+02
4.156250000000000000e+02 2.985607999999999720e+02
4.162900000000000205e+02 3.003510699999999929e+02
4.169549999999999841e+02 3.001433999999999855e+02
4.176200000000000045e+02 2.991191099999999778e+02
4.182850000000000250e+02 3.005434500000000071e+02
4.189499999999999886e+02 3.000099599999999782e+02
4.196150000000000091e+02 3.013764300000000276e+02
4.202799999999999727e+02 3.005950700000000211e+02
4.209449999999999932e+02 3.008958200000000147e+02
4.216100000000000136e+02 3.008590300000000184e+02
4.222749999999999773e+02 3.007669399999999769e+02
4.229399999999999977e+02 3.005278299999999945e+02
4.236050000000000182e+02 2.978382700000000227e+02
4.242699999999999818e+02 2.996667899999999918e+02
4.249350000000000023e+02 2.989471500000000219e+02
4.256000000000000227e+02 3.002904599999999959e+02
4.262649999999999864e+02 2.999241499999999974e+02
4.269300000000000068e+02 2.990606300000000033e+02
4.275950000000000273e+02 2.997719799999999850e+02
4.282599999999999909e+02 2.993260399999999777e+02
4.289250000000000114e+02 3.015452399999999784e+02
4.295899999999999750e+02 3.003970600000000104e+02
4.302549999999999955e+02 2.998214300000000208e+02
4.309200000000000159e+02 2.993600500000000011e+02
4.315849999999999795e+02 2.985272499999999809e+02
4.322500000000000000e+02 3.000551199999999881e+02
4.329150000000000205e+02 3.002116100000000074e+02
4.335799999999999841e+02 3.004807000000000130e+02
4.342450000000000045e+02 3.018640800000000013e+02
4.349100000000000250e+02 3.010047099999999887e+02
4.355749999999999886e+02 2.990721100000000092e+02
4.362400000000000091e+02 3.011716700000000060e+02
4.369049999999999727e+02 3.003680600000000140e+02
4.375699999999999932e+02 3.002974500000000262e+02
4.382350000000000136e+02 3.005706299999999942e+02
4.388999999999999773e+02 2.993489299999999957e+02
4.395649999999999977e+02 2.992103999999999928e+02
4.402300000000000182e+02 2.998430999999999926e+02
4.408949999999999818e+02 2.996134200000000192e+02
4.415600000000000023e+02 3.003579500000000166e+02
4.422250000000000227e+02 2.983680800000000204e+02
4.428899999999999864e+02 2.997709199999999896e+02
4.435550000000000068e+02 2.993827800000000252e+02
4.442200000000000273e+02 3.013354400000000055e+02
4.448849999999999909e+02 2.999938099999999963e+02
4.455500000000000114e+02 2.983103800000000092e+02
4.462149999999999750e+02 3.008521700000000010e+02
4.468799999999999955e+02 2.995150899999999865e+02
4.475450000000000159e+02 2.989573899999999753e+02
4.482099999999999795e+02 2.982164599999999837e+02
4.488750000000000000e+02 3.002576900000000251e+02
4.495400000000000205e+02 2.992530899999999860e+02
4.502049999999999841e+02 2.994056100000000242e+02
4.508700000000000045e+02 3.008192999999999984e+02
4.515350000000000250e+02 3.004329399999999737e+02
4.521999999999999886e+02 2.990925199999999791e+02
4.528650000000000091e+02 2.991954000000000065e+02
4.535299999999999727e+02 3.004696599999999762e+02
4.541949999999999932e+02 3.008692199999999843e+02
4.548600000000000136e+02 3.002438900000000217e+02
4.555249999999999773e+02 2.999304700000000139e+02
4.561899999999999977e+02 3.003026500000000283e+02
4.568550000000000182e+02 3.008417499999999905e+02
4.575199999999999818e+02 2.999307600000000207e+02
4.581850000000000023e+02 3.006841699999999946e+02
4.588500000000000227e+02 3.000758099999999899e+02
4.595149999999999864e+02 3.004424500000000080e+02
4.601800000000000068e+02 3.003421500000000037e+02
4.608450000000000273e+02 2.999988500000000045e+02
4.615099999999999909e+02 2.999779899999999770e+02
4.621750000000000114e+02 2.994190199999999891e+02
4.628399999999999750e+02 3.005635199999999827e+02
4.635049999999999955e+02 3.009386499999999955e+02
4.641700000000000159e+02 3.001460799999999836e+02
4.648349999999999795e+02 2.989057999999999993e+02
4.655000000000000000e+02 3.008280199999999809e+02
4.661650000000000205e+02 3.022095100000000230e+02
4.668299999999999841e+02 3.015360999999999763e+02
4.674950000000000045e+02 2.987215800000000172e+02
4.681600000000000250e+02 2.986955699999999752e+02
4.688249999999999886e+02 3.006716400000000249e+02
4.694900000000000091e+02 3.003156299999999987e+02
4.701549999999999727e+02 3.014172699999999736e+02
4.708199999999999932e+02 3.001625199999999722e+02
4.714850000000000136e+02 3.004489599999999996e+02
4.721499999999999773e+02 2.995785000000000196e+02
4.728149999999999977e+02 2.990052999999999770e+02
4.734800000000000182e+02 3.014985100000000102e+02
4.741449999999999818e+02 3.007723700000000235e+02
4.748100000000000023e+02 3.000933800000000247e+02
4.754750000000000227e+02 3.011502100000000155e+02
4.761399999999999864e+02 2.999985199999999850e+02
4.768050000000000068e+02 3.004418299999999817e+02
4.774700000000000273e+02 2.998807699999999841e+02
4.781349999999999909e+02 3.004840399999999931e+02
4.788000000000000114e+02 3.007787400000000275e+02
4.794649999999999750e+02 3.004793900000000235e+02
4.801299999999999955e+02 2.992658000000000129e+02
4.807950000000000159e+02 3.004495600000000195e+02
4.814599999999999795e+02 3.004106899999999882e+02
4.821250000000000000e+02 3.003723200000000020e+02
4.827900000000000205e+02 3.004516399999999976e+02
4.834549999999999841e+02 2.988239100000000121e+02
4.841200000000000045e+02 2.994698399999999765e+02
4.847850000000000250e+02 3.004803999999999746e+02
4.854499999999999886e+02 3.004475800000000163e+02
4.861150000000000091e+02 2.999454000000000065e+02
4.867799999999999727e+02 2.990246900000000210e+02
4.874449999999999932e+02 3.005752699999999891e+02
4.881100000000000136e+02 3.000288800000000151e+02
4.887749999999999773e+02 2.989649699999999939e+02
4.894399999999999977e+02 3.007541200000000003e+02
4.901050000000000182e+02 2.990012100000000146e+02
4.907699999999999818e+02 3.004471500000000219e+02
4.914350000000000023e+02 3.008012499999999818e+02
4.921000000000000227e+02 2.999371399999999994e+02
4.927649999999999864e+02 3.004067999999999756e+02
4.934300000000000068e+02 2.997805500000000052e+02
4.940950000000000273e+02 3.000687599999999975e+02
4.947599999999999909e+02 3.004145899999999756e+02
4.954250000000000114e+02 3.004945900000000165e+02
4.960899999999999750e+02 3.017654800000000250e+02
4.967549999999999955e+02 3.011295799999999758e+02
4.974200000000000159e+02 2.993795400000000200e+02
4.980849999999999795e+02 2.996300200000000018e+02
4.987500000000000000e+02 2.995634400000000142e+02
4.994150000000000205e+02 2.999094099999999798e+02
5.000799999999999841e+02 3.014563299999999799e+02
5.007450000000000045e+02 2.995699399999999741e+02
5.014100000000000250e+02 3.003051600000000008e+02
5.020749999999999886e+02 3.014906799999999976e+02
5.027400000000000091e+02 3.012419699999999807e+02
5.034049999999999727e+02 2.992463099999999940e+02
5.040699999999999932e+02 2.992215899999999920e+02
5.047350000000000136e+02 2.987851800000000253e+02
5.053999999999999773e+02 2.996240799999999922e+02
5.060649999999999977e+02 2.994294899999999870e+02
5.067300000000000182e+02 2.996512700000000109e+02
5.073949999999999818e+02 3.011501600000000280e+02
5.080600000000000023e+02 3.009108899999999949e+02
5.087250000000000227e+02 2.983177800000000275e+02
5.093899999999999864e+02 2.996344599999999900e+02
5.100550000000000068e+02 2.990779600000000187e+02
5.107200000000000273e+02 2.998313899999999990e+02
5.113849999999999909e+02 2.997059499999999730e+02
5.120499999999999545e+02 3.004392900000000282e+02
5.127150000000000318e+02 3.000287099999999896e+02
5.133799999999999955e+02 2.997557499999999777e+02
5.140449999999999591e+02 2.997339400000000182e+02
5.147100000000000364e+02 3.014990999999999985e+02
5.153750000000000000e+02 2.996225200000000086e+02
5.160399999999999636e+02 2.999395900000000097e+02
5.167050000000000409e+02 2.999062400000000252e+02
5.173700000000000045e+02 2.999210600000000113e+02
5.180349999999999682e+02 2.992421400000000062e+02
5.187000000000000455e+02 2.989851699999999823e+02
5.193650000000000091e+02 3.011393600000000106e+02
5.200299999999999727e+02 3.000664199999999937e+02
5.206950000000000500e+02 3.008948700000000258e+02
5.213600000000000136e+02 2.993479199999999878e+02
5.220249999999999773e+02 3.004569299999999998e+02
5.226900000000000546e+02 3.002475999999999772e+02
5.233550000000000182e+02 2.995712199999999825e+02
5.240199999999999818e+02 2.988832600000000070e+02
5.246849999999999454e+02 2.997804199999999923e+02
5.253500000000000227e+02 2.995256600000000162e+02
5.260149999999999864e+02 2.993037199999999984e+02
5.266799999999999500e+02 3.004546500000000151e+02
5.273450000000000273e+02 3.016467599999999720e+02
5.280099999999999909e+02 3.009877299999999991e+02
5.286749999999999545e+02 2.993254000000000019e+02
5.293400000000000318e+02 3.017137000000000171e+02
5.300049999999999955e+02 2.984047899999999913e+02
5.306699999999999591e+02 3.012849499999999807e+02
5.313350000000000364e+02 2.997153700000000072e+02
5.320000000000000000e+02 2.995684999999999718e+02
5.326649999999999636e+02 3.003733799999999974e+02
5.333300000000000409e+02 2.991115100000000098e+02
5.339950000000000045e+02 3.003008899999999812e+02
5.346599999999999682e+02 3.004784300000000030e+02
5.353250000000000455e+02 2.986637499999999932e+02
5.359900000000000091e+02 2.996528900000000135e+02
5.366549999999999727e+02 3.012166300000000092e+02
5.373200000000000500e+02 3.024223099999999818e+02
5.379850000000000136e+02 3.000145999999999731e+02
5.386499999999999773e+02 2.999857799999999770e+02
5.393150000000000546e+02 3.000029499999999985e+02
5.399800000000000182e+02 3.006880800000000136e+02
5.406449999999999818e+02 2.996546399999999721e+02
5.413099999999999454e+02 3.008979299999999739e+02
5.419750000000000227e+02 2.985127800000000207e+02
5.426399999999999864e+02 3.006493399999999951e+02
5.433049999999999500e+02 3.005014499999999771e+02
5.439700000000000273e+02 3.002879699999999730e+02
5.446349999999999909e+02 2.991538199999999961e+02
5.452999999999999545e+02 2.995351699999999937e+02
5.459650000000000318e+02 2.984305100000000266e+02
5.466299999999999955e+02 3.002672900000000027e+02
5.472949999999999591e+02 3.008921100000000024e+02
5.479600000000000364e+02 3.007594799999999964e+02
5.486250000000000000e+02 3.006074699999999780e+02
5.492899999999999636e+02 3.000166399999999953e+02
5.499550000000000409e+02 3.001584100000000035e+02
5.506200000000000045e+02 3.006135800000000131e+02
5.512849999999999682e+02 3.003158000000000243e+02
5.519500000000000455e+02 2.997640299999999911e+02
5.526150000000000091e+02 2.989579699999999889e+02
5.532799999999999727e+02 2.999214799999999741e+02
5.539450000000000500e+02 2.986528799999999819e+02
5.546100000000000136e+02 3.003116299999999796e+02
5.552749999999999773e+02 3.019769400000000132e+02
5.559400000000000546e+02 2.996649100000000203e+02
5.566050000000000182e+02 3.002573699999999803e+02
5.572699999999999818e+02 3.005748100000000136e+02
5.579349999999999454e+02 3.031271399999999971e+02
5.586000000000000227e+02 2.987120300000000270e+02
5.592649999999999864e+02 3.007625800000000140e+02
5.599299999999999500e+02 3.007251099999999724e+02
5.605950000000000273e+02 3.004145300000000134e+02
5.612599999999999909e+02 2.995432500000000005e+02
5.619249999999999545e+02 3.010551199999999881e+02
5.625900000000000318e+02 3.000498499999999922e+02
5.632549999999999955e+02 2.986226300000000151e+02
5.639199999999999591e+02 3.004729100000000130e+02
5.645850000000000364e+02 2.998578299999999786e+02
5.652500000000000000e+02 3.006337199999999825e+02
5.659149999999999636e+02 2.997039300000000139e+02
5.665800000000000409e+02 2.990624199999999746e+02
5.672450000000000045e+02 2.985390699999999811e+02
5.679099999999999682e+02 3.007371699999999919e+02
5.685750000000000455e+02 3.005663999999999874e+02
5.692400000000000091e+02 2.987462300000000255e+02
5.699049999999999727e+02 3.008313600000000179e+02
5.705700000000000500e+02 3.008650400000000218e+02
5.712350000000000136e+02 2.988990900000000011e+02
5.718999999999999773e+02 3.001991100000000188e+02
5.725650000000000546e+02 2.977917600000000107e+02
5.732300000000000182e+02 2.998756099999999947e+02
5.738949999999999818e+02 3.005097900000000095e+02
5.745599999999999454e+02 2.993840200000000209e+02
5.752250000000000227e+02 2.985107300000000237e+02
5.758899999999999864e+02 3.004742600000000152e+02
5.765549999999999500e+02 2.999857200000000148e+02
5.772200000000000273e+02 3.005797499999999900e+02
5.778849999999999909e+02 3.010701500000000124e+02
5.785499999999999545e+02 3.008202099999999746e+02
5.792150000000000318e+02 2.979099899999999934e+02
5.798799999999999955e+02 3.009903499999999781e+02
5.805449999999999591e+02 2.999680500000000052e+02
5.812100000000000364e+02 3.013241800000000126e+02
5.818750000000000000e+02 2.985854299999999739e+02
5.825399999999999636e+02 2.993780899999999860e+02
5.832050000000000409e+02 2.992636100000000283e+02
5.838700000000000045e+02 2.992769700000000057e+02
5.845349999999999682e+02 3.008281999999999812e+02
5.852000000000000455e+02 2.995188699999999926e+02
5.858650000000000091e+02 3.010088000000000079e+02
5.865299999999999727e+02 2.998056500000000142e+02
5.871950000000000500e+02 3.000223100000000045e+02
5.878600000000000136e+02 3.001798400000000129e+02
5.885249999999999773e+02 2.996391499999999724e+02
5.891900000000000546e+02 2.986946300000000178e+02
5.898550000000000182e+02 3.007641699999999787e+02
5.905199999999999818e+02 2.989718899999999735e+02
5.911849999999999454e+02 3.003156700000000114e+02
5.918500000000000227e+02 2.986763100000000009e+02
5.925149999999999864e+02 3.009303600000000074e+02
5.931799999999999500e+02 2.999647600000000125e+02
5.938450000000000273e+02 2.993207499999999754e+02
5.945099999999999909e+02 2.994692000000000007e+02
5.951749999999999545e+02 2.997899800000000141e+02
5.958400000000000318e+02 2.996978799999999978e+02
5.965049999999999955e+02 3.008934100000000171e+02
5.971699999999999591e+02 3.005142999999999915e+02
5.978350000000000364e+02 2.997478500000000281e+02
5.985000000000000000e+02 2.998050200000000132e+02
5.991649999999999636e+02 3.004837099999999737e+02
5.998300000000000409e+02 3.016607000000000198e+02
6.004950000000000045e+02 3.021800099999999816e+02
6.011599999999999682e+02 2.983811900000000037e+02
6.018250000000000455e+02 2.996536699999999769e+02
6.024900000000000091e+02 2.997207099999999969e+02
6.031549999999999727e+02 3.017247899999999845e+02
6.038200000000000500e+02 3.006586699999999723e+02
6.044850000000000136e+02 3.002189500000000066e+02
6.051499999999999773e+02 2.989085499999999911e+02
6.058150000000000546e+02 3.011686799999999948e+02
6.064800000000000182e+02 3.002702899999999886e+02
6.071449999999999818e+02 3.002710700000000088e+02
6.078099999999999454e+02 2.990401200000000017e+02
6.084750000000000227e+02 2.995099399999999719e+02
6.091399999999999864e+02 3.011464000000000283e+02
6.098049999999999500e+02 3.008556500000000256e+02
6.104700000000000273e+02 3.003709600000000250e+02
6.111349999999999909e+02 2.997288500000000226e+02
6.117999999999999545e+02 3.001567499999999882e+02
6.124650000000000318e+02 3.000403299999999831e+02
6.131299999999999955e+02 3.000719100000000026e+02
6.137949999999999591e+02 2.992679899999999975e+02
6.144600000000000364e+02 2.996609000000000265e+02
6.151250000000000000e+02 2.987595099999999775e+02
6.157899999999999636e+02 2.997443200000000161e+02
6.164550000000000409e+02 3.003629000000000246e+02
6.171200000000000045e+02 3.003910000000000196e+02
6.177849999999999682e+02 3.003612800000000220e+02
6.184500000000000455e+02 3.003545899999999733e+02
6.191150000000000091e+02 3.003695099999999911e+02
6.197799999999999727e+02 2.997745199999999954e+02
6.204450000000000500e+02 3.007804199999999923e+02
6.211100000000000136e+02 2.998245999999999754e+02
6.217749999999999773e+02 2.999674299999999789e+02
6.224400000000000546e+02 3.013564900000000080e+02
6.231050000000000182e+02 3.002588099999999827e+02
6.237699999999999818e+02 3.001815399999999840e+02
6.244349999999999454e+02 3.002485800000000040e+02
6.251000000000000227e+02 2.985545000000000186e+02
6.257649999999999864e+02 3.006025799999999890e+02
6.264299999999999500e+02 2.999048500000000104e+02
6.270950000000000273e+02 2.993562200000000075e+02
6.277599999999999909e+02 2.995956100000000220e+02
6.284249999999999545e+02 3.007528599999999983e+02
6.290900000000000318e+02 3.005014800000000150e+02
6.297549999999999955e+02 2.989857000000000085e+02
6.304199999999999591e+02 2.980737399999999866e+02
6.310850000000000364e+02 2.995911300000000210e+02
6.317500000000000000e+02 3.002625300000000266e+02
6.324149999999999636e+02 3.010102200000000039e+02
6.330800000000000409e+02 3.000280099999999948e+02
6.337450000000000045e+02 3.000482499999999959e+02
6.344099999999999682e+02 3.000148899999999799e+02
6.350750000000000455e+02 3.007138400000000047e+02
6.357400000000000091e+02 2.996770700000000147e+02
6.364049999999999727e+02 2.989415300000000002e+02
6.370700000000000500e+02 2.998044399999999996e+02
6.377350000000000136e+02 2.988021899999999960e+02
6.383999999999999773e+02 3.002916299999999978e+02
6.390650000000000546e+02 2.992599799999999846e+02
6.397300000000000182e+02 3.008693700000000035e+02
6.403949999999999818e+02 2.999929599999999823e+02
6.410599999999999454e+02 3.000788000000000011e+02
6.417250000000000227e+02 3.006062900000000013e+02
6.423899999999999864e+02 2.997142600000000243e+02
6.430549999999999500e+02 3.004545600000000150e+02
6.437200000000000273e+02 2.983107600000000161e+02
6.443849999999999909e+02 3.003927899999999909e+02
6.450499999999999545e+02 3.013799200000000269e+02
6.457150000000000318e+02 3.001070199999999772e+02
6.463799999999999955e+02 3.004292100000000119e+02
6.470449999999999591e+02 3.003065300000000093e+02
6.477100000000000364e+02 2.998245000000000005e+02
6.483750000000000000e+02 2.995320899999999824e+02
6.490399999999999636e+02 2.997763600000000110e+02
6.497050000000000409e+02 3.007783600000000206e+02
6.503700000000000045e+02 3.002115099999999757e+02
6.510349999999999682e+02 2.993102000000000089e+02
6.517000000000000455e+02 3.002928600000000188e+02
6.523650000000000091e+02 2.993859100000000240e+02
6.530299999999999727e+02 3.004403100000000109e+02
6.536950000000000500e+02 3.003503999999999792e+02
6.543600000000000136e+02 3.017476500000000215e+02
6.550249999999999773e+02 2.988242500000000064e+02
6.556900000000000546e+02 3.004745700000000284e+02
6.563550000000000182e+02 2.984994599999999991e+02
6.570199999999999818e+02 2.994524799999999800e+02
6.576849999999999454e+02 3.009623799999999960e+02
6.583500000000000227e+02 2.998503699999999981e+02
6.590149999999999864e+02 3.001811299999999960e+02
6.596799999999999500e+02 3.000520099999999957e+02
6.603450000000000273e+02 2.992302000000000248e+02
6.610099999999999909e+02 3.009386000000000081e+02
6.616749999999999545e+02 2.994329299999999989e+02
6.623400000000000318e+02 3.002292400000000043e+02
6.630049999999999955e+02 2.988141299999999774e+02
6.636699999999999591e+02 3.007910600000000159e+02
6.643350000000000364e+02 3.003362900000000195e+02
6.650000000000000000e+02 3.004023599999999874e+02
6.656649999999999636e+02 2.998827600000000189e+02
6.663300000000000409e+02 2.983377600000000029e+02
6.669950000000000045e+02 3.004719400000000178e+02
6.676599999999999682e+02 3.013504500000000235e+02
6.683250000000000455e+02 3.005055800000000090e+02
6.689900000000000091e+02 3.014280999999999722e+02
6.696549999999999727e+02 3.014201100000000224e+02
6.703200000000000500e+02 2.995812700000000177e+02
6.709850000000000136e+02 3.004229900000000271e+02
6.716499999999999773e+02 2.995747499999999945e+02
6.723150000000000546e+02 3.010593000000000075e+02
6.729800000000000182e+02 3.008866199999999935e+02
6.736449999999999818e+02 3.011954000000000065e+02
6.743099999999999454e+02 2.994489399999999932e+02
6.749750000000000227e+02 3.006835500000000252e+02
6.756399999999999864e+02 2.992601999999999975e+02
6.763049999999999500e+02 2.992678599999999847e+02
6.769700000000000273e+02 2.995112399999999866e+02
6.776349999999999909e+02 3.008684099999999830e+02
6.782999999999999545e+02 2.998224299999999971e+02
6.789650000000000318e+02 2.997419699999999807e+02
6.796299999999999955e+02 3.008278999999999996e+02
6.802949999999999591e+02 2.994037099999999896e+02
6.809600000000000364e+02 3.013698200000000043e+02
6.816250000000000000e+02 3.010197900000000004e+02
6.822899999999999636e+02 2.977550100000000270e+02
6.829550000000000409e+02 2.995151500000000055e+02
6.836200000000000045e+02 3.003180500000000279e+02
6.842849999999999682e+02 2.999843399999999747e+02
6.849500000000000455e+02 3.011257400000000075e+02
6.856150000000000091e+02 3.012982900000000086e+02
6.862799999999999727e+02 3.003702299999999923e+02
6.869450000000000500e+02 3.002684199999999919e+02
6.876100000000000136e+02 2.997294200000000046e+02
6.882749999999999773e+02 3.007289799999999786e+02
6.889400000000000546e+02 2.996918800000000260e+02
6.896050000000000182e+02 2.999855999999999767e+02
6.902699999999999818e+02 3.008306299999999851e+02
6.909349999999999454e+02 2.997294600000000173e+02
6.916000000000000227e+02 2.993350800000000049e+02
6.922649999999999864e+02 2.997166799999999967e+02
6.929299999999999500e+02 3.003608199999999897e+02
6.935950000000000273e+02 3.002745400000000018e+02
6.942599999999999909e+02 3.005402900000000272e+02
6.949249999999999545e+02 2.995739300000000185e+02
6.955900000000000318e+02 2.992208200000000033e+02
6.962549999999999955e+02 3.007906600000000026e+02
6.969199999999999591e+02 2.991294899999999757e+02
6.975850000000000364e+02 3.009750300000000038e+02
6.982500000000000000e+02 2.999370200000000182e+02
6.989149999999999636e+02 3.000611799999999789e+02
6.995800000000000409e+02 2.994772899999999822e+02
7.002450000000000045e+02 3.006634799999999927e+02
7.009099999999999682e+02 3.001618500000000154e+02
7.015750000000000455e+02 2.989080599999999777e+02
7.022400000000000091e+02 3.006216800000000262e+02
7.029049999999999727e+02 3.008736900000000105e+02
7.035700000000000500e+02 3.000751200000000267e+02
7.042350000000000136e+02 2.991382300000000214e+02
7.048999999999999773e+02 2.985811899999999923e+02
7.055650000000000546e+02 3.008721300000000269e+02
7.062300000000000182e+02 3.014894899999999893e+02
7.068949999999999818e+02 3.005834399999999960e+02
7.075599999999999454e+02 2.995253599999999778e+02
7.082250000000000227e+02 2.997023599999999988e+02
7.088899999999999864e+02 2.991743200000000229e+02
7.095549999999999500e+02 2.989298299999999813e+02
7.102200000000000273e+02 2.990971999999999866e+02
7.108849999999999909e+02 2.981032299999999964e+02
7.115499999999999545e+02 3.008659400000000232e+02
7.122150000000000318e+02 3.008418899999999780e+02
7.128799999999999955e+02 2.997524199999999723e+02
7.135449999999999591e+02 2.983530600000000277e+02
7.142100000000000364e+02 2.987141899999999737e+02
7.148750000000000000e+02 3.003131399999999758e+02
7.155399999999999636e+02 3.001325199999999995e+02
7.162050000000000409e+02 2.993822200000000180e+02
7.168700000000000045e+02 2.997358300000000213e+02
7.175349999999999682e+02 2.999272399999999834e+02
7.182000000000000455e+02 2.992873999999999910e+02
7.188650000000000091e+02 2.989881799999999998e+02
7.195299999999999727e+02 2.998937999999999988e+02
7.201950000000000500e+02 3.019046000000000163e+02
7.208600000000000136e+02 2.995221099999999979e+02
7.215249999999999773e+02 3.001923800000000142e+02
7.221900000000000546e+02 2.994633799999999724e+02
7.228550000000000182e+02 3.003568099999999959e+02
7.235199999999999818e+02 2.994106800000000135e+02
7.241849999999999454e+02 3.010737899999999740e+02
7.248500000000000227e+02 3.002494100000000117e+02
7.255149999999999864e+02 3.001116400000000226e+02
7.261799999999999500e+02 2.993773800000000165e+02
7.268450000000000273e+02 3.006628299999999854e+02
7.275099999999999909e+02 2.995264799999999923e+02
7.281749999999999545e+02 3.010693699999999922e+02
7.288400000000000318e+02 2.999756100000000174e+02
7.295049999999999955e+02 2.999754500000000235e+02
7.301699999999999591e+02 3.010851999999999862e+02
7.308350000000000364e+02 3.005097499999999968e+02
7.315000000000000000e+02 3.005457599999999729e+02
7.321649999999999636e+02 3.009808800000000133e+02
7.328300000000000409e+02 2.988723200000000020e+02
7.334950000000000045e+02 3.001639700000000062e+02
7.341599999999999682e+02 3.000215200000000095e+02
7.348250000000000455e+02 3.015487400000000093e+02
7.354900000000000091e+02 3.010448799999999778e+02
7.361549999999999727e+02 3.004080400000000282e+02
7.368200000000000500e+02 2.987531399999999735e+02
7.374850000000000136e+02 2.988582000000000107e+02
7.381499999999999773e+02 2.989228699999999890e+02
7.388150000000000546e+02 3.006457599999999957e+02
7.394800000000000182e+02 3.009975000000000023e+02
7.401449999999999818e+02 2.997447599999999852e+02
7.408099999999999454e+02 2.998826399999999808e+02
7.414750000000000227e+02 2.997586299999999824e+02
7.421399999999999864e+02 2.999542700000000082e+02
7.428049999999999500e+02 3.003879999999999768e+02
7.434700000000000273e+02 2.995037100000000123e+02
7.441349999999999909e+02 2.996882400000000075e+02
7.447999999999999545e+02 2.993402100000000132e+02
7.454650000000000318e+02 2.994455500000000256e+02
7.461299999999999955e+02 3.015132600000000025e+02
7.467949999999999591e+02 3.005882100000000037e+02
7.474600000000000364e+02 2.997332799999999793e+02
7.481250000000000000e+02 3.008593399999999747e+02
7.487899999999999636e+02 2.996783800000000042e+02
7.494550000000000409e+02 2.991885100000000079e+02
7.501200000000000045e+02 2.998600599999999758e+02
7.507849999999999682e+02 3.001256999999999948e+02
7.514500000000000455e+02 3.002723500000000172e+02
7.521150000000000091e+02 2.995667100000000005e+02
7.527799999999999727e+02 3.000986599999999953e+02
7.534450000000000500e+02 3.004531299999999874e+02
7.541100000000000136e+02 3.007093100000000163e+02
7.547749999999999773e+02 3.010046100000000138e+02
7.554400000000000546e+02 2.990252399999999966e+02
7.561050000000000182e+02 2.994632899999999722e+02
7.567699999999999818e+02 2.994913199999999733e+02
7.574349999999999454e+02 3.002903400000000147e+02
7.581000000000000227e+02 2.990609600000000228e+02
7.587649999999999864e+02 2.998683500000000208e+02
7.594299999999999500e+02 2.998644899999999893e+02
7.600950000000000273e+02 3.004129599999999982e+02
7.607599999999999909e+02 2.996583699999999908e+02
7.614249999999999545e+02 3.006894199999999842e+02
7.620900000000000318e+02 2.993420899999999847e+02
7.627549999999999955e+02 3.014599000000000046e+02
7.634199999999999591e+02 2.990733900000000176e+02
7.640850000000000364e+02 2.998151300000000106e+02
7.647500000000000000e+02 3.004841499999999996e+02
7.654149999999999636e+02 3.015748500000000263e+02
7.660800000000000409e+02 3.001624600000000100e+02
7.667450000000000045e+02 3.002289999999999850e+02
7.674099999999999682e+02 3.003686900000000151e+02
7.680750000000000455e+02 2.999598199999999792e+02
7.687400000000000091e+02 3.001736099999999965e+02
7.694049999999999727e+02 3.010331199999999967e+02
7.700700000000000500e+02 2.986700500000000034e+02
7.707350000000000136e+02 3.003059700000000021e+02
7.713999999999999773e+02 3.014264699999999948e+02
7.720650000000000546e+02 2.996161099999999919e+02
7.727300000000000182e+02 3.006358299999999986e+02
7.733949999999999818e+02 3.007253099999999790e+02
7.740599999999999454e+02 3.006727300000000014e+02
7.747250000000000227e+02 2.995476100000000201e+02
7.753899999999999864e+02 2.999437399999999911e+02
7.760549999999999500e+02 2.999128000000000043e+02
7.767200000000000273e+02 2.999023500000000126e+02
7.773849999999999909e+02 2.998562200000000075e+02
7.780499999999999545e+02 3.004227000000000203e+02
7.787150000000000318e+02 2.996489199999999755e+02
7.793799999999999955e+02 2.978049800000000005e+02
7.800449999999999591e+02 2.996552500000000236e+02
7.807100000000000364e+02 2.993415499999999838e+02
7.813750000000000000e+02 2.997688800000000242e+02
7.820399999999999636e+02 3.014216700000000060e+02
7.827050000000000409e+02 3.014082000000000221e+02
7.833700000000000045e+02 2.985418700000000172e+02
7.840349999999999682e+02 2.989750199999999722e+02
7.847000000000000455e+02 3.002231800000000135e+02
7.853650000000000091e+02 2.992234100000000012e+02
7.860299999999999727e+02 2.997053300000000036e+02
7.866950000000000500e+02 2.995702400000000125e+02
7.873600000000000136e+02 3.011602100000000064e+02
7.880249999999999773e+02 2.981449000000000069e+02
7.886900000000000546e+02 2.996272299999999973e+02
7.893550000000000182e+02 2.997899600000000078e+02
7.900199999999999818e+02 3.002523400000000038e+02
7.906849999999999454e+02 2.998759900000000016e+02
7.913500000000000227e+02 2.980890699999999924e+02
7.920149999999999864e+02 3.009387600000000020e+02
7.926799999999999500e+02 2.995956899999999905e+02
7.933450000000000273e+02 3.006191099999999778e+02
7.940099999999999909e+02 2.996813700000000154e+02
7.946749999999999545e+02 2.988916300000000206e+02
7.953400000000000318e+02 2.996923300000000268e+02
7.960049999999999955e+02 3.000387200000000121e+02
7.966699999999999591e+02 2.996200000000000045e+02
7.973350000000000364e+02 2.994284999999999854e+02
7.980000000000000000e+02 3.016241200000000049e+02
7.986649999999999636e+02 2.994364699999999857e+02
7.993300000000000409e+02 2.987087999999999965e+02
7.999950000000000045e+02 3.004338099999999940e+02
8.006599999999999682e+02 3.015771300000000110e+02
8.013250000000000455e+02 2.995271200000000249e+02
8.019900000000000091e+02 2.988547899999999800e+02
8.026549999999999727e+02 2.995969400000000178e+02
8.033200000000000500e+02 3.008364399999999819e+02
8.039850000000000136e+02 3.005883400000000165e+02
8.046499999999999773e+02 3.013000599999999736e+02
8.053150000000000546e+02 3.007574700000000121e+02
8.059800000000000182e+02 3.003693599999999719e+02
8.066449999999999818e+02 3.009311799999999835e+02
8.073099999999999454e+02 3.001736500000000092e+02
8.079750000000000227e+02 2.997303800000000251e+02
8.086399999999999864e+02 2.999330100000000243e+02
8.093049999999999500e+02 3.004375099999999748e+02
8.099700000000000273e+02 3.004551900000000160e+02
8.106349999999999909e+02 3.006254000000000133e+02
8.112999999999999545e+02 2.997245399999999904e+02
8.119650000000000318e+02 3.006738199999999779e+02
8.126299999999999955e+02 3.002788600000000088e+02
8.132949999999999591e+02 3.009809200000000260e+02
8.139600000000000364e+02 2.990896700000000124e+02
8.146250000000000000e+02 2.995443200000000274e+02
8.152899999999999636e+02 2.998006700000000251e+02
8.159550000000000409e+02 2.992093699999999785e+02
8.166200000000000045e+02 3.018928700000000163e+02
8.172849999999999682e+02 3.003249900000000139e+02
8.179500000000000455e+02 3.007220800000000054e+02
8.186150000000000091e+02 2.995140400000000227e+02
8.192799999999999727e+02 3.007568499999999858e+02
8.199450000000000500e+02 2.996034200000000283e+02
8.206100000000000136e+02 3.015128199999999765e+02
8.212749999999999773e+02 2.999398699999999849e+02
8.219400000000000546e+02 3.001309899999999971e+02
8.226050000000000182e+02 3.007284900000000221e+02
8.232699999999999818e+02 3.015925100000000043e+02
8.239349999999999454e+02 2.990237200000000257e+02
8.246000000000000227e+02 3.000979800000000068e+02
8.252649999999999864e+02 2.980803399999999783e+02
8.259299999999999500e+02 3.006700599999999781e+02
8.265950000000000273e+02 3.008761299999999892e+02
8.272599999999999909e+02 2.989482399999999984e+02
8.279249999999999545e+02 2.998905300000000125e+02
8.285900000000000318e+02 3.013714800000000196e+02
8.292549999999999955e+02 3.003950699999999756e+02
8.299199999999999591e+02 2.995878599999999778e+02
8.305850000000000364e+02 3.006517499999999927e+02
8.312500000000000000e+02 3.004127100000000041e+02
8.319149999999999636e+02 3.008612100000000282e+02
8.325800000000000409e+02 3.015241399999999885e+02
8.332450000000000045e+02 3.011016200000000254e+02
8.339099999999999682e+02 3.010980099999999879e+02
8.345750000000000455e+02 2.998922499999999900e+02
8.352400000000000091e+02 2.998993100000000140e+02
8.359049999999999727e+02 2.993529800000000023e+02
8.365700000000000500e+02 2.998591599999999744e+02
8.372350000000000136e+02 3.004021099999999933e+02
8.378999999999999773e+02 2.997590700000000083e+02
8.385650000000000546e+02 2.996750599999999736e+02
8.392300000000000182e+02 3.001815100000000029e+02
8.398949999999999818e+02 3.001848499999999831e+02
8.405599999999999454e+02 2.994411900000000060e+02
8.412250000000000227e+02 3.002737200000000257e+02
8.418899999999999864e+02 2.993345299999999725e+02
8.425549999999999500e+02 2.999096799999999803e+02
8.432200000000000273e+02 2.990733900000000176e+02
8.438849999999999909e+02 2.998516700000000128e+02
8.445499999999999545e+02 2.984164799999999786e+02
8.452150000000000318e+02 3.000855500000000120e+02
8.458799999999999955e+02 3.003702400000000239e+02
8.465449999999999591e+02 3.008268499999999790e+02
8.472100000000000364e+02 2.997224800000000187e+02
8.478750000000000000e+02 2.997322599999999966e+02
8.485399999999999636e+02 2.999657900000000268e+02
8.492050000000000409e+02 3.004843799999999874e+02
8.498700000000000045e+02 2.998822900000000118e+02
8.505349999999999682e+02 3.002235200000000077e+02
8.512000000000000455e+02 3.011211999999999875e+02
8.518650000000000091e+02 3.004366999999999734e+02
8.525299999999999727e+02 3.001934099999999717e+02
8.531950000000000500e+02 2.999235100000000216e+02
8.538600000000000136e+02 3.008537799999999720e+02
8.545249999999999773e+02 2.999913799999999924e+02
8.551900000000000546e+02 3.008106199999999717e+02
8.558550000000000182e+02 2.994352900000000091e+02
8.565199999999999818e+02 3.009773000000000138e+02
8.571849999999999454e+02 3.015081200000000194e+02
8.578500000000000227e+02 2.996852700000000027e+02
8.585149999999999864e+02 3.001684200000000260e+02
8.591799999999999500e+02 2.984851600000000076e+02
8.598450000000000273e+02 2.997044900000000212e+02
8.605099999999999909e+02 3.003902299999999741e+02
8.611749999999999545e+02 2.995176000000000158e+02
8.618400000000000318e+02 3.007262400000000184e+02
8.625049999999999955e+02 2.994569599999999809e+02
8.631699999999999591e+02 2.997434299999999894e+02
8.638350000000000364e+02 2.990313600000000065e+02
8.645000000000000000e+02 3.005526199999999903e+02
8.651649999999999636e+02 3.005036799999999744e+02
8.658300000000000409e+02 2.994886300000000006e+02
8.664950000000000045e+02 2.985205300000000079e+02
8.671599999999999682e+02 3.009434600000000160e+02
8.678250000000000455e+02 3.005516099999999824e+02
8.684900000000000091e+02 2.987257099999999923e+02
8.691549999999999727e+02 3.015952100000000087e+02
8.698200000000000500e+02 2.989983199999999783e+02
8.704850000000000136e+02 2.987285800000000222e+02
8.711499999999999773e+02 2.997811699999999746e+02
8.718150000000000546e+02 2.995574199999999792e+02
8.724800000000000182e+02 3.016752700000000118e+02
8.731449999999999818e+02 2.988326299999999947e+02
8.738099999999999454e+02 3.001594000000000051e+02
8.744750000000000227e+02 3.000734400000000051e+02
8.751399999999999864e+02 3.001382699999999772e+02
8.758049999999999500e+02 3.000131999999999834e+02
8.764700000000000273e+02 3.003355900000000247e+02
8.771349999999999909e+02 2.999377400000000193e+02
8.777999999999999545e+02 3.000818899999999871e+02
8.784650000000000318e+02 3.008482399999999757e+02
8.791299999999999955e+02 2.993327600000000075e+02
8.797949999999999591e+02 2.998314599999999928e+02
8.804600000000000364e+02 2.995543599999999742e+02
8.811250000000000000e+02 3.005311100000000124e+02
8.817899999999999636e+02 2.996783699999999726e+02
8.824550000000000409e+02 3.002510199999999827e+02
8.831200000000000045e+02 2.996791600000000244e+02
8.837849999999999682e+02 3.004494199999999751e+02
8.844500000000000455e+02 3.003095999999999890e+02
8.851150000000000091e+02 2.986847000000000207e+02
8.857799999999999727e+02 3.006781700000000228e+02
8.864450000000000500e+02 3.004178099999999745e+02
8.871100000000000136e+02 3.013341199999999844e+02
8.877749999999999773e+02 3.001642299999999750e+02
8.884400000000000546e+02 3.014128999999999792e+02
8.891050000000000182e+02 2.990655899999999860e+02
8.897699999999999818e+02 3.004285699999999792e+02
8.904349999999999454e+02 2.990166800000000080e+02
8.911000000000000227e+02 2.993694199999999910e+02
8.917649999999999864e+02 2.997166399999999840e+02
8.924299999999999500e+02 3.001318499999999858e+02
8.930950000000000273e+02 3.008770400000000222e+02
8.937599999999999909e+02 3.010441500000000019e+02
8.944249999999999545e+02 3.003125099999999748e+02
8.950900000000000318e+02 2.984139900000000125e+02
8.957549999999999955e+02 3.003054900000000202e+02
8.964199999999999591e+02 3.002224299999999744e+02
8.970850000000000364e+02 3.000090200000000209e+02
8.977500000000000000e+02 3.001454100000000267e+02
8.984149999999999636e+02 3.013210799999999949e+02
8.990800000000000409e+02 3.014705700000000093e+02
8.997450000000000045e+02 3.011475899999999797e+02
9.004099999999999682e+02 2.979288099999999986e+02
9.010750000000000455e+02 3.008540800000000104e+02
9.017400000000000091e+02 2.998306200000000104e+02
9.024049999999999727e+02 3.009487199999999802e+02
9.030700000000000500e+02 2.999502499999999827e+02
9.037350000000000136e+02 3.004837699999999927e+02
9.043999999999999773e+02 3.001571799999999826e+02
9.050650000000000546e+02 2.988101300000000151e+02
9.057300000000000182e+02 2.988211900000000014e+02
9.063949999999999818e+02 3.004316400000000158e+02
9.070599999999999454e+02 2.995510400000000004e+02
9.077250000000000227e+02 3.006067199999999957e+02
9.083899999999999864e+02 3.004223799999999756e+02
9.090549999999999500e+02 2.983757200000000012e+02
9.097200000000000273e+02 3.010261300000000233e+02
9.103849999999999909e+02 2.999454900000000066e+02
9.110499999999999545e+02 3.002982799999999770e+02
9.117150000000000318e+02 2.999102899999999750e+02
9.123799999999999955e+02 3.006104300000000080e+02
9.130449999999999591e+02 2.991100000000000136e+02
9.137100000000000364e+02 3.001722300000000132e+02
9.143750000000000000e+02 2.991785100000000170e+02
9.150399999999999636e+02 3.001141900000000078e+02
9.157050000000000409e+02 3.004085799999999722e+02
9.163700000000000045e+02 2.998577700000000164e+02
9.170349999999999682e+02 3.004900600000000281e+02
9.177000000000000455e+02 2.998457599999999843e+02
9.183650000000000091e+02 2.997374899999999798e+02
9.190299999999999727e+02 2.998589499999999930e+02
9.196950000000000500e+02 3.005614400000000046e+02
9.203600000000000136e+02 3.001148800000000278e+02
9.210249999999999773e+02 2.992738200000000006e+02
9.216900000000000546e+02 3.008191100000000233e+02
9.223550000000000182e+02 2.990588799999999878e+02
9.230199999999999818e+02 2.991232299999999782e+02
9.236849999999999454e+02 2.999220900000000256e+02
9.243500000000000227e+02 2.997638200000000097e+02
9.250149999999999864e+02 2.990171199999999772e+02
9.256799999999999500e+02 2.993501299999999787e+02
9.263450000000000273e+02 2.994857499999999959e+02
9.270099999999999909e+02 3.005755599999999959e+02
9.276749999999999545e+02 3.007135099999999852e+02
9.283400000000000318e+02 3.010595500000000015e+02
9.290049999999999955e+02 3.005313400000000001e+02
9.296699999999999591e+02 2.994687900000000127e+02
9.303350000000000364e+02 2.996117699999999786e+02
9.310000000000000000e+02 2.991338700000000017e+02
9.316649999999999636e+02 2.996288400000000252e+02
9.323300000000000409e+02 3.007941900000000146e+02
9.329950000000000045e+02 3.003156299999999987e+02
9.336599999999999682e+02 2.994366499999999860e+02
9.343250000000000455e+02 3.023685899999999833e+02
9.349900000000000091e+02 2.990392100000000255e+02
9.356549999999999727e+02 3.004664399999999773e+02
9.363200000000000500e+02 3.008352300000000241e+02
9.369850000000000136e+02 3.018301799999999844e+02
9.376499999999999773e+02 3.004491699999999810e+02
9.383150000000000546e+02 2.999035700000000020e+02
9.389800000000000182e+02 3.004381999999999948e+02
9.396449999999999818e+02 2.992387499999999818e+02
9.403099999999999454e+02 3.005360400000000141e+02
9.409750000000000227e+02 2.992767200000000116e+02
9.416399999999999864e+02 2.990666899999999941e+02
9.423049999999999500e+02 2.997745899999999892e+02
9.429700000000000273e+02 2.996898800000000165e+02
9.436349999999999909e+02 3.004460300000000075e+02
9.442999999999999545e+02 3.017796999999999912e+02
9.449650000000000318e+02 3.009015299999999797e+02
9.456299999999999955e+02 3.003885000000000218e+02
9.462949999999999591e+02 3.005371700000000033e+02
9.469600000000000364e+02 2.993808999999999969e+02
9.476250000000000000e+02 3.000858200000000124e+02
9.482899999999999636e+02 3.007903299999999831e+02
9.489550000000000409e+02 2.984700500000000147e+02
9.496200000000000045e+02 2.997207900000000222e+02
9.502849999999999682e+02 3.004661699999999769e+02
9.509500000000000455e+02 3.017705700000000206e+02
9.516150000000000091e+02 2.999799800000000118e+02
9.522799999999999727e+02 2.988320899999999938e+02
9.529450000000000500e+02 2.999260800000000131e+02
9.536100000000000136e+02 3.011259299999999826e+02
9.542749999999999773e+02 2.992000600000000077e+02
9.549400000000000546e+02 2.988308900000000108e+02
9.556050000000000182e+02 3.000660700000000247e+02
9.562699999999999818e+02 2.990049700000000144e+02
9.569349999999999454e+02 2.980210599999999772e+02
9.576000000000000227e+02 2.996898100000000227e+02
9.582649999999999864e+02 2.989157400000000280e+02
9.589299999999999500e+02 3.016380399999999895e+02
9.595950000000000273e+02 2.995390100000000189e+02
9.602599999999999909e+02 2.997778400000000261e+02
9.609249999999999545e+02 3.003405200000000264e+02
9.615900000000000318e+02 2.992312099999999759e+02
9.622549999999999955e+02 2.998965200000000095e+02
9.629199999999999591e+02 2.997688899999999990e+02
9.635850000000000364e+02 3.006982699999999795e+02
9.642500000000000000e+02 3.010904400000000010e+02
9.649149999999999636e+02 2.990012699999999768e+02
9.655800000000000409e+02 3.006809999999999832e+02
9.662450000000000045e+02 3.005310699999999997e+02
9.669099999999999682e+02 2.998982899999999745e+02
9.675750000000000455e+02 3.007216500000000110e+02
9.682400000000000091e+02 2.994288000000000238e+02
9.689049999999999727e+02 2.989720500000000243e+02
9.695700000000000500e+02 3.002098300000000108e+02
9.702350000000000136e+02 3.005357399999999757e+02
9.708999999999999773e+02 2.980230999999999995e+02
9.715650000000000546e+02 2.989627199999999903e+02
9.722300000000000182e+02 2.988917000000000144e+02
9.728949999999999818e+02 2.993410200000000145e+02
9.735599999999999454e+02 3.004246699999999919e+02
9.742250000000000227e+02 2.982332499999999982e+02
9.748899999999999864e+02 3.009137699999999995e+02
9.755549999999999500e+02 2.988883700000000090e+02
9.762200000000000273e+02 3.005925199999999791e+02
9.768849999999999909e+02 2.994280200000000036e+02
9.775499999999999545e+02 3.001703800000000228e+02
9.782150000000000318e+02 3.007303400000000124e+02
9.788799999999999955e+02 2.998192999999999984e+02
9.795449999999999591e+02 3.002698700000000258e+02
9.802100000000000364e+02 2.998813099999999849e+02
9.808750000000000000e+02 2.997000699999999824e+02
9.815399999999999636e+02 2.988091999999999757e+02
9.822050000000000409e+02 2.997987400000000093e+02
9.828700000000000045e+02 3.007590400000000272e+02
9.835349999999999682e+02 2.996343600000000151e+02
9.842000000000000455e+02 2.996212199999999939e+02
9.848650000000000091e+02 2.990432799999999816e+02
9.855299999999999727e+02 3.006961900000000014e+02
9.861950000000000500e+02 2.975911600000000021e+02
9.868600000000000136e+02 3.028707400000000121e+02
9.875249999999999773e+02 2.999155600000000277e+02
9.881900000000000546e+02 3.010681200000000217e+02
9.888550000000000182e+02 2.999034700000000271e+02
9.895199999999999818e+02 3.004368900000000053e+02
9.901849999999999454e+02 2.990055100000000152e+02
9.908500000000000227e+02 2.985249299999999835e+02
9.915149999999999864e+02 3.003436500000000251e+02
9.921799999999999500e+02 2.991105600000000209e+02
9.928450000000000273e+02 2.993233399999999733e+02
9.935099999999999909e+02 2.990091899999999896e+02
9.941749999999999545e+02 3.004012500000000045e+02
9.948400000000000318e+02 2.994338500000000067e+02
9.955049999999999955e+02 2.987736699999999814e+02
9.961699999999999591e+02 3.000201200000000199e+02
9.968350000000000364e+02 3.010745600000000195e+02
9.975000000000000000e+02 2.998657999999999788e+02
9.981649999999999636e+02 3.004445699999999988e+02
9.988300000000000409e+02 2.998425899999999729e+02
9.994950000000000045e+02 2.989069799999999759e+02
1.000159999999999968e+03 2.998552700000000186e+02
1.000825000000000045e+03 3.021386200000000031e+02
1.001490000000000009e+03 2.999350900000000024e+02
1.002154999999999973e+03 3.001367500000000064e+02
1.002820000000000050e+03 3.010919099999999844e+02
1.003485000000000014e+03 2.986566799999999944e+02
1.004149999999999977e+03 2.994291200000000117e+02
1.004815000000000055e+03 2.992868300000000090e+02
1.005480000000000018e+03 2.989776600000000144e+02
1.006144999999999982e+03 2.991524299999999812e+02
1.006809999999999945e+03 3.008902499999999804e+02
1.007475000000000023e+03 2.990080100000000130e+02
1.008139999999999986e+03 2.990308800000000247e+02
1.008804999999999950e+03 3.017313199999999824e+02
1.009470000000000027e+03 3.007528899999999794e+02
1.010134999999999991e+03 3.002079499999999825e+02
1.010799999999999955e+03 3.003992700000000013e+02
1.011465000000000032e+03 3.016180200000000013e+02
1.012129999999999995e+03 3.000812399999999798e+02
1.012794999999999959e+03 2.999431500000000028e+02
1.013460000000000036e+03 3.002615700000000061e+02
1.014125000000000000e+03 3.009018399999999929e+02
1.014789999999999964e+03 2.987752800000000093e+02
1.015455000000000041e+03 2.994858500000000276e+02
1.016120000000000005e+03 2.997594700000000216e+02
1.016784999999999968e+03 2.991396599999999921e+02
1.017450000000000045e+03 2.999957400000000121e+02
1.018115000000000009e+03 3.002575400000000059e+02
1.018779999999999973e+03 3.011635099999999738e+02
1.019445000000000050e+03 2.994812499999999886e+02
1.020110000000000014e+03 3.008920899999999961e+02
1.020774999999999977e+03 2.997558000000000220e+02
1.021440000000000055e+03 3.007832099999999969e+02
1.022105000000000018e+03 2.998867300000000000e+02
1.022769999999999982e+03 2.985705800000000067e+02
1.023434999999999945e+03 2.992189500000000066e+02
1.024099999999999909e+03 2.994553799999999910e+02
1.024765000000000100e+03 2.994208600000000047e+02
1.025430000000000064e+03 3.006957199999999943e+02
1.026095000000000027e+03 2.983227400000000102e+02
1.026759999999999991e+03 2.989479499999999916e+02
1.027424999999999955e+03 2.990200600000000009e+02
1.028089999999999918e+03 2.998008399999999938e+02
1.028755000000000109e+03 2.987342800000000125e+02
1.029420000000000073e+03 3.003816800000000171e+02
1.030085000000000036e+03 3.013507799999999861e+02
1.030750000000000000e+03 3.010580199999999991e+02
1.031414999999999964e+03 3.001182600000000207e+02
1.032079999999999927e+03 2.997153299999999945e+02
1.032744999999999891e+03 3.006295600000000263e+02
1.033410000000000082e+03 2.997537599999999998e+02
1.034075000000000045e+03 3.020096500000000219e+02
1.034740000000000009e+03 2.991500399999999900e+02
1.035404999999999973e+03 3.004360199999999850e+02
1.036069999999999936e+03 2.993570300000000088e+02
1.036734999999999900e+03 2.992071900000000255e+02
1.037400000000000091e+03 3.013653499999999781e+02
1.038065000000000055e+03 3.002388900000000262e+02
1.038730000000000018e+03 2.991055799999999749e+02
1.039394999999999982e+03 2.986492200000000139e+02
1.040059999999999945e+03 2.990016600000000153e+02
1.040724999999999909e+03 2.987071199999999749e+02
1.041390000000000100e+03 3.001239400000000046e+02
1.042055000000000064e+03 3.003604399999999828e+02
1.042720000000000027e+03 2.996102300000000014e+02
1.043384999999999991e+03 2.997021700000000237e+02
1.044049999999999955e+03 2.993927899999999909e+02
1.044714999999999918e+03 2.992162099999999896e+02
1.045380000000000109e+03 2.996742499999999723e+02
1.046045000000000073e+03 3.003046299999999746e+02
1.046710000000000036e+03 2.984452099999999746e+02
1.047375000000000000e+03 2.993999699999999962e+02
1.048039999999999964e+03 3.005799900000000093e+02
1.048704999999999927e+03 2.998870900000000006e+02
1.049369999999999891e+03 2.996505999999999972e+02
1.050035000000000082e+03 2.985291900000000282e+02
1.050700000000000045e+03 3.001102300000000014e+02
1.051365000000000009e+03 3.011856700000000160e+02
1.052029999999999973e+03 3.011550599999999918e+02
1.052694999999999936e+03 3.004263100000000009e+02
1.053359999999999900e+03 2.999893900000000144e+02
1.054025000000000091e+03 3.012994699999999852e+02
1.054690000000000055e+03 3.002427400000000262e+02
1.055355000000000018e+03 3.008807199999999966e+02
1.056019999999999982e+03 3.004735299999999825e+02
1.056684999999999945e+03 2.996660100000000284e+02
1.057349999999999909e+03 3.002634800000000155e+02
1.058015000000000100e+03 2.991521200000000249e+02
1.058680000000000064e+03 2.992806100000000242e+02
1.059345000000000027e+03 2.987336300000000051e+02
1.060009999999999991e+03 3.019773999999999887e+02
1.060674999999999955e+03 3.010005100000000198e+02
1.061339999999999918e+03 3.011831999999999994e+02
1.062005000000000109e+03 3.001481200000000058e+02
1.062670000000000073e+03 2.999086300000000165e+02
1.063335000000000036e+03 3.008771800000000098e+02
1.064000000000000000e+03 3.007528300000000172e+02
1.064664999999999964e+03 3.008743099999999799e+02
1.065329999999999927e+03 2.990319600000000264e+02
1.065994999999999891e+03 3.000698899999999867e+02
1.066660000000000082e+03 3.010469600000000128e+02
1.067325000000000045e+03 2.999610599999999749e+02
1.067990000000000009e+03 2.992959200000000237e+02
1.068654999999999973e+03 3.000193399999999997e+02
1.069319999999999936e+03 2.996022300000000200e+02
1.069984999999999900e+03 2.996818000000000097e+02
1.070650000000000091e+03 2.991430300000000102e+02
1.071315000000000055e+03 2.999008999999999787e+02
1.071980000000000018e+03 3.009214799999999741e+02
1.072644999999999982e+03 2.989467999999999961e+02
1.073309999999999945e+03 2.992497700000000123e+02
1.073974999999999909e+03 3.026214699999999880e+02
1.074640000000000100e+03 3.006572600000000079e+02
1.075305000000000064e+03 3.002497099999999932e+02
1.075970000000000027e+03 2.979616500000000201e+02
1.076634999999999991e+03 2.999033999999999764e+02
1.077299999999999955e+03 3.003847999999999843e+02
1.077964999999999918e+03 2.987000600000000077e+02
1.078630000000000109e+03 3.009282099999999787e+02
1.079295000000000073e+03 2.997060000000000173e+02
1.079960000000000036e+03 2.990484599999999773e+02
1.080625000000000000e+03 3.001420800000000213e+02
1.081289999999999964e+03 2.997523100000000227e+02
1.081954999999999927e+03 3.013423399999999788e+02
1.082619999999999891e+03 3.000029099999999858e+02
1.083285000000000082e+03 2.996372799999999756e+02
1.083950000000000045e+03 3.000472399999999880e+02
1.084615000000000009e+03 3.007299499999999739e+02
1.085279999999999973e+03 2.995900300000000129e+02
1.085944999999999936e+03 2.996009599999999864e+02
1.086609999999999900e+03 3.005857700000000250e+02
1.087275000000000091e+03 2.995041400000000067e+02
1.087940000000000055e+03 3.007546300000000201e+02
1.088605000000000018e+03 3.006541900000000282e+02
1.089269999999999982e+03 2.998186400000000162e+02
1.089934999999999945e+03 3.014557100000000105e+02
1.090599999999999909e+03 2.995287099999999896e+02
1.091265000000000100e+03 2.995115200000000186e+02
1.091930000000000064e+03 3.014796299999999860e+02
1.092595000000000027e+03 3.009014000000000237e+02
1.093259999999999991e+03 3.003307699999999727e+02
1.093924999999999955e+03 3.005243800000000078e+02
1.094589999999999918e+03 3.011465900000000033e+02
1.095255000000000109e+03 2.999100500000000125e+02
1.095920000000000073e+03 2.988919099999999958e+02
1.096585000000000036e+03 2.991280800000000113e+02
1.097250000000000000e+03 2.996121299999999792e+02
1.097914999999999964e+03 2.994375499999999874e+02
1.098579999999999927e+03 3.009583200000000147e+02
1.099244999999999891e+03 3.001381900000000087e+02
1.099910000000000082e+03 2.991295499999999947e+02
1.100575000000000045e+03 2.997376399999999990e+02
1.101240000000000009e+03 2.997372700000000236e+02
1.101904999999999973e+03 3.002379500000000121e+02
1.102569999999999936e+03 3.007507899999999950e+02
1.103234999999999900e+03 3.001552500000000236e+02
1.103900000000000091e+03 3.005194299999999998e+02
1.104565000000000055e+03 3.002227700000000254e+02
1.105230000000000018e+03 2.993676699999999755e+02
1.105894999999999982e+03 2.995400799999999890e+02
1.106559999999999945e+03 3.007468299999999886e+02
1.107224999999999909e+03 3.006507300000000100e+02
1.107890000000000100e+03 2.997093100000000163e+02
1.108555000000000064e+03 2.997140499999999861e+02
1.109220000000000027e+03 2.998099199999999769e+02
1.109884999999999991e+03 2.990893599999999992e+02
1.110549999999999955e+03 2.995465899999999806e+02
1.111214999999999918e+03 2.989872399999999857e+02
1.111880000000000109e+03 3.005313699999999812e+02
1.112545000000000073e+03 2.998582599999999729e+02
1.113210000000000036e+03 2.996514199999999732e+02
1.113875000000000000e+03 3.000312900000000127e+02
1.114539999999999964e+03 3.001755999999999744e+02
1.115204999999999927e+03 3.003986199999999940e+02
1.115869999999999891e+03 3.006062800000000266e+02
1.116535000000000082e+03 3.011716099999999869e+02
1.117200000000000045e+03 3.006676899999999932e+02
1.117865000000000009e+03 2.997647699999999986e+02
1.118529999999999973e+03 3.005526699999999778e+02
1.119194999999999936e+03 3.007728900000000181e+02
1.119859999999999900e+03 2.988118400000000179e+02
1.120525000000000091e+03 2.992022999999999797e+02
1.121190000000000055e+03 2.998817199999999730e+02
1.121855000000000018e+03 3.010824600000000260e+02
1.122519999999999982e+03 2.999699800000000209e+02
1.123184999999999945e+03 3.009265800000000013e+02
1.123849999999999909e+03 2.999168399999999792e+02
1.124515000000000100e+03 3.012430499999999824e+02
1.125180000000000064e+03 2.996228399999999965e+02
1.125845000000000027e+03 3.004194600000000150e+02
1.126509999999999991e+03 2.986968899999999962e+02
1.127174999999999955e+03 3.010086999999999762e+02
1.127839999999999918e+03 2.994282400000000166e+02
1.128505000000000109e+03 2.999157000000000153e+02
1.129170000000000073e+03 2.990135099999999966e+02
1.129835000000000036e+03 3.005326699999999960e+02
1.130500000000000000e+03 3.007354700000000207e+02
1.131164999999999964e+03 2.988546600000000240e+02
1.131829999999999927e+03 3.001517200000000116e+02
1.132494999999999891e+03 2.993662899999999922e+02
1.133160000000000082e+03 2.996446500000000128e+02
1.133825000000000045e+03 2.985852600000000052e+02
1.134490000000000009e+03 2.981928700000000276e+02
1.135154999999999973e+03 3.001301199999999767e+02
1.135819999999999936e+03 3.004770100000000070e+02
1.136484999999999900e+03 3.003251399999999762e+02
1.137150000000000091e+03 2.994556999999999789e+02
1.137815000000000055e+03 2.986703999999999724e+02
1.138480000000000018e+03 3.011918900000000008e+02
1.139144999999999982e+03 3.005249099999999771e+02
1.139809999999999945e+03 2.994448800000000119e+02
1.140474999999999909e+03 3.003782499999999800e+02
1.141140000000000100e+03 3.007377900000000182e+02
1.141805000000000064e+03 2.993324200000000133e+02
1.142470000000000027e+03 3.011687900000000013e+02
1.143134999999999991e+03 3.004193900000000212e+02
1.143799999999999955e+03 2.998331900000000019e+02
1.144464999999999918e+03 2.984688400000000001e+02
1.145130000000000109e+03 2.991622600000000034e+02
1.145795000000000073e+03 2.989111700000000269e+02
1.146460000000000036e+03 3.012492399999999861e+02
1.147125000000000000e+03 2.990948099999999954e+02
1.147789999999999964e+03 3.013316699999999742e+02
1.148454999999999927e+03 2.989144400000000132e+02
1.149119999999999891e+03 3.006207299999999805e+02
1.149785000000000082e+03 3.004458700000000135e+02
1.150450000000000045e+03 2.982082700000000273e+02
1.151115000000000009e+03 2.995683099999999968e+02
1.151779999999999973e+03 2.988434199999999805e+02
1.152444999999999936e+03 2.998330799999999954e+02
1.153109999999999900e+03 2.984500600000000077e+02
1.153775000000000091e+03 2.986755899999999997e+02
1.154440000000000055e+03 3.000796000000000276e+02
1.155105000000000018e+03 3.004638499999999794e+02
1.155769999999999982e+03 2.996075099999999907e+02
1.156434999999999945e+03 3.008875800000000140e+02
1.157099999999999909e+03 2.997691699999999742e+02
1.157765000000000100e+03 3.008534000000000219e+02
1.158430000000000064e+03 3.003982799999999997e+02
1.159095000000000027e+03 3.000876499999999965e+02
1.159759999999999991e+03 3.002756400000000099e+02
1.160424999999999955e+03 3.004177099999999996e+02
1.161089999999999918e+03 2.998830800000000067e+02
1.161755000000000109e+03 3.000341399999999794e+02
1.162420000000000073e+03 2.999005799999999908e+02
1.163085000000000036e+03 3.025351699999999937e+02
1.163750000000000000e+03 3.002358899999999835e+02
1.164414999999999964e+03 2.997702699999999822e+02
1.165079999999999927e+03 2.998465100000000234e+02
1.165744999999999891e+03 3.007592099999999959e+02
1.166410000000000082e+03 2.996994700000000194e+02
1.167075000000000045e+03 3.001692300000000273e+02
1.167740000000000009e+03 3.001927099999999768e+02
1.168404999999999973e+03 2.998528800000000274e+02
1.169069999999999936e+03 3.018279099999999744e+02
1.169734999999999900e+03 2.997056200000000104e+02
1.170400000000000091e+03 2.999436099999999783e+02
1.171065000000000055e+03 2.981860599999999977e+02
1.171730000000000018e+03 2.999635700000000043e+02
1.172394999999999982e+03 2.997020600000000172e+02
1.173059999999999945e+03 2.997884900000000243e+02
1.173724999999999909e+03 3.005197299999999814e+02
1.174390000000000100e+03 3.010249000000000024e+02
1.175055000000000064e+03 3.010555299999999761e+02
1.175720000000000027e+03 3.008567300000000273e+02
1.176384999999999991e+03 2.997034699999999816e+02
1.177049999999999955e+03 3.004238199999999779e+02
1.177714999999999918e+03 3.003203800000000001e+02
1.178380000000000109e+03 3.004162699999999973e+02
1.179045000000000073e+03 2.986076199999999972e+02
1.179710000000000036e+03 2.998611500000000092e+02
1.180375000000000000e+03 3.010717999999999961e+02
1.181039999999999964e+03 3.003845099999999775e+02
1.181704999999999927e+03 3.005853500000000054e+02
1.182369999999999891e+03 2.997574599999999805e+02
1.183035000000000082e+03 3.009790899999999851e+02
1.183700000000000045e+03 3.010006099999999947e+02
1.184365000000000009e+03 2.980479100000000017e+02
1.185029999999999973e+03 2.996803699999999822e+02
1.185694999999999936e+03 2.994593399999999974e+02
1.186359999999999900e+03 3.026217300000000137e+02
1.187025000000000091e+03 2.991845500000000015e+02
1.187690000000000055e+03 3.006050799999999867e+02
1.188355000000000018e+03 2.986116200000000163e+02
1.189019999999999982e+03 2.998351599999999735e+02
1.189684999999999945e+03 2.999073599999999828e+02
1.190349999999999909e+03 2.991269899999999780e+02
1.191015000000000100e+03 2.994767200000000003e+02
1.191680000000000064e+03 3.016893499999999904e+02
1.192345000000000027e+03 2.994765300000000252e+02
1.193009999999999991e+03 2.995250899999999774e+02
1.193674999999999955e+03 3.002977200000000266e+02
1.194339999999999918e+03 3.007958600000000047e+02
1.195005000000000109e+03 2.995929600000000050e+02
1.195670000000000073e+03 2.998177800000000275e+02
1.196335000000000036e+03 2.999989199999999983e+02
1.197000000000000000e+03 2.985222099999999728e+02
1.197664999999999964e+03 3.001207299999999805e+02
1.198329999999999927e+03 3.006070500000000152e+02
1.198994999999999891e+03 2.995582099999999741e+02
1.199660000000000082e+03 2.997958100000000172e+02
1.200325000000000045e+03 2.999530599999999936e+02
1.200990000000000009e+03 2.996177400000000262e+02
1.201654999999999973e+03 2.996562799999999811e+02
1.202319999999999936e+03 3.002612700000000245e+02
1.202984999999999900e+03 2.995683799999999906e+02
1.203650000000000091e+03 3.007070899999999938e+02
1.204315000000000055e+03 2.995171100000000024e+02
1.204980000000000018e+03 3.003969700000000103e+02
1.205644999999999982e+03 2.978313699999999926e+02
1.206309999999999945e+03 2.997177300000000173e+02
1.206974999999999909e+03 3.002007500000000277e+02
1.207640000000000100e+03 2.986351999999999975e+02
1.208305000000000064e+03 2.991526000000000067e+02
1.208970000000000027e+03 3.000373799999999846e+02
1.209634999999999991e+03 2.998229499999999916e+02
1.210299999999999955e+03 3.002737300000000005e+02
1.210964999999999918e+03 3.008960099999999898e+02
1.211630000000000109e+03 2.995117799999999875e+02
1.212295000000000073e+03 3.004889900000000011e+02
1.212960000000000036e+03 2.998121199999999931e+02
1.213625000000000000e+03 3.003561799999999948e+02
1.214289999999999964e+03 3.012560399999999845e+02
1.214954999999999927e+03 2.999028500000000008e+02
1.215619999999999891e+03 2.994048599999999851e+02
1.216285000000000082e+03 2.995373900000000162e+02
1.216950000000000045e+03 2.996515899999999988e+02
1.217615000000000009e+03 3.001534599999999955e+02
1.218279999999999973e+03 3.004706600000000094e+02
1.218944999999999936e+03 2.996001299999999787e+02
1.219609999999999900e+03 3.000249999999999773e+02
1.220275000000000091e+03 3.007067700000000059e+02
1.220940000000000055e+03 2.993100200000000086e+02
1.221605000000000018e+03 2.993844199999999773e+02
1.222269999999999982e+03 3.004138599999999997e+02
1.222934999999999945e+03 2.989497499999999945e+02
1.223599999999999909e+03 3.007689799999999991e+02
1.224265000000000100e+03 3.000159199999999942e+02
1.224930000000000064e+03 2.997196400000000267e+02
1.225595000000000027e+03 2.989010200000000168e+02
1.226259999999999991e+03 2.999182599999999752e+02
1.226924999999999955e+03 3.001085899999999924e+02
1.227589999999999918e+03 2.983449100000000271e+02
1.228255000000000109e+03 3.013320400000000063e+02
1.228920000000000073e+03 3.005454500000000166e+02
1.229585000000000036e+03 3.000843100000000163e+02
1.230250000000000000e+03 2.989120700000000284e+02
1.230914999999999964e+03 3.011222999999999956e+02
1.231579999999999927e+03 3.006483699999999999e+02
1.232244999999999891e+03 2.989730599999999754e+02
1.232910000000000082e+03 2.999509400000000028e+02
1.233575000000000045e+03 3.007457999999999743e+02
1.234240000000000009e+03 2.983144800000000032e+02
1.234904999999999973e+03 2.989512899999999718e+02
1.235569999999999936e+03 2.983980199999999741e+02
1.236234999999999900e+03 2.998599699999999757e+02
1.236900000000000091e+03 2.992366200000000163e+02
1.237565000000000055e+03 2.993514000000000124e+02
1.238230000000000018e+03 3.000728300000000104e+02
1.238894999999999982e+03 3.005608899999999721e+02
1.239559999999999945e+03 3.001965700000000083e+02
1.240224999999999909e+03 2.994112900000000081e+02
1.240890000000000100e+03 2.989592000000000098e+02
1.241555000000000064e+03 2.985836400000000026e+02
1.242220000000000027e+03 2.993575599999999781e+02
1.242884999999999991e+03 3.002970900000000256e+02
1.243549999999999955e+03 2.991606800000000135e+02
1.244214999999999918e+03 2.990265999999999735e+02
1.244880000000000109e+03 3.004331399999999803e+02
1.245545000000000073e+03 2.983460000000000036e+02
1.246210000000000036e+03 2.996539500000000089e+02
1.246875000000000000e+03 2.989477800000000229e+02
1.247539999999999964e+03 2.986290399999999750e+02
1.248204999999999927e+03 2.999352499999999964e+02
1.248869999999999891e+03 2.995379899999999793e+02
1.249535000000000082e+03 2.995912000000000148e+02
1.250200000000000045e+03 3.001513299999999731e+02
1.250865000000000009e+03 3.009194499999999834e+02
1.251529999999999973e+03 3.005320699999999761e+02
1.252194999999999936e+03 2.994330100000000243e+02
1.252859999999999900e+03 3.001402199999999993e+02
1.253525000000000091e+03 2.999937400000000025e+02
1.254190000000000055e+03 2.990093499999999835e+02
1.254855000000000018e+03 3.006184299999999894e+02
1.255519999999999982e+03 2.998445100000000139e+02
1.256184999999999945e+03 3.001794899999999870e+02
1.256849999999999909e+03 3.001755999999999744e+02
1.257515000000000100e+03 2.998502599999999916e+02
1.258180000000000064e+03 2.993301500000000033e+02
1.258845000000000027e+03 2.996511199999999917e+02
1.259509999999999991e+03 3.002116700000000264e+02
1.260174999999999955e+03 3.009252399999999739e+02
1.260839999999999918e+03 3.007648500000000240e+02
1.261505000000000109e+03 3.003385200000000168e+02
1.262170000000000073e+03 3.006715699999999742e+02
1.262835000000000036e+03 3.009697100000000205e+02
1.263500000000000000e+03 2.985507999999999811e+02
1.264164999999999964e+03 3.012486400000000231e+02
1.264829999999999927e+03 2.992605800000000045e+02
1.265494999999999891e+03 2.991909299999999803e+02
1.266160000000000082e+03 3.005762700000000223e+02
1.266825000000000045e+03 3.000268699999999740e+02
1.267490000000000009e+03 2.994966699999999946e+02
1.268154999999999973e+03 2.989561499999999796e+02
1.268819999999999936e+03 2.997478899999999840e+02
1.269484999999999900e+03 3.000357399999999757e+02
1.270150000000000091e+03 2.995003399999999942e+02
1.270815000000000055e+03 2.998300199999999904e+02
1.271480000000000018e+03 3.003919999999999959e+02
1.272144999999999982e+03 2.988469299999999862e+02
1.272809999999999945e+03 3.004594500000000039e+02
1.273474999999999909e+03 2.990810700000000111e+02
1.274140000000000100e+03 2.991002599999999916e+02
1.274805000000000064e+03 2.991692699999999832e+02
1.275470000000000027e+03 3.010307099999999991e+02
1.276134999999999991e+03 2.991237300000000232e+02
1.276799999999999955e+03 3.001768700000000081e+02
1.277464999999999918e+03 3.005612199999999916e+02
1.278130000000000109e+03 3.002934999999999945e+02
1.278795000000000073e+03 3.018248500000000263e+02
1.279460000000000036e+03 2.989558400000000233e+02
1.280125000000000000e+03 2.984397299999999973e+02
1.280789999999999964e+03 2.994658299999999826e+02
1.281454999999999927e+03 2.988825899999999933e+02
1.282119999999999891e+03 2.996835199999999872e+02
1.282785000000000082e+03 2.998887399999999843e+02
1.283450000000000045e+03 2.994388099999999895e+02
1.284115000000000009e+03 2.989635700000000043e+02
1.284779999999999973e+03 2.986803400000000011e+02
1.285444999999999936e+03 3.013847099999999841e+02
1.286109999999999900e+03 2.978064200000000028e+02
1.286775000000000091e+03 2.997181699999999864e+02
1.287440000000000055e+03 2.998973700000000235e+02
1.288105000000000018e+03 3.011688800000000015e+02
1.288769999999999982e+03 2.997231800000000135e+02
1.289434999999999945e+03 3.007675899999999842e+02
1.290099999999999909e+03 3.002953099999999722e+02
1.290765000000000100e+03 2.997880799999999795e+02
1.291430000000000064e+03 3.008134999999999764e+02
1.292095000000000027e+03 2.998765399999999772e+02
1.292759999999999991e+03 3.004327700000000050e+02
1.293424999999999955e+03 2.995726999999999975e+02
1.294089999999999918e+03 3.010829600000000141e+02
1.294755000000000109e+03 3.010605499999999779e+02
1.295420000000000073e+03 2.995293699999999717e+02
1.296085000000000036e+03 2.998615800000000036e+02
1.296750000000000000e+03 2.991057799999999816e+02
1.297414999999999964e+03 3.013811799999999721e+02
1.298079999999999927e+03 2.993297900000000027e+02
1.298744999999999891e+03 2.998042100000000119e+02
1.299410000000000082e+03 3.005331600000000094e+02
1.300075000000000045e+03 3.002902900000000272e+02
1.300740000000000009e+03 2.998418399999999906e+02
1.301404999999999973e+03 3.002725899999999797e+02
1.302069999999999936e+03 2.983232499999999732e+02
1.302734999999999900e+03 2.989653799999999819e+02
1.303400000000000091e+03 2.991977600000000166e+02
1.304065000000000055e+03 2.991761700000000133e+02
1.304730000000000018e+03 2.998596200000000067e+02
1.305394999999999982e+03 3.009687700000000063e+02
1.306059999999999945e+03 3.005970599999999990e+02
1.306724999999999909e+03 2.991008100000000240e+02
1.307390000000000100e+03 3.006868299999999863e+02
1.308055000000000064e+03 3.009677399999999921e+02
1.308720000000000027e+03 3.004884099999999876e+02
1.309384999999999991e+03 2.999966600000000199e+02
1.310049999999999955e+03 2.996963600000000270e+02
1.310714999999999918e+03 2.991404099999999744e+02
1.311380000000000109e+03 3.015230199999999741e+02
1.312045000000000073e+03 3.000285900000000083e+02
1.312710000000000036e+03 2.997001599999999826e+02
1.313375000000000000e+03 2.992561200000000099e+02
1.314039999999999964e+03 2.978953799999999887e+02
1.314704999999999927e+03 3.004335300000000188e+02
1.315369999999999891e+03 3.000304399999999987e+02
1.316035000000000082e+03 2.990806999999999789e+02
1.316700000000000045e+03 2.988886699999999905e+02
1.317365000000000009e+03 2.977228600000000256e+02
1.318029999999999973e+03 3.000881200000000035e+02
1.318694999999999936e+03 3.003774900000000230e+02
1.319359999999999900e+03 2.998336100000000215e+02
1.320025000000000091e+03 2.996693000000000211e+02
1.320690000000000055e+03 2.998611000000000217e+02
1.321355000000000018e+03 3.009997099999999932e+02
1.322019999999999982e+03 3.008854000000000042e+02
1.322684999999999945e+03 2.993713799999999878e+02
1.323349999999999909e+03 3.014650700000000256e+02
1.324015000000000100e+03 3.011081899999999791e+02
1.324680000000000064e+03 3.008683599999999956e+02
1.325345000000000027e+03 3.004010799999999790e+02
1.326009999999999991e+03 2.986834999999999809e+02
1.326674999999999955e+03 2.996951999999999998e+02
1.327339999999999918e+03 3.009517200000000230e+02
1.328005000000000109e+03 3.003929899999999975e+02
1.328670000000000073e+03 3.006441199999999867e+02
1.329335000000000036e+03 2.993756300000000010e+02
1.330000000000000000e+03 3.003788900000000126e+02
1.330664999999999964e+03 3.007673800000000028e+02
1.331329999999999927e+03 3.006932600000000093e+02
1.331994999999999891e+03 2.992806600000000117e+02
1.332660000000000082e+03 3.012728599999999801e+02
1.333325000000000045e+03 2.993552599999999870e+02
1.333990000000000009e+03 2.996011899999999741e+02
1.334654999999999973e+03 3.000344299999999862e+02
1.335319999999999936e+03 3.001121499999999855e+02
1.335984999999999900e+03 2.996637999999999806e+02
1.336650000000000091e+03 3.013841300000000274e+02
1.337315000000000055e+03 3.007120400000000018e+02
1.337980000000000018e+03 2.995823199999999815e+02
1.338644999999999982e+03 3.010698899999999867e+02
1.339309999999999945e+03 3.000512299999999755e+02
1.339974999999999909e+03 2.985123800000000074e+02
1.340640000000000100e+03 2.988318600000000060e+02
1.341305000000000064e+03 2.992120600000000081e+02
1.341970000000000027e+03 3.007314499999999953e+02
1.342634999999999991e+03 2.991450899999999820e+02
1.343299999999999955e+03 2.992825799999999958e+02
1.343964999999999918e+03 3.007022900000000050e+02
1.344630000000000109e+03 3.004678099999999858e+02
1.345295000000000073e+03 3.005387299999999868e+02
1.345960000000000036e+03 2.992734800000000064e+02
1.346625000000000000e+03 2.998667100000000119e+02
1.347289999999999964e+03 2.992675100000000157e+02
1.347954999999999927e+03 3.009274199999999837e+02
1.348619999999999891e+03 3.003640399999999886e+02
1.349285000000000082e+03 2.996879400000000260e+02
1.349950000000000045e+03 2.990111499999999864e+02
1.350615000000000009e+03 2.995465300000000184e+02
1.351279999999999973e+03 3.006480700000000184e+02
1.351944999999999936e+03 2.991212800000000129e+02
1.352609999999999900e+03 2.986486100000000192e+02
1.353275000000000091e+03 3.011916800000000194e+02
1.353940000000000055e+03 2.990177800000000161e+02
1.354605000000000018e+03 2.996789499999999862e+02
1.355269999999999982e+03 2.988299600000000282e+02
1.355934999999999945e+03 3.000133099999999899e+02
1.356599999999999909e+03 2.989813700000000267e+02
1.357265000000000100e+03 3.017022499999999923e+02
1.357930000000000064e+03 3.000156700000000001e+02
1.358595000000000027e+03 2.995211199999999963e+02
1.359259999999999991e+03 2.995037199999999871e+02
1.359924999999999955e+03 3.014633299999999849e+02
1.360589999999999918e+03 3.001526400000000194e+02
1.361255000000000109e+03 3.006691500000000019e+02
1.361920000000000073e+03 3.007552099999999768e+02
1.362585000000000036e+03 2.981157900000000041e+02
1.363250000000000000e+03 3.012114100000000008e+02
1.363914999999999964e+03 2.997853000000000065e+02
1.364579999999999927e+03 2.993336199999999963e+02
1.365244999999999891e+03 2.986537500000000023e+02
1.365910000000000082e+03 2.997180500000000052e+02
1.366575000000000045e+03 3.010826000000000136e+02
1.367240000000000009e+03 2.994750999999999976e+02
1.367904999999999973e+03 3.001306999999999903e+02
1.368569999999999936e+03 3.011227000000000089e+02
1.369234999999999900e+03 3.004078999999999837e+02
1.369900000000000091e+03 3.002986900000000219e+02
1.370565000000000055e+03 3.004571100000000001e+02
1.371230000000000018e+03 3.004462899999999763e+02
1.371894999999999982e+03 3.007136300000000233e+02
1.372559999999999945e+03 3.002202300000000150e+02
1.373224999999999909e+03 3.013745200000000182e+02
1.373890000000000100e+03 2.998158500000000117e+02
1.374555000000000064e+03 3.003250100000000202e+02
1.375220000000000027e+03 3.006014200000000187e+02
1.375884999999999991e+03 3.019175799999999867e+02
1.376549999999999955e+03 2.997853900000000067e+02
1.377214999999999918e+03 2.985648199999999974e+02
1.377880000000000109e+03 2.996066700000000083e+02
1.378545000000000073e+03 2.996102300000000014e+02
1.379210000000000036e+03 2.999234500000000025e+02
1.379875000000000000e+03 3.002442899999999781e+02
1.380539999999999964e+03 2.990459500000000048e+02
1.381204999999999927e+03 3.015621300000000247e+02
1.381869999999999891e+03 2.989886399999999753e+02
1.382535000000000082e+03 3.000359900000000266e+02
1.383200000000000045e+03 3.004303400000000011e+02
1.383865000000000009e+03 3.001802200000000198e+02
1.384529999999999973e+03 3.010307000000000244e+02
1.385194999999999936e+03 2.988245099999999752e+02
1.385859999999999900e+03 2.998323100000000068e+02
1.386525000000000091e+03 2.993012699999999882e+02
1.387190000000000055e+03 3.001531100000000265e+02
1.387855000000000018e+03 2.999705000000000155e+02
1.388519999999999982e+03 3.010238600000000133e+02
1.389184999999999945e+03 2.995998900000000162e+02
1.389849999999999909e+03 3.000214300000000094e+02
1.390515000000000100e+03 3.003416900000000282e+02
1.391180000000000064e+03 2.984151899999999955e+02
1.391845000000000027e+03 2.992490199999999732e+02
1.392509999999999991e+03 2.994964699999999880e+02
1.393174999999999955e+03 3.010419499999999857e+02
1.393839999999999918e+03 2.990975700000000188e+02
1.394505000000000109e+03 3.004397700000000100e+02
1.395170000000000073e+03 2.987851400000000126e+02
1.395835000000000036e+03 2.989915899999999738e+02
1.396500000000000000e+03 3.002077199999999948e+02
1.397164999999999964e+03 3.010094100000000026e+02
1.397829999999999927e+03 2.997886599999999930e+02
1.398494999999999891e+03 2.994931799999999953e+02
1.399160000000000082e+03 3.010281899999999951e+02
1.399825000000000045e+03 3.000335900000000038e+02
1.400490000000000009e+03 3.004803400000000124e+02
1.401154999999999973e+03 2.999653099999999881e+02
1.401819999999999936e+03 2.997851900000000001e+02
1.402484999999999900e+03 3.009197500000000218e+02
1.403150000000000091e+03 2.994499599999999759e+02
1.403815000000000055e+03 2.986335000000000264e+02
1.404480000000000018e+03 2.996932100000000219e+02
1.405144999999999982e+03 3.014305600000000140e+02
1.405809999999999945e+03 2.998925199999999904e+02
1.406474999999999909e+03 3.005805100000000039e+02
1.407140000000000100e+03 3.003978399999999738e+02
1.407805000000000064e+03 3.002054299999999785e+02
1.408470000000000027e+03 3.009417000000000257e+02
1.409134999999999991e+03 2.999836300000000051e+02
1.409799999999999955e+03 3.005894000000000119e+02
1.410464999999999918e+03 2.999986099999999851e+02
1.411130000000000109e+03 3.017859500000000139e+02
1.411795000000000073e+03 3.000521299999999769e+02
1.412460000000000036e+03 2.996739099999999780e+02
1.413125000000000000e+03 2.984540200000000141e+02
1.413789999999999964e+03 2.988486100000000079e+02
1.414454999999999927e+03 3.012538299999999936e+02
1.415119999999999891e+03 2.996767500000000268e+02
1.415785000000000082e+03 3.004989499999999794e+02
1.416450000000000045e+03 3.005745800000000258e+02
1.417115000000000009e+03 3.010812099999999987e+02
1.417779999999999973e+03 3.000946099999999888e+02
1.418444999999999936e+03 3.012839099999999917e+02
1.419109999999999900e+03 2.994498100000000136e+02
1.419775000000000091e+03 2.994466300000000274e+02
1.420440000000000055e+03 3.000570999999999913e+02
1.421105000000000018e+03 2.997593600000000151e+02
1.421769999999999982e+03 3.000782300000000191e+02
1.422434999999999945e+03 2.997611099999999738e+02
1.423099999999999909e+03 3.004343299999999886e+02
1.423765000000000100e+03 2.991645599999999945e+02
1.424430000000000064e+03 2.996440999999999804e+02
1.425095000000000027e+03 2.994857700000000023e+02
1.425759999999999991e+03 2.995878799999999842e+02
1.426424999999999955e+03 3.003527799999999957e+02
1.427089999999999918e+03 3.018376999999999839e+02
1.427755000000000109e+03 2.996109599999999773e+02
1.428420000000000073e+03 3.002519800000000032e+02
1.429085000000000036e+03 3.001196600000000103e+02
1.429750000000000000e+03 3.001501700000000028e+02
1.430414999999999964e+03 3.004494599999999878e+02
1.431079999999999927e+03 3.002620600000000195e+02
1.431744999999999891e+03 3.001913700000000063e+02
1.432410000000000082e+03 2.999782000000000153e+02
1.433075000000000045e+03 2.998350699999999733e+02
1.433740000000000009e+03 2.997411799999999857e+02
1.434404999999999973e+03 2.995012800000000084e+02
1.435069999999999936e+03 3.011760199999999941e+02
1.435734999999999900e+03 2.994376300000000128e+02
1.436400000000000091e+03 3.013413499999999772e+02
1.437065000000000055e+03 3.005206200000000081e+02
1.437730000000000018e+03 2.996618000000000279e+02
1.438394999999999982e+03 2.993802600000000211e+02
1.439059999999999945e+03 3.011184600000000273e+02
1.439724999999999909e+03 3.005489000000000033e+02
1.440390000000000100e+03 2.984111800000000017e+02
1.441055000000000064e+03 2.998288400000000138e+02
1.441720000000000027e+03 3.001883300000000077e+02
1.442384999999999991e+03 3.007238100000000145e+02
1.443049999999999955e+03 2.998960700000000088e+02
1.443714999999999918e+03 3.008773499999999785e+02
1.444380000000000109e+03 3.000525099999999838e+02
1.445045000000000073e+03 3.012761699999999792e+02
1.445710000000000036e+03 3.000356600000000071e+02
1.446375000000000000e+03 2.991332899999999881e+02
1.447039999999999964e+03 2.990930999999999926e+02
1.447704999999999927e+03 3.000824600000000260e+02
1.448369999999999891e+03 3.016238700000000108e+02
1.449035000000000082e+03 3.010745200000000068e+02
1.449700000000000045e+03 2.996126399999999990e+02
1.450365000000000009e+03 2.994164799999999786e+02
1.451029999999999973e+03 2.987288500000000226e+02
1.451694999999999936e+03 2.993180600000000027e+02
1.452359999999999900e+03 2.986062900000000013e+02
1.453025000000000091e+03 2.998253300000000081e+02
1.453690000000000055e+03 3.004087700000000041e+02
1.454355000000000018e+03 2.991863399999999729e+02
1.455019999999999982e+03 3.002237600000000270e+02
1.455684999999999945e+03 2.992121500000000083e+02
1.456349999999999909e+03 3.008629799999999932e+02
1.457015000000000100e+03 3.000931600000000117e+02
1.457680000000000064e+03 2.995323300000000017e+02
1.458345000000000027e+03 2.994639999999999986e+02
1.459009999999999991e+03 2.994824800000000096e+02
1.459674999999999955e+03 2.987334099999999921e+02
1.460339999999999918e+03 2.992359599999999773e+02
1.461005000000000109e+03 2.987785000000000082e+02
1.461670000000000073e+03 3.002856499999999755e+02
1.462335000000000036e+03 2.993990900000000011e+02
1.463000000000000000e+03 3.009320900000000165e+02
1.463664999999999964e+03 3.018039899999999989e+02
1.464329999999999927e+03 2.986001899999999978e+02
1.464994999999999891e+03 3.031201800000000048e+02
1.465660000000000082e+03 2.996338700000000017e+02
1.466325000000000045e+03 2.993652999999999906e+02
1.466990000000000009e+03 3.018316899999999805e+02
1.467654999999999973e+03 3.006299300000000017e+02
1.468319999999999936e+03 3.009589300000000094e+02
1.468984999999999900e+03 2.994111800000000017e+02
1.469650000000000091e+03 3.006763199999999756e+02
1.470315000000000055e+03 2.993144699999999716e+02
1.470980000000000018e+03 2.989652300000000196e+02
1.471644999999999982e+03 2.995174099999999839e+02
1.472309999999999945e+03 3.010175899999999842e+02
1.472974999999999909e+03 2.999913700000000176e+02
1.473640000000000100e+03 2.987712900000000218e+02
1.474305000000000064e+03 3.008140900000000215e+02
1.474970000000000027e+03 2.996068500000000085e+02
1.475634999999999991e+03 2.988550099999999929e+02
1.476299999999999955e+03 2.987006200000000149e+02
1.476964999999999918e+03 3.004516699999999787e+02
1.477630000000000109e+03 2.995695200000000114e+02
1.478295000000000073e+03 3.009762499999999932e+02
1.478960000000000036e+03 2.991404499999999871e+02
1.479625000000000000e+03 3.013238799999999742e+02
1.480289999999999964e+03 3.001590699999999856e+02
1.480954999999999927e+03 3.023414799999999900e+02
1.481619999999999891e+03 2.989593399999999974e+02
1.482285000000000082e+03 3.002565000000000168e+02
1.482950000000000045e+03 2.992990500000000225e+02
1.483615000000000009e+03 2.999868299999999977e+02
1.484279999999999973e+03 3.002323799999999778e+02
1.484944999999999936e+03 3.008412900000000150e+02
1.485609999999999900e+03 2.999536100000000260e+02
1.486275000000000091e+03 3.002080500000000143e+02
1.486940000000000055e+03 2.989957499999999868e+02
1.487605000000000018e+03 3.009225500000000011e+02
1.488269999999999982e+03 3.013857100000000173e+02
1.488934999999999945e+03 3.004955400000000054e+02
1.489599999999999909e+03 2.990024500000000103e+02
1.490265000000000100e+03 3.006885599999999954e+02
1.490930000000000064e+03 3.014148799999999824e+02
1.491595000000000027e+03 3.002269999999999754e+02
1.492259999999999991e+03 3.005154899999999998e+02
1.492924999999999955e+03 3.008383900000000040e+02
1.493589999999999918e+03 3.014982699999999909e+02
1.494255000000000109e+03 2.997245100000000093e+02
1.494920000000000073e+03 3.001190500000000156e+02
1.495585000000000036e+03 3.002571599999999989e+02
1.496250000000000000e+03 3.004198299999999904e+02
1.496914999999999964e+03 2.981464000000000283e+02
1.497579999999999927e+03 2.998002000000000180e+02
1.498244999999999891e+03 3.004710000000000036e+02
1.498910000000000082e+03 2.995398400000000265e+02
1.499575000000000045e+03 3.004911799999999857e+02
1.500240000000000009e+03 3.007840699999999856e+02
1.500904999999999973e+03 2.990946000000000140e+02
1.501569999999999936e+03 2.996998800000000074e+02
1.502234999999999900e+03 2.996390299999999911e+02
1.502900000000000091e+03 3.001272399999999720e+02
1.503565000000000055e+03 3.002097499999999854e+02
1.504230000000000018e+03 2.995291199999999776e+02
1.504894999999999982e+03 2.997648100000000113e+02
1.505559999999999945e+03 3.015183299999999917e+02
1.506224999999999909e+03 2.984049499999999853e+02
1.506890000000000100e+03 2.996733199999999897e+02
1.507555000000000064e+03 3.006532799999999952e+02
1.508220000000000027e+03 2.996600599999999872e+02
1.508884999999999991e+03 3.004833899999999858e+02
1.509549999999999955e+03 2.999674999999999727e+02
1.510214999999999918e+03 2.995831299999999828e+02
1.510880000000000109e+03 3.011552699999999732e+02
1.511545000000000073e+03 2.982503500000000258e+02
1.512210000000000036e+03 3.009023599999999874e+02
1.512875000000000000e+03 3.000503299999999740e+02
1.513539999999999964e+03 2.995696300000000178e+02
1.514204999999999927e+03 3.006266200000000026e+02
1.514869999999999891e+03 2.990864500000000135e+02
1.515535000000000082e+03 3.005505499999999870e+02
1.516200000000000045e+03 2.991837899999999877e+02
1.516865000000000009e+03 3.008436800000000062e+02
1.517529999999999973e+03 2.998311600000000112e+02
1.518194999999999936e+03 2.992346999999999753e+02
1.518859999999999900e+03 3.002862700000000018e+02
1.519525000000000091e+03 3.017773000000000252e+02
1.520190000000000055e+03 3.010757199999999898e+02
1.520855000000000018e+03 2.995910900000000083e+02
1.521519999999999982e+03 2.985785799999999881e+02
1.522184999999999945e+03 2.993895400000000109e+02
1.522849999999999909e+03 3.002044500000000085e+02
1.523515000000000100e+03 2.993528299999999831e+02
1.524180000000000064e+03 2.995294299999999907e+02
1.524845000000000027e+03 2.999801100000000247e+02
1.525509999999999991e+03 3.012387299999999755e+02
1.526174999999999955e+03 3.003601899999999887e+02
1.526839999999999918e+03 2.993212899999999763e+02
1.527505000000000109e+03 3.020072700000000054e+02
1.528170000000000073e+03 2.998508600000000115e+02
1.528835000000000036e+03 2.999958500000000186e+02
1.529500000000000000e+03 3.015875700000000279e+02
1.530164999999999964e+03 3.007711699999999837e+02
1.530829999999999927e+03 2.997882799999999861e+02
1.531494999999999891e+03 2.995976800000000253e+02
1.532160000000000082e+03 2.995953600000000279e+02
1.532825000000000045e+03 3.007969899999999939e+02
1.533490000000000009e+03 2.990914000000000215e+02
1.534154999999999973e+03 3.000615500000000111e+02
1.534819999999999936e+03 2.992093199999999911e+02
1.535484999999999900e+03 3.000106799999999794e+02
1.536150000000000091e+03 3.002295700000000238e+02
1.536815000000000055e+03 3.001605500000000006e+02
1.537480000000000018e+03 2.990869900000000143e+02
1.538144999999999982e+03 2.992780599999999822e+02
1.538809999999999945e+03 3.002153700000000072e+02
1.539474999999999909e+03 2.997493699999999990e+02
1.540140000000000100e+03 2.991188200000000279e+02
1.540805000000000064e+03 2.999892199999999889e+02
1.541470000000000027e+03 2.990892799999999738e+02
1.542134999999999991e+03 2.996556199999999990e+02
1.542799999999999955e+03 2.993804099999999835e+02
1.543464999999999918e+03 3.005000600000000190e+02
1.544130000000000109e+03 3.003748299999999745e+02
1.544795000000000073e+03 3.000307500000000118e+02
1.545460000000000036e+03 2.990938400000000001e+02
1.546125000000000000e+03 2.996048499999999990e+02
1.546789999999999964e+03 3.003116899999999987e+02
1.547454999999999927e+03 2.994504900000000021e+02
1.548119999999999891e+03 2.997724799999999732e+02
1.548785000000000082e+03 2.994546799999999962e+02
1.549450000000000045e+03 3.001060699999999883e+02
1.550115000000000009e+03 2.974681400000000053e+02
1.550779999999999973e+03 3.009703400000000215e+02
1.551444999999999936e+03 3.002579000000000065e+02
1.552109999999999900e+03 2.995289900000000216e+02
1.552775000000000091e+03 3.020506199999999808e+02
1.553440000000000055e+03 2.991004899999999793e+02
1.554105000000000018e+03 3.005972899999999868e+02
1.554769999999999982e+03 3.002161399999999958e+02
1.555434999999999945e+03 3.003689600000000155e+02
1.556099999999999909e+03 2.985326999999999771e+02
1.556765000000000100e+03 3.006278699999999731e+02
1.557430000000000064e+03 3.001024899999999889e+02
1.558095000000000027e+03 2.990078599999999938e+02
1.558759999999999991e+03 3.000480000000000018e+02
1.559424999999999955e+03 3.000390699999999811e+02
1.560089999999999918e+03 2.996128800000000183e+02
1.560755000000000109e+03 3.004443699999999922e+02
1.561420000000000073e+03 3.002333499999999731e+02
1.562085000000000036e+03 2.994440200000000232e+02
1.562750000000000000e+03 2.985657100000000241e+02
1.563414999999999964e+03 2.997019199999999728e+02
1.564079999999999927e+03 3.004923200000000065e+02
1.564744999999999891e+03 3.001594699999999989e+02
1.565410000000000082e+03 2.997519399999999905e+02
1.566075000000000045e+03 3.003442900000000009e+02
1.566740000000000009e+03 2.999219100000000253e+02
1.567404999999999973e+03 2.996110699999999838e+02
1.568069999999999936e+03 3.015057199999999966e+02
1.568734999999999900e+03 3.011173400000000129e+02
1.569400000000000091e+03 3.006226899999999773e+02
1.570065000000000055e+03 2.989862400000000093e+02
1.570730000000000018e+03 2.985609299999999848e+02
1.571394999999999982e+03 3.014782299999999964e+02
1.572059999999999945e+03 2.985445199999999772e+02
1.572724999999999909e+03 3.002225099999999998e+02
1.573390000000000100e+03 3.008700499999999920e+02
1.574055000000000064e+03 2.996637900000000059e+02
1.574720000000000027e+03 3.000356600000000071e+02
1.575384999999999991e+03 2.999356099999999969e+02
1.576049999999999955e+03 3.016278100000000109e+02
1.576714999999999918e+03 2.996151699999999778e+02
1.577380000000000109e+03 3.000014800000000150e+02
1.578045000000000073e+03 2.991363799999999742e+02
1.578710000000000036e+03 3.005130700000000274e+02
1.579375000000000000e+03 2.995890099999999734e+02
1.580039999999999964e+03 3.000770299999999793e+02
1.580704999999999927e+03 3.017478899999999840e+02
1.581369999999999891e+03 3.010142999999999915e+02
1.582035000000000082e+03 2.995602000000000089e+02
1.582700000000000045e+03 2.997893900000000258e+02
1.583365000000000009e+03 2.993408800000000269e+02
1.584029999999999973e+03 2.999045499999999720e+02
1.584694999999999936e+03 3.007443999999999846e+02
1.585359999999999900e+03 2.997705300000000079e+02
1.586025000000000091e+03 3.001364599999999996e+02
1.586690000000000055e+03 3.006780200000000036e+02
1.587355000000000018e+03 2.998056900000000269e+02
1.588019999999999982e+03 2.996847200000000271e+02
1.588684999999999945e+03 3.008806500000000028e+02
1.589349999999999909e+03 2.991431499999999915e+02
1.590015000000000100e+03 3.001193599999999719e+02
1.590680000000000064e+03 3.002016100000000165e+02
1.591345000000000027e+03 3.001052799999999934e+02
1.592009999999999991e+03 2.995287400000000275e+02
1.592674999999999955e+03 2.999104500000000257e+02
1.593339999999999918e+03 3.007513999999999896e+02
1.594005000000000109e+03 3.003609799999999836e+02
1.594670000000000073e+03 3.004219899999999939e+02
1.595335000000000036e+03 2.998768299999999840e+02
1.596000000000000000e+03 3.000702299999999809e+02
1.596664999999999964e+03 3.016251700000000255e+02
1.597329999999999927e+03 2.987518499999999904e+02
1.597994999999999891e+03 2.995238200000000006e+02
1.598660000000000082e+03 2.998632600000000252e+02
1.599325000000000045e+03 3.021586899999999787e+02
1.599990000000000009e+03 3.002798000000000229e+02
1.600654999999999973e+03 2.992297599999999989e+02
1.601319999999999936e+03 2.995831800000000271e+02
1.601984999999999900e+03 2.999802099999999996e+02
1.602650000000000091e+03 2.993116600000000176e+02
1.603315000000000055e+03 2.998533100000000218e+02
1.603980000000000018e+03 3.011532799999999952e+02
1.604644999999999982e+03 2.996010999999999740e+02
1.605309999999999945e+03 3.007738100000000259e+02
1.605974999999999909e+03 3.012518900000000031e+02
1.606640000000000100e+03 2.994902799999999843e+02
1.607305000000000064e+03 3.002730799999999931e+02
1.607970000000000027e+03 3.015149499999999989e+02
1.608634999999999991e+03 3.005587600000000066e+02
1.609299999999999955e+03 2.997099900000000048e+02
1.609964999999999918e+03 2.997965100000000120e+02
1.610630000000000109e+03 3.014492300000000000e+02
1.611295000000000073e+03 3.002370799999999917e+02
1.611960000000000036e+03 3.012084600000000023e+02
1.612625000000000000e+03 2.987262799999999743e+02
1.613289999999999964e+03 3.000519400000000019e+02
1.613954999999999927e+03 3.007834100000000035e+02
1.614619999999999891e+03 2.987570200000000114e+02
1.615285000000000082e+03 2.975521699999999896e+02
1.615950000000000045e+03 3.006745799999999917e+02
1.616615000000000009e+03 3.008344000000000165e+02
1.617279999999999973e+03 3.003947800000000257e+02
1.617944999999999936e+03 2.998351400000000240e+02
1.618609999999999900e+03 3.002726200000000176e+02
1.619275000000000091e+03 2.996069100000000276e+02
1.619940000000000055e+03 2.997301600000000121e+02
1.620605000000000018e+03 2.995004700000000071e+02
1.621269999999999982e+03 2.992554099999999835e+02
1.621934999999999945e+03 2.990322899999999890e+02
1.622599999999999909e+03 2.985920699999999783e+02
1.623265000000000100e+03 2.997967600000000061e+02
1.623930000000000064e+03 2.988336199999999963e+02
1.624595000000000027e+03 3.003033300000000168e+02
1.625259999999999991e+03 3.013586000000000240e+02
1.625924999999999955e+03 3.008999999999999773e+02
1.626589999999999918e+03 2.994386299999999892e+02
1.627255000000000109e+03 3.000033500000000117e+02
1.627920000000000073e+03 3.009528599999999869e+02
1.628585000000000036e+03 3.004526500000000055e+02
1.629250000000000000e+03 2.999558400000000233e+02
1.629914999999999964e+03 3.015242299999999886e+02
1.630579999999999927e+03 2.996150700000000029e+02
1.631244999999999891e+03 2.992787400000000275e+02
1.631910000000000082e+03 3.000929300000000239e+02
1.632575000000000045e+03 3.000831600000000208e+02
1.633240000000000009e+03 2.996008499999999799e+02
1.633904999999999973e+03 2.994046599999999785e+02
1.634569999999999936e+03 2.988424299999999789e+02
1.635234999999999900e+03 2.996716900000000123e+02
1.635900000000000091e+03 2.997813699999999812e+02
1.636565000000000055e+03 3.010404800000000023e+02
1.637230000000000018e+03 2.995844799999999850e+02
1.637894999999999982e+03 3.010126799999999889e+02
1.638559999999999945e+03 2.998741499999999860e+02
1.639224999999999909e+03 3.005923300000000040e+02
1.639890000000000100e+03 3.001246100000000183e+02
1.640555000000000064e+03 3.013366199999999822e+02
1.641220000000000027e+03 3.005221199999999726e+02
1.641884999999999991e+03 2.986905199999999923e+02
1.642549999999999955e+03 3.002529099999999858e+02
1.643214999999999918e+03 2.992051900000000160e+02
1.643880000000000109e+03 3.000913699999999835e+02
1.644545000000000073e+03 3.004621900000000210e+02
1.645210000000000036e+03 2.998312399999999798e+02
1.645875000000000000e+03 2.987504999999999882e+02
1.646539999999999964e+03 3.000153300000000058e+02
1.647204999999999927e+03 3.014155000000000086e+02
1.647869999999999891e+03 2.984603599999999801e+02
1.648535000000000082e+03 2.995346299999999928e+02
1.649200000000000045e+03 3.026442799999999806e+02
1.649865000000000009e+03 2.988523299999999949e+02
1.650529999999999973e+03 3.004339200000000005e+02
1.651194999999999936e+03 3.002172699999999850e+02
1.651859999999999900e+03 2.993109900000000039e+02
1.652525000000000091e+03 3.013140799999999899e+02
1.653190000000000055e+03 3.002803200000000174e+02
1.653855000000000018e+03 3.014155799999999772e+02
1.654519999999999982e+03 3.001530200000000264e+02
1.655184999999999945e+03 2.996286200000000122e+02
1.655849999999999909e+03 2.997158699999999953e+02
1.656515000000000100e+03 3.001324900000000184e+02
1.657180000000000064e+03 3.005400999999999954e+02
1.657845000000000027e+03 2.998924999999999841e+02
1.658509999999999991e+03 2.978938899999999990e+02
1.659174999999999955e+03 2.977377999999999929e+02
1.659839999999999918e+03 2.991170200000000250e+02
1.660505000000000109e+03 3.001227299999999900e+02
1.661170000000000073e+03 3.000175100000000157e+02
1.661835000000000036e+03 3.001316600000000108e+02
1.662500000000000000e+03 3.001018199999999752e+02
1.663164999999999964e+03 2.987666300000000206e+02
1.663829999999999927e+03 3.001413200000000074e+02
1.664494999999999891e+03 2.999026900000000069e+02
1.665160000000000082e+03 3.008885200000000282e+02
1.665825000000000045e+03 3.013811900000000037e+02
1.666490000000000009e+03 2.985113099999999804e+02
1.667154999999999973e+03 3.006309400000000096e+02
1.667819999999999936e+03 2.997254500000000235e+02
1.668484999999999900e+03 3.000138200000000097e+02
1.669150000000000091e+03 2.992218100000000049e+02
1.669815000000000055e+03 2.998313099999999736e+02
1.670480000000000018e+03 2.996856599999999844e+02
1.671144999999999982e+03 2.993976299999999924e+02
1.671809999999999945e+03 3.009472600000000284e+02
1.672474999999999909e+03 2.990283299999999826e+02
1.673140000000000100e+03 2.999748200000000224e+02
1.673805000000000064e+03 3.012924300000000244e+02
1.674470000000000027e+03 2.993789600000000064e+02
1.675134999999999991e+03 3.008118499999999926e+02
1.675799999999999955e+03 2.993915200000000141e+02
1.676464999999999918e+03 3.014478300000000104e+02
1.677130000000000109e+03 2.985476699999999823e+02
1.677795000000000073e+03 2.997107300000000123e+02
1.678460000000000036e+03 2.999013699999999858e+02
1.679125000000000000e+03 3.005482799999999770e+02
1.679789999999999964e+03 2.996304499999999962e+02
1.680454999999999927e+03 3.010170299999999770e+02
1.681119999999999891e+03 3.006290799999999876e+02
1.681785000000000082e+03 3.004176299999999742e+02
1.682450000000000045e+03 2.996982800000000111e+02
1.683115000000000009e+03 2.999522999999999797e+02
1.683779999999999973e+03 2.996585000000000036e+02
1.684444999999999936e+03 3.008099100000000021e+02
1.685109999999999900e+03 2.993310299999999984e+02
1.685775000000000091e+03 2.986099500000000262e+02
1.686440000000000055e+03 3.005490199999999845e+02
1.687105000000000018e+03 3.010018400000000156e+02
1.687769999999999982e+03 3.004367500000000177e+02
1.688434999999999945e+03 2.993888099999999781e+02
1.689099999999999909e+03 3.001952699999999936e+02
1.689765000000000100e+03 3.003754099999999880e+02
1.690430000000000064e+03 2.989456400000000258e+02
1.691095000000000027e+03 2.980842499999999973e+02
1.691759999999999991e+03 2.996705299999999852e+02
1.692424999999999955e+03 2.997941400000000272e+02
1.693089999999999918e+03 2.993163700000000063e+02
1.693755000000000109e+03 3.000895399999999995e+02
1.694420000000000073e+03 2.978862100000000055e+02
1.695085000000000036e+03 2.992872800000000097e+02
1.695750000000000000e+03 2.992425400000000195e+02
1.696414999999999964e+03 2.998947999999999752e+02
1.697079999999999927e+03 2.980816199999999867e+02
1.697744999999999891e+03 3.009479999999999791e+02
1.698410000000000082e+03 3.003285200000000259e+02
1.699075000000000045e+03 2.995270199999999932e+02
1.699740000000000009e+03 2.999547999999999774e+02
1.700404999999999973e+03 2.998019800000000146e+02
1.701069999999999936e+03 3.013859100000000240e+02
1.701734999999999900e+03 2.996747300000000109e+02
1.702400000000000091e+03 3.004841499999999996e+02
1.703065000000000055e+03 2.995471800000000258e+02
1.703730000000000018e+03 3.003539499999999975e+02
1.704394999999999982e+03 3.002050500000000284e+02
1.705059999999999945e+03 3.015409099999999967e+02
1.705724999999999909e+03 3.003243800000000192e+02
1.706390000000000100e+03 3.006957199999999943e+02
1.707055000000000064e+03 2.987522999999999911e+02
1.707720000000000027e+03 2.990221999999999980e+02
1.708384999999999991e+03 2.989413499999999999e+02
1.709049999999999955e+03 3.014437699999999722e+02
1.709714999999999918e+03 2.992931300000000192e+02
1.710380000000000109e+03 2.998644300000000271e+02
1.711045000000000073e+03 3.019936900000000151e+02
1.711710000000000036e+03 3.004537599999999884e+02
1.712375000000000000e+03 2.988338800000000219e+02
1.713039999999999964e+03 2.994550600000000031e+02
1.713704999999999927e+03 2.999450299999999743e+02
1.714369999999999891e+03 2.988365000000000009e+02
1.715035000000000082e+03 2.985749599999999759e+02
1.715700000000000045e+03 3.003037899999999922e+02
1.716365000000000009e+03 2.998700200000000109e+02
1.717029999999999973e+03 3.002733499999999935e+02
1.717694999999999936e+03 2.999951100000000110e+02
1.718359999999999900e+03 2.996887399999999957e+02
1.719025000000000091e+03 3.000337499999999977e+02
1.719690000000000055e+03 3.011375899999999888e+02
1.720355000000000018e+03 2.987953999999999724e+02
1.721019999999999982e+03 3.010573600000000170e+02
1.721684999999999945e+03 2.991797399999999811e+02
1.722349999999999909e+03 2.992445099999999911e+02
1.723015000000000100e+03 3.005103899999999726e+02
1.723680000000000064e+03 2.981714600000000246e+02
1.724345000000000027e+03 2.995615900000000238e+02
1.725009999999999991e+03 2.990646699999999782e+02
1.725674999999999955e+03 3.003826300000000060e+02
1.726339999999999918e+03 3.001950100000000248e+02
1.727005000000000109e+03 3.011046600000000240e+02
1.727670000000000073e+03 3.008604399999999828e+02
1.728335000000000036e+03 3.003006799999999998e+02
1.729000000000000000e+03 3.000881999999999721e+02
1.729664999999999964e+03 3.000961500000000228e+02
1.730329999999999927e+03 3.005042199999999752e+02
1.730994999999999891e+03 3.005565199999999777e+02
1.731660000000000082e+03 3.005902699999999754e+02
1.732325000000000045e+03 2.984344600000000014e+02
1.732990000000000009e+03 2.995570000000000164e+02
1.733654999999999973e+03 2.995968300000000113e+02
1.734319999999999936e+03 3.000647000000000162e+02
1.734984999999999900e+03 3.008383299999999849e+02
1.735650000000000091e+03 2.996005499999999984e+02
1.736315000000000055e+03 2.987539100000000190e+02
1.736980000000000018e+03 2.988050999999999817e+02
1.737644999999999982e+03 2.996911699999999996e+02
1.738309999999999945e+03 2.999627100000000155e+02
1.738974999999999909e+03 3.007053599999999847e+02
1.739640000000000100e+03 2.999197800000000029e+02
1.740305000000000064e+03 2.994312499999999773e+02
1.740970000000000027e+03 2.996013500000000249e+02
1.741634999999999991e+03 2.991846400000000017e+02
1.742299999999999955e+03 3.003842200000000275e+02
1.742964999999999918e+03 3.005089399999999955e+02
1.743630000000000109e+03 3.007185400000000186e+02
1.744295000000000073e+03 3.016358500000000049e+02
1.744960000000000036e+03 2.986871399999999994e+02
1.745625000000000000e+03 3.011777700000000095e+02
1.746289999999999964e+03 2.985906499999999824e+02
1.746954999999999927e+03 2.989720699999999738e+02
1.747619999999999891e+03 3.000769500000000107e+02
1.748285000000000082e+03 3.007577600000000189e+02
1.748950000000000045e+03 3.016298100000000204e+02
1.749615000000000009e+03 2.993184999999999718e+02
1.750279999999999973e+03 3.001467999999999847e+02
1.750944999999999936e+03 3.005925700000000234e+02
1.751609999999999900e+03 2.976449999999999818e+02
1.752275000000000091e+03 3.001746099999999728e+02
1.752940000000000055e+03 3.002341000000000122e+02
1.753605000000000018e+03 2.981148400000000152e+02
1.754269999999999982e+03 2.995730100000000107e+02
1.754934999999999945e+03 2.991450699999999756e+02
1.755599999999999909e+03 3.002414899999999989e+02
1.756265000000000100e+03 3.005917900000000031e+02
1.756930000000000064e+03 2.983131300000000010e+02
1.757595000000000027e+03 2.998687899999999900e+02
1.758259999999999991e+03 2.996602100000000064e+02
1.758924999999999955e+03 3.006693300000000022e+02
1.759589999999999918e+03 3.001163999999999987e+02
1.760255000000000109e+03 3.008943600000000060e+02
1.760920000000000073e+03 3.007190499999999815e+02
1.761585000000000036e+03 2.988826500000000124e+02
1.762250000000000000e+03 2.995078399999999874e+02
1.762914999999999964e+03 2.989876600000000053e+02
1.763579999999999927e+03 2.999718100000000049e+02
1.764244999999999891e+03 2.985567399999999907e+02
1.764910000000000082e+03 2.991368499999999813e+02
1.765575000000000045e+03 3.010510100000000193e+02
1.766240000000000009e+03 2.997484499999999912e+02
1.766904999999999973e+03 2.987099400000000173e+02
1.767569999999999936e+03 3.008342299999999909e+02
1.768234999999999900e+03 2.989577199999999948e+02
1.768900000000000091e+03 2.989584100000000149e+02
1.769565000000000055e+03 3.013413699999999835e+02
1.770230000000000018e+03 2.994684700000000248e+02
1.770894999999999982e+03 3.002087300000000027e+02
1.771559999999999945e+03 2.994605999999999995e+02
1.772224999999999909e+03 2.998100099999999770e+02
1.772890000000000100e+03 2.996326799999999935e+02
1.773555000000000064e+03 3.004635700000000043e+02
1.774220000000000027e+03 3.004575300000000198e+02
1.774884999999999991e+03 3.010554200000000264e+02
1.775549999999999955e+03 2.991161900000000173e+02
1.776214999999999918e+03 2.993715900000000261e+02
1.776880000000000109e+03 3.000835000000000150e+02
1.777545000000000073e+03 2.999769499999999880e+02
1.778210000000000036e+03 2.991301199999999767e+02
1.778875000000000000e+03 2.996811599999999771e+02
1.779539999999999964e+03 3.004653500000000008e+02
1.780204999999999927e+03 3.007919699999999921e+02
1.780869999999999891e+03 2.987847800000000120e+02
1.781535000000000082e+03 3.004127799999999979e+02
1.782200000000000045e+03 2.999632700000000227e+02
1.782865000000000009e+03 3.004540499999999952e+02
1.783529999999999973e+03 3.004566399999999931e+02
1.784194999999999936e+03 2.982047499999999900e+02
1.784859999999999900e+03 2.988668599999999742e+02
1.785525000000000091e+03 3.001899099999999976e+02
1.786190000000000055e+03 2.993568599999999833e+02
1.786855000000000018e+03 2.989535999999999945e+02
1.787519999999999982e+03 3.006519999999999868e+02
1.788184999999999945e+03 2.992114199999999755e+02
1.788849999999999909e+03 2.992338500000000181e+02
1.789515000000000100e+03 3.000408600000000092e+02
1.790180000000000064e+03 3.006591399999999794e+02
1.790845000000000027e+03 3.014610700000000065e+02
1.791509999999999991e+03 3.000084699999999884e+02
1.792174999999999955e+03 3.006022399999999948e+02
1.792839999999999918e+03 2.988905599999999936e+02
1.793505000000000109e+03 2.995193499999999744e+02
1.794170000000000073e+03 3.010501399999999990e+02
1.794835000000000036e+03 2.997465700000000197e+02
1.795500000000000000e+03 2.992592000000000212e+02
1.796164999999999964e+03 2.994474799999999846e+02
1.796829999999999927e+03 3.005806699999999978e+02
1.797494999999999891e+03 2.996548500000000104e+02
1.798160000000000082e+03 3.007825300000000084e+02
1.798825000000000045e+03 2.995077400000000125e+02
1.799490000000000009e+03 3.007440399999999840e+02
1.800154999999999973e+03 3.006715300000000184e+02
1.800819999999999936e+03 2.993476099999999747e+02
1.801484999999999900e+03 2.998093000000000075e+02
1.802150000000000091e+03 2.992672800000000279e+02
1.802815000000000055e+03 2.999679499999999734e+02
1.803480000000000018e+03 2.998613100000000031e+02
1.804144999999999982e+03 2.999254199999999742e+02
1.804809999999999945e+03 3.008012699999999882e+02
1.805474999999999909e+03 2.993738900000000172e+02
1.806140000000000100e+03 2.985871000000000208e+02
1.806805000000000064e+03 3.001769800000000146e+02
1.807470000000000027e+03 2.997158299999999826e+02
1.808134999999999991e+03 2.993546099999999797e+02
1.808799999999999955e+03 3.001352699999999913e+02
1.809464999999999918e+03 3.016424999999999841e+02
1.810130000000000109e+03 3.012733699999999999e+02
1.810795000000000073e+03 2.994209099999999921e+02
1.811460000000000036e+03 3.010163699999999949e+02
1.812125000000000000e+03 3.010345199999999863e+02
1.812789999999999964e+03 2.997747800000000211e+02
1.813454999999999927e+03 2.991467999999999847e+02
1.814119999999999891e+03 2.997738200000000006e+02
1.814785000000000082e+03 3.011855400000000031e+02
1.815450000000000045e+03 3.007050600000000031e+02
1.816115000000000009e+03 3.000987799999999766e+02
1.816779999999999973e+03 3.008877800000000207e+02
1.817444999999999936e+03 3.014326699999999732e+02
1.818109999999999900e+03 2.985162799999999947e+02
1.818775000000000091e+03 3.002846200000000181e+02
1.819440000000000055e+03 2.999455500000000256e+02
1.820105000000000018e+03 3.006745399999999790e+02
1.820769999999999982e+03 2.995994600000000219e+02
1.821434999999999945e+03 2.986938700000000040e+02
1.822099999999999909e+03 3.012824899999999957e+02
1.822765000000000100e+03 2.996368200000000002e+02
1.823430000000000064e+03 2.996842100000000073e+02
1.824095000000000027e+03 3.007215600000000109e+02
1.824759999999999991e+03 3.004161399999999844e+02
1.825424999999999955e+03 2.990623699999999872e+02
1.826089999999999918e+03 3.013411600000000021e+02
1.826755000000000109e+03 3.023169599999999946e+02
1.827420000000000073e+03 3.007794400000000223e+02
1.828085000000000036e+03 2.992850999999999999e+02
1.828750000000000000e+03 3.000826700000000073e+02
1.829414999999999964e+03 3.000720800000000281e+02
1.830079999999999927e+03 2.999420999999999822e+02
1.830744999999999891e+03 3.005625099999999748e+02
1.831410000000000082e+03 2.998347400000000107e+02
1.832075000000000045e+03 2.997626399999999762e+02
1.832740000000000009e+03 2.998345800000000168e+02
1.833404999999999973e+03 3.002505800000000136e+02
1.834069999999999936e+03 3.002820699999999761e+02
1.834734999999999900e+03 2.995915400000000091e+02
1.835400000000000091e+03 3.006973699999999781e+02
1.836065000000000055e+03 2.980756000000000085e+02
1.836730000000000018e+03 2.996492999999999824e+02
1.837394999999999982e+03 3.000169200000000274e+02
1.838059999999999945e+03 3.001404600000000187e+02
1.838724999999999909e+03 2.991406299999999874e+02
1.839390000000000100e+03 2.996141700000000014e+02
1.840055000000000064e+03 2.993804499999999962e+02
1.840720000000000027e+03 3.009598799999999983e+02
1.841384999999999991e+03 3.017534999999999741e+02
1.842049999999999955e+03 2.984301500000000260e+02
1.842714999999999918e+03 2.990950700000000211e+02
1.843380000000000109e+03 2.996106300000000147e+02
1.844045000000000073e+03 3.015063900000000103e+02
1.844710000000000036e+03 3.007771599999999808e+02
1.845375000000000000e+03 2.998350199999999859e+02
1.846039999999999964e+03 3.001784099999999853e+02
1.846704999999999927e+03 3.009982600000000161e+02
1.847369999999999891e+03 3.008525599999999827e+02
1.848035000000000082e+03 2.991579600000000028e+02
1.848700000000000045e+03 3.009409299999999803e+02
1.849365000000000009e+03 3.015088400000000206e+02
1.850029999999999973e+03 3.001171800000000189e+02
1.850694999999999936e+03 2.995955999999999904e+02
1.851359999999999900e+03 2.994807500000000005e+02
1.852025000000000091e+03 3.007878600000000233e+02
1.852690000000000055e+03 3.002489100000000235e+02
1.853355000000000018e+03 2.997756699999999910e+02
1.854019999999999982e+03 3.009811300000000074e+02
1.854684999999999945e+03 3.004387199999999893e+02
1.855349999999999909e+03 3.002807199999999739e+02
1.856015000000000100e+03 2.998450599999999895e+02
1.856680000000000064e+03 3.012487600000000043e+02
1.857345000000000027e+03 3.004178999999999746e+02
1.858009999999999991e+03 2.995723899999999844e+02
1.858674999999999955e+03 2.999080700000000093e+02
1.859339999999999918e+03 2.996668900000000235e+02
1.860005000000000109e+03 2.996749699999999734e+02
1.860670000000000073e+03 2.989569999999999936e+02
1.861335000000000036e+03 2.991007900000000177e+02
1.862000000000000000e+03 3.000742300000000000e+02
1.862664999999999964e+03 3.002643800000000169e+02
1.863329999999999927e+03 2.985642100000000028e+02
1.863994999999999891e+03 2.993587400000000116e+02
1.864660000000000082e+03 2.995047700000000077e+02
1.865325000000000045e+03 2.989070699999999761e+02
1.865990000000000009e+03 3.020074200000000246e+02
1.866654999999999973e+03 3.007367100000000164e+02
1.867319999999999936e+03 3.003828800000000001e+02
1.867984999999999900e+03 3.008193999999999733e+02
1.868650000000000091e+03 2.997851099999999747e+02
1.869315000000000055e+03 3.019297700000000191e+02
1.869980000000000018e+03 3.003202099999999746e+02
1.870644999999999982e+03 2.998297200000000089e+02
1.871309999999999945e+03 2.990401400000000081e+02
1.871974999999999909e+03 2.990550200000000132e+02
1.872640000000000100e+03 3.012945300000000088e+02
1.873305000000000064e+03 3.002125100000000089e+02
1.873970000000000027e+03 3.008546600000000240e+02
1.874634999999999991e+03 2.991083800000000110e+02
1.875299999999999955e+03 3.006922700000000077e+02
1.875964999999999918e+03 2.992549300000000017e+02
1.876630000000000109e+03 2.996401000000000181e+02
1.877295000000000073e+03 2.999029499999999757e+02
1.877960000000000036e+03 2.994499700000000075e+02
1.878625000000000000e+03 3.001032400000000280e+02
1.879289999999999964e+03 2.983802200000000084e+02
1.879954999999999927e+03 3.001289800000000128e+02
1.880619999999999891e+03 2.994373699999999872e+02
1.881285000000000082e+03 3.003322299999999814e+02
1.881950000000000045e+03 2.997771799999999871e+02
1.882615000000000009e+03 2.985995599999999968e+02
1.883279999999999973e+03 3.004543499999999767e+02
1.883944999999999936e+03 2.996122799999999984e+02
1.884609999999999900e+03 2.987216000000000236e+02
1.885275000000000091e+03 2.997219200000000114e+02
1.885940000000000055e+03 2.995593600000000265e+02
1.886605000000000018e+03 2.995221900000000232e+02
1.887269999999999982e+03 3.005966399999999794e+02
1.887934999999999945e+03 3.002161899999999832e+02
1.888599999999999909e+03 2.988025299999999902e+02
1.889265000000000100e+03 3.010784100000000194e+02
1.889930000000000064e+03 2.994815100000000143e+02
1.890595000000000027e+03 3.013794700000000262e+02
1.891259999999999991e+03 3.000907000000000266e+02
1.891924999999999955e+03 3.011635899999999992e+02
1.892589999999999918e+03 2.987850700000000188e+02
1.893255000000000109e+03 2.997601099999999974e+02
1.893920000000000073e+03 3.004377400000000193e+02
1.894585000000000036e+03 3.000232599999999934e+02
1.895250000000000000e+03 3.001112200000000030e+02
1.895914999999999964e+03 3.009762299999999868e+02
1.896579999999999927e+03 3.006602700000000254e+02
1.897244999999999891e+03 3.006940399999999727e+02
1.897910000000000082e+03 3.000796799999999962e+02
1.898575000000000045e+03 2.997387600000000134e+02
1.899240000000000009e+03 3.001378500000000145e+02
1.899904999999999973e+03 3.002060399999999731e+02
1.900569999999999936e+03 3.012844799999999736e+02
1.901234999999999900e+03 2.990272600000000125e+02
1.901900000000000091e+03 3.003456199999999967e+02
1.902565000000000055e+03 2.990707400000000007e+02
1.903230000000000018e+03 2.993592300000000250e+02
1.903894999999999982e+03 3.004161599999999908e+02
1.904559999999999945e+03 3.001697399999999902e+02
1.905224999999999909e+03 3.002233400000000074e+02
1.905890000000000100e+03 2.997067700000000059e+02
1.906555000000000064e+03 3.000748699999999758e+02
1.907220000000000027e+03 3.016365099999999870e+02
1.907884999999999991e+03 2.994263900000000262e+02
1.908549999999999955e+03 3.002107100000000059e+02
1.909214999999999918e+03 3.002753200000000220e+02
1.909880000000000109e+03 3.003448099999999954e+02
1.910545000000000073e+03 2.990568299999999908e+02
1.911210000000000036e+03 3.001453200000000265e+02
1.911875000000000000e+03 2.995801099999999906e+02
1.912539999999999964e+03 2.994018100000000118e+02
1.913204999999999927e+03 2.991363699999999994e+02
1.913869999999999891e+03 2.990015999999999963e+02
1.914535000000000082e+03 3.002790699999999902e+02
1.915200000000000045e+03 3.001190100000000029e+02
1.915865000000000009e+03 2.993548900000000117e+02
1.916529999999999973e+03 3.008026800000000094e+02
1.917194999999999936e+03 2.994343299999999886e+02
1.917859999999999900e+03 2.979875900000000115e+02
1.918525000000000091e+03 2.991390900000000101e+02
1.919190000000000055e+03 2.988256900000000087e+02
1.919855000000000018e+03 2.991582799999999907e+02
1.920519999999999982e+03 3.011559799999999996e+02
1.921184999999999945e+03 2.994903600000000097e+02
1.921849999999999909e+03 2.998999299999999835e+02
1.922515000000000100e+03 2.994896100000000274e+02
1.923180000000000064e+03 3.007825000000000273e+02
1.923845000000000027e+03 3.003775999999999726e+02
1.924509999999999991e+03 2.985499800000000050e+02
1.925174999999999955e+03 3.001817100000000096e+02
1.925839999999999918e+03 3.000878900000000158e+02
1.926505000000000109e+03 2.996441599999999994e+02
1.927170000000000073e+03 3.003943699999999808e+02
1.927835000000000036e+03 3.005151099999999929e+02
1.928500000000000000e+03 2.998048299999999813e+02
1.929164999999999964e+03 3.010866300000000138e+02
1.929829999999999927e+03 3.000680699999999774e+02
1.930494999999999891e+03 3.002265300000000252e+02
1.931160000000000082e+03 3.003755600000000072e+02
1.931825000000000045e+03 2.998096800000000144e+02
1.932490000000000009e+03 2.998779999999999859e+02
1.933154999999999973e+03 2.985167900000000145e+02
1.933819999999999936e+03 2.999163300000000163e+02
1.934484999999999900e+03 3.004199699999999780e+02
1.935150000000000091e+03 2.998147200000000225e+02
1.935815000000000055e+03 3.020169099999999958e+02
1.936480000000000018e+03 2.987265600000000063e+02
1.937144999999999982e+03 3.002498699999999872e+02
1.937809999999999945e+03 2.987295199999999795e+02
1.938474999999999909e+03 2.998633399999999938e+02
1.939140000000000100e+03 3.015439900000000080e+02
1.939805000000000064e+03 2.984371100000000183e+02
1.940470000000000027e+03 2.996103600000000142e+02
1.941134999999999991e+03 2.992780099999999948e+02
1.941799999999999955e+03 3.000915800000000218e+02
1.942464999999999918e+03 2.996635200000000054e+02
1.943130000000000109e+03 2.994574499999999944e+02
1.943795000000000073e+03 2.986016700000000128e+02
1.944460000000000036e+03 3.003675600000000259e+02
1.945125000000000000e+03 2.989000899999999774e+02
1.945789999999999964e+03 2.992662300000000073e+02
1.946454999999999927e+03 3.013658100000000104e+02
1.947119999999999891e+03 3.002310200000000009e+02
1.947785000000000082e+03 3.015262500000000045e+02
1.948450000000000045e+03 3.010830399999999827e+02
1.949115000000000009e+03 3.009819299999999771e+02
1.949779999999999973e+03 3.008168000000000006e+02
1.950444999999999936e+03 3.007862900000000081e+02
1.951109999999999900e+03 3.011183899999999767e+02
1.951775000000000091e+03 3.001822599999999852e+02
1.952440000000000055e+03 3.001641399999999749e+02
1.953105000000000018e+03 2.999630300000000034e+02
1.953769999999999982e+03 2.987788400000000024e+02
1.954434999999999945e+03 2.992367800000000102e+02
1.955099999999999909e+03 2.981731100000000083e+02
1.955765000000000100e+03 2.997015499999999975e+02
1.956430000000000064e+03 3.012545700000000011e+02
1.957095000000000027e+03 2.984161599999999908e+02
1.957759999999999991e+03 2.993507399999999734e+02
1.958424999999999955e+03 3.004091599999999858e+02
1.959089999999999918e+03 3.005806200000000104e+02
1.959755000000000109e+03 2.992067999999999870e+02
1.960420000000000073e+03 2.999441699999999855e+02
1.961085000000000036e+03 3.007528199999999856e+02
1.961750000000000000e+03 2.991906099999999924e+02
1.962414999999999964e+03 2.990757100000000150e+02
1.963079999999999927e+03 2.999315399999999840e+02
1.963744999999999891e+03 3.000373099999999909e+02
1.964410000000000082e+03 3.014079199999999901e+02
1.965075000000000045e+03 3.003796500000000265e+02
1.965740000000000009e+03 2.990587400000000002e+02
1.966404999999999973e+03 2.996107499999999959e+02
1.967069999999999936e+03 2.998491500000000087e+02
1.967734999999999900e+03 2.999032399999999825e+02
1.968400000000000091e+03 2.994713499999999726e+02
1.969065000000000055e+03 3.004701200000000085e+02
1.969730000000000018e+03 3.005647200000000225e+02
1.970394999999999982e+03 3.000101900000000228e+02
1.971059999999999945e+03 3.001153199999999970e+02
1.971724999999999909e+03 3.001820000000000164e+02
1.972390000000000100e+03 2.997602800000000229e+02
1.973055000000000064e+03 2.992595699999999965e+02
1.973720000000000027e+03 2.998173300000000268e+02
1.974384999999999991e+03 2.997313599999999951e+02
1.975049999999999955e+03 3.012230799999999817e+02
1.975714999999999918e+03 3.004288199999999733e+02
1.976380000000000109e+03 2.993423099999999977e+02
1.977045000000000073e+03 3.005387900000000059e+02
1.977710000000000036e+03 3.007462800000000129e+02
1.978375000000000000e+03 3.014728299999999876e+02
1.979039999999999964e+03 3.006256000000000199e+02
1.979704999999999927e+03 3.005529799999999909e+02
1.980369999999999891e+03 2.985815200000000118e+02
1.981035000000000082e+03 3.001743999999999915e+02
1.981700000000000045e+03 3.001665199999999913e+02
1.982365000000000009e+03 2.997398699999999963e+02
1.983029999999999973e+03 3.009041399999999840e+02
1.983694999999999936e+03 2.995821799999999939e+02
1.984359999999999900e+03 3.000237200000000257e+02
1.985025000000000091e+03 3.003840000000000146e+02
1.985690000000000055e+03 3.002897899999999822e+02
1.986355000000000018e+03 3.013301599999999780e+02
1.987019999999999982e+03 2.998325800000000072e+02
1.987684999999999945e+03 3.009964400000000069e+02
1.988349999999999909e+03 3.004209500000000048e+02
1.989015000000000100e+03 3.004091900000000237e+02
1.989680000000000064e+03 3.000279800000000137e+02
1.990345000000000027e+03 2.991141900000000078e+02
1.991009999999999991e+03 2.996677599999999870e+02
1.991674999999999955e+03 3.017083999999999833e+02
1.992339999999999918e+03 2.989977000000000089e+02
1.993005000000000109e+03 2.996263000000000147e+02
1.993670000000000073e+03 3.008951400000000262e+02
1.994335000000000036e+03 3.025197800000000257e+02
1.995000000000000000e+03 3.005250100000000089e+02
1.995664999999999964e+03 2.996802900000000136e+02
1.996329999999999927e+03 3.001767699999999763e+02
1.996994999999999891e+03 2.994359200000000101e+02
1.997660000000000082e+03 3.013880199999999832e+02
1.998325000000000045e+03 3.001996500000000196e+02
1.998990000000000009e+03 2.993333099999999831e+02
1.999654999999999973e+03 2.998208200000000261e+02
2.000319999999999936e+03 3.005150399999999991e+02
2.000984999999999900e+03 2.998059700000000021e+02
2.001650000000000091e+03 2.999098299999999995e+02
2.002315000000000055e+03 3.002752699999999777e+02
2.002980000000000018e+03 2.988609000000000151e+02
2.003644999999999982e+03 3.006693799999999896e+02
2.004309999999999945e+03 2.995458100000000172e+02
2.004974999999999909e+03 2.996491899999999760e+02
2.005640000000000100e+03 3.008410000000000082e+02
2.006305000000000064e+03 2.998129599999999755e+02
2.006970000000000027e+03 2.985285900000000083e+02
2.007634999999999991e+03 2.994454499999999939e+02
2.008299999999999955e+03 3.008907199999999875e+02
2.008964999999999918e+03 3.015179299999999785e+02
2.009630000000000109e+03 2.989902599999999779e+02
2.010295000000000073e+03 3.001217399999999884e+02
2.010960000000000036e+03 2.992584899999999948e+02
2.011625000000000000e+03 2.992054299999999785e+02
2.012289999999999964e+03 2.993056300000000078e+02
2.012954999999999927e+03 2.988462400000000230e+02
2.013619999999999891e+03 2.998295499999999834e+02
2.014285000000000082e+03 2.997082800000000020e+02
2.014950000000000045e+03 3.000061900000000037e+02
2.015615000000000009e+03 3.000240800000000263e+02
2.016279999999999973e+03 2.986046200000000113e+02
2.016944999999999936e+03 3.005664600000000064e+02
2.017609999999999900e+03 2.990160799999999881e+02
2.018275000000000091e+03 3.003745999999999867e+02
2.018940000000000055e+03 3.000118800000000192e+02
2.019605000000000018e+03 2.999415500000000065e+02
2.020269999999999982e+03 3.004376500000000192e+02
2.020934999999999945e+03 3.019122800000000097e+02
2.021599999999999909e+03 2.985882399999999848e+02
2.022265000000000100e+03 2.992210499999999911e+02
2.022930000000000064e+03 3.003739800000000173e+02
2.023595000000000027e+03 3.005510600000000068e+02
2.024259999999999991e+03 2.993605499999999893e+02
2.024924999999999955e+03 3.002961300000000051e+02
2.025589999999999918e+03 3.004245500000000106e+02
2.026255000000000109e+03 3.004863199999999779e+02
2.026920000000000073e+03 2.993220499999999902e+02
2.027585000000000036e+03 3.004056100000000242e+02
2.028250000000000000e+03 3.004569000000000187e+02
2.028914999999999964e+03 2.993437799999999811e+02
2.029579999999999927e+03 3.005382099999999923e+02
2.030244999999999891e+03 3.004288999999999987e+02
2.030910000000000082e+03 3.007133999999999787e+02
2.031575000000000045e+03 2.995333299999999781e+02
2.032240000000000009e+03 3.015083500000000072e+02
2.032904999999999973e+03 3.006696099999999774e+02
2.033569999999999936e+03 3.005726399999999785e+02
2.034234999999999900e+03 3.000965100000000234e+02
2.034900000000000091e+03 2.991631300000000238e+02
2.035565000000000055e+03 3.000612199999999916e+02
2.036230000000000018e+03 3.010419099999999730e+02
2.036894999999999982e+03 3.004545299999999770e+02
2.037559999999999945e+03 2.988718099999999822e+02
2.038224999999999909e+03 2.997929199999999810e+02
2.038890000000000100e+03 2.991967599999999834e+02
2.039555000000000064e+03 2.990650200000000041e+02
2.040220000000000027e+03 2.999721400000000244e+02
2.040884999999999991e+03 3.009621399999999767e+02
2.041549999999999955e+03 3.000614699999999857e+02
2.042214999999999918e+03 3.017054999999999723e+02
2.042880000000000109e+03 3.003055499999999824e+02
2.043545000000000073e+03 2.996412799999999947e+02
2.044210000000000036e+03 3.006903899999999794e+02
2.044875000000000000e+03 2.996607700000000136e+02
2.045539999999999964e+03 3.007329500000000166e+02
2.046204999999999927e+03 3.009563800000000242e+02
2.046869999999999891e+03 2.991675700000000120e+02
2.047535000000000082e+03 3.004217399999999998e+02
2.048199999999999818e+03 2.996452899999999886e+02
2.048864999999999782e+03 2.992032899999999813e+02
2.049530000000000200e+03 3.007466299999999819e+02
2.050195000000000164e+03 3.007864999999999895e+02
2.050860000000000127e+03 3.008549499999999739e+02
2.051525000000000091e+03 2.999345900000000142e+02
2.052190000000000055e+03 3.000024900000000230e+02
2.052855000000000018e+03 2.995201500000000010e+02
2.053519999999999982e+03 3.004496399999999880e+02
2.054184999999999945e+03 2.980353099999999813e+02
2.054849999999999909e+03 2.989209900000000175e+02
2.055514999999999873e+03 3.003488500000000272e+02
2.056179999999999836e+03 2.991441399999999931e+02
2.056844999999999800e+03 2.994679199999999923e+02
2.057510000000000218e+03 3.002300399999999740e+02
2.058175000000000182e+03 3.008027799999999843e+02
2.058840000000000146e+03 2.994646299999999997e+02
2.059505000000000109e+03 3.012148700000000190e+02
2.060170000000000073e+03 3.004012200000000234e+02
2.060835000000000036e+03 2.999807299999999941e+02
2.061500000000000000e+03 3.001484800000000064e+02
2.062164999999999964e+03 3.007468499999999949e+02
2.062829999999999927e+03 3.001333900000000199e+02
2.063494999999999891e+03 3.004241400000000226e+02
2.064159999999999854e+03 3.001976500000000101e+02
2.064824999999999818e+03 3.011276300000000106e+02
2.065489999999999782e+03 2.993062800000000152e+02
2.066155000000000200e+03 2.985727299999999786e+02
2.066820000000000164e+03 2.997441499999999905e+02
2.067485000000000127e+03 2.997962800000000243e+02
2.068150000000000091e+03 3.010978000000000065e+02
2.068815000000000055e+03 3.006049699999999802e+02
2.069480000000000018e+03 2.983913699999999949e+02
2.070144999999999982e+03 2.989681699999999864e+02
2.070809999999999945e+03 3.020310299999999870e+02
2.071474999999999909e+03 2.991168999999999869e+02
2.072139999999999873e+03 2.999828200000000038e+02
2.072804999999999836e+03 3.007993399999999724e+02
2.073469999999999800e+03 3.017144999999999868e+02
2.074135000000000218e+03 2.994596700000000169e+02
2.074800000000000182e+03 2.999109700000000203e+02
2.075465000000000146e+03 2.998373399999999833e+02
2.076130000000000109e+03 2.999284999999999854e+02
2.076795000000000073e+03 2.997707199999999830e+02
2.077460000000000036e+03 2.987667599999999766e+02
2.078125000000000000e+03 2.995661400000000185e+02
2.078789999999999964e+03 3.004679800000000114e+02
2.079454999999999927e+03 3.014386900000000082e+02
2.080119999999999891e+03 2.998689699999999903e+02
2.080784999999999854e+03 2.989735699999999952e+02
2.081449999999999818e+03 3.001353700000000231e+02
2.082114999999999782e+03 2.994544099999999958e+02
2.082780000000000200e+03 2.995749200000000201e+02
2.083445000000000164e+03 2.992198099999999954e+02
2.084110000000000127e+03 3.012498699999999872e+02
2.084775000000000091e+03 2.993139800000000150e+02
2.085440000000000055e+03 2.999735000000000014e+02
2.086105000000000018e+03 2.991583099999999718e+02
2.086769999999999982e+03 2.992922599999999989e+02
2.087434999999999945e+03 3.000167999999999893e+02
2.088099999999999909e+03 2.999805700000000002e+02
2.088764999999999873e+03 3.000507499999999936e+02
2.089429999999999836e+03 2.998471400000000244e+02
2.090094999999999800e+03 3.000818199999999933e+02
2.090760000000000218e+03 2.997892400000000066e+02
2.091425000000000182e+03 2.997404399999999782e+02
2.092090000000000146e+03 2.993259400000000028e+02
2.092755000000000109e+03 2.995686000000000035e+02
2.093420000000000073e+03 3.006890399999999772e+02
2.094085000000000036e+03 3.006311600000000226e+02
2.094750000000000000e+03 3.003573600000000283e+02
2.095414999999999964e+03 3.000379800000000046e+02
2.096079999999999927e+03 2.999503199999999765e+02
2.096744999999999891e+03 2.995310600000000250e+02
2.097409999999999854e+03 2.989917300000000182e+02
2.098074999999999818e+03 2.996300899999999956e+02
2.098739999999999782e+03 3.012721599999999853e+02
2.099405000000000200e+03 3.001597600000000057e+02
2.100070000000000164e+03 3.010435100000000261e+02
2.100735000000000127e+03 3.004833800000000110e+02
2.101400000000000091e+03 2.996401900000000182e+02
2.102065000000000055e+03 2.998185100000000034e+02
2.102730000000000018e+03 2.981457599999999957e+02
2.103394999999999982e+03 2.984551900000000160e+02
2.104059999999999945e+03 3.006429600000000164e+02
2.104724999999999909e+03 2.985495199999999727e+02
2.105389999999999873e+03 2.994729600000000005e+02
2.106054999999999836e+03 2.987134599999999978e+02
2.106719999999999800e+03 2.995487899999999968e+02
2.107385000000000218e+03 3.005401100000000270e+02
2.108050000000000182e+03 2.992497099999999932e+02
2.108715000000000146e+03 3.014324500000000171e+02
2.109380000000000109e+03 3.003917900000000145e+02
2.110045000000000073e+03 3.010416700000000105e+02
2.110710000000000036e+03 3.006809099999999830e+02
2.111375000000000000e+03 2.990046199999999885e+02
2.112039999999999964e+03 2.995456800000000044e+02
2.112704999999999927e+03 2.998266399999999976e+02
2.113369999999999891e+03 2.995633100000000013e+02
2.114034999999999854e+03 3.004880400000000122e+02
2.114699999999999818e+03 3.003394599999999741e+02
2.115364999999999782e+03 2.993981600000000185e+02
2.116030000000000200e+03 2.997939900000000080e+02
2.116695000000000164e+03 3.001539300000000026e+02
2.117360000000000127e+03 3.007911899999999719e+02
2.118025000000000091e+03 3.003360799999999813e+02
2.118690000000000055e+03 2.993875800000000140e+02
2.119355000000000018e+03 3.015143199999999979e+02
2.120019999999999982e+03 3.000655800000000113e+02
2.120684999999999945e+03 2.994506299999999896e+02
2.121349999999999909e+03 3.004680799999999863e+02
2.122014999999999873e+03 2.994827500000000100e+02
2.122679999999999836e+03 2.998859100000000240e+02
2.123344999999999800e+03 2.999419899999999757e+02
2.124010000000000218e+03 2.995197800000000257e+02
2.124675000000000182e+03 2.995947300000000268e+02
2.125340000000000146e+03 2.991081500000000233e+02
2.126005000000000109e+03 2.987364900000000034e+02
2.126670000000000073e+03 2.981143500000000017e+02
2.127335000000000036e+03 2.991390799999999786e+02
2.128000000000000000e+03 3.002768800000000056e+02
2.128664999999999964e+03 2.996921500000000265e+02
2.129329999999999927e+03 2.999381399999999758e+02
2.129994999999999891e+03 2.994759999999999991e+02
2.130659999999999854e+03 2.986462900000000218e+02
2.131324999999999818e+03 2.982832099999999969e+02
2.131989999999999782e+03 2.994696200000000204e+02
2.132655000000000200e+03 3.008155699999999797e+02
2.133320000000000164e+03 3.015187399999999798e+02
2.133985000000000127e+03 2.993224299999999971e+02
2.134650000000000091e+03 3.002351199999999949e+02
2.135315000000000055e+03 3.000136699999999905e+02
2.135980000000000018e+03 3.006686100000000010e+02
2.136644999999999982e+03 3.010115599999999745e+02
2.137309999999999945e+03 2.981012200000000121e+02
2.137974999999999909e+03 3.006158599999999979e+02
2.138639999999999873e+03 3.000020099999999843e+02
2.139304999999999836e+03 2.995389400000000251e+02
2.139969999999999800e+03 2.999094600000000241e+02
2.140635000000000218e+03 2.994027699999999754e+02
2.141300000000000182e+03 2.986395600000000172e+02
2.141965000000000146e+03 2.996618599999999901e+02
2.142630000000000109e+03 3.000526699999999778e+02
2.143295000000000073e+03 2.996423500000000217e+02
2.143960000000000036e+03 2.997999399999999923e+02
2.144625000000000000e+03 3.007338500000000181e+02
2.145289999999999964e+03 3.013919500000000085e+02
2.145954999999999927e+03 2.999937300000000278e+02
2.146619999999999891e+03 2.993031799999999976e+02
2.147284999999999854e+03 3.008389500000000112e+02
2.147949999999999818e+03 2.997792600000000220e+02
2.148614999999999782e+03 2.992341599999999744e+02
2.149280000000000200e+03 2.993308999999999855e+02
2.149945000000000164e+03 2.994876600000000053e+02
2.150610000000000127e+03 2.994194100000000276e+02
2.151275000000000091e+03 2.985359900000000266e+02
2.151940000000000055e+03 2.992300900000000183e+02
2.152605000000000018e+03 2.995862500000000068e+02
2.153269999999999982e+03 2.997976899999999887e+02
2.153934999999999945e+03 3.002363799999999969e+02
2.154599999999999909e+03 3.001542400000000157e+02
2.155264999999999873e+03 3.005212399999999775e+02
2.155929999999999836e+03 2.994223499999999945e+02
2.156594999999999800e+03 2.992447599999999852e+02
2.157260000000000218e+03 3.002595200000000091e+02
2.157925000000000182e+03 3.008272999999999797e+02
2.158590000000000146e+03 2.997015000000000100e+02
2.159255000000000109e+03 2.993082099999999741e+02
2.159920000000000073e+03 3.006988799999999742e+02
2.160585000000000036e+03 3.001889800000000150e+02
2.161250000000000000e+03 2.996245799999999804e+02
2.161914999999999964e+03 3.005640099999999961e+02
2.162579999999999927e+03 2.992200399999999831e+02
2.163244999999999891e+03 3.009628700000000094e+02
2.163909999999999854e+03 3.002296699999999987e+02
2.164574999999999818e+03 3.000320699999999761e+02
2.165239999999999782e+03 3.002556599999999776e+02
2.165905000000000200e+03 2.999302400000000262e+02
2.166570000000000164e+03 2.986047599999999989e+02
2.167235000000000127e+03 3.005172000000000025e+02
2.167900000000000091e+03 3.009805499999999938e+02
2.168565000000000055e+03 3.004394800000000032e+02
2.169230000000000018e+03 3.007421499999999810e+02
2.169894999999999982e+03 2.998481100000000197e+02
2.170559999999999945e+03 3.008664099999999735e+02
2.171224999999999909e+03 2.994508500000000026e+02
2.171889999999999873e+03 3.001478599999999801e+02
2.172554999999999836e+03 3.007468099999999822e+02
2.173219999999999800e+03 3.010447399999999902e+02
2.173885000000000218e+03 3.011046000000000049e+02
2.174550000000000182e+03 2.990421999999999798e+02
2.175215000000000146e+03 3.008947400000000130e+02
2.175880000000000109e+03 3.012482800000000225e+02
2.176545000000000073e+03 2.988899799999999800e+02
2.177210000000000036e+03 3.012106200000000058e+02
2.177875000000000000e+03 2.995219000000000165e+02
2.178539999999999964e+03 2.994955199999999991e+02
2.179204999999999927e+03 2.994667400000000157e+02
2.179869999999999891e+03 2.999514100000000099e+02
2.180534999999999854e+03 3.006067300000000273e+02
2.181199999999999818e+03 2.993346000000000231e+02
2.181864999999999782e+03 3.022190499999999815e+02
2.182530000000000200e+03 2.995346799999999803e+02
2.183195000000000164e+03 2.997386200000000258e+02
2.183860000000000127e+03 3.008447800000000143e+02
2.184525000000000091e+03 3.019199499999999716e+02
2.185190000000000055e+03 3.018129500000000007e+02
2.185855000000000018e+03 3.003803100000000086e+02
2.186519999999999982e+03 3.002833800000000224e+02
2.187184999999999945e+03 3.001789899999999989e+02
2.187849999999999909e+03 3.003100499999999897e+02
2.188514999999999873e+03 2.999203999999999724e+02
2.189179999999999836e+03 3.016434100000000171e+02
2.189844999999999800e+03 2.979735000000000014e+02
2.190510000000000218e+03 3.003947200000000066e+02
2.191175000000000182e+03 2.996258100000000013e+02
2.191840000000000146e+03 3.000348299999999995e+02
2.192505000000000109e+03 2.996229999999999905e+02
2.193170000000000073e+03 3.005849699999999984e+02
2.193835000000000036e+03 3.002115299999999820e+02
2.194500000000000000e+03 2.999439300000000230e+02
2.195164999999999964e+03 2.986215799999999945e+02
2.195829999999999927e+03 3.004687799999999811e+02
2.196494999999999891e+03 2.987637399999999843e+02
2.197159999999999854e+03 2.999614100000000008e+02
2.197824999999999818e+03 2.990220199999999977e+02
2.198489999999999782e+03 3.001750700000000052e+02
2.199155000000000200e+03 2.999358199999999783e+02
2.199820000000000164e+03 2.986747599999999920e+02
2.200485000000000127e+03 3.015881400000000099e+02
2.201150000000000091e+03 3.000284599999999955e+02
2.201815000000000055e+03 2.999818799999999896e+02
2.202480000000000018e+03 3.013746100000000183e+02
2.203144999999999982e+03 2.999171699999999987e+02
2.203809999999999945e+03 3.001818900000000099e+02
2.204474999999999909e+03 3.007424199999999814e+02
2.205139999999999873e+03 3.011724600000000009e+02
2.205804999999999836e+03 2.994445999999999799e+02
2.206469999999999800e+03 3.003056300000000078e+02
2.207135000000000218e+03 2.994412100000000123e+02
2.207800000000000182e+03 3.010810299999999984e+02
2.208465000000000146e+03 3.007479200000000219e+02
2.209130000000000109e+03 2.989047199999999975e+02
2.209795000000000073e+03 2.996679800000000000e+02
2.210460000000000036e+03 3.016557300000000055e+02
2.211125000000000000e+03 2.996981799999999794e+02
2.211789999999999964e+03 3.000996000000000095e+02
2.212454999999999927e+03 3.003368800000000078e+02
2.213119999999999891e+03 3.007960600000000113e+02
2.213784999999999854e+03 3.006575300000000084e+02
2.214449999999999818e+03 2.999613800000000197e+02
2.215114999999999782e+03 3.014192800000000148e+02
2.215780000000000200e+03 3.010536299999999983e+02
2.216445000000000164e+03 2.985927699999999732e+02
2.217110000000000127e+03 3.010871700000000146e+02
2.217775000000000091e+03 3.002609100000000240e+02
2.218440000000000055e+03 3.002668899999999894e+02
2.219105000000000018e+03 2.996553999999999860e+02
2.219769999999999982e+03 3.003637400000000071e+02
2.220434999999999945e+03 3.006912300000000187e+02
2.221099999999999909e+03 2.999901899999999841e+02
2.221764999999999873e+03 3.002866300000000024e+02
2.222429999999999836e+03 2.995469600000000128e+02
2.223094999999999800e+03 3.002830700000000093e+02
2.223760000000000218e+03 2.991368400000000065e+02
2.224425000000000182e+03 3.003545599999999922e+02
2.225090000000000146e+03 2.999336200000000190e+02
2.225755000000000109e+03 2.988581199999999853e+02
2.226420000000000073e+03 2.994626999999999839e+02
2.227085000000000036e+03 3.000450799999999845e+02
2.227750000000000000e+03 3.001666700000000105e+02
2.228414999999999964e+03 3.010722200000000157e+02
2.229079999999999927e+03 3.010541600000000244e+02
2.229744999999999891e+03 3.002118199999999888e+02
2.230409999999999854e+03 3.007937099999999759e+02
2.231074999999999818e+03 3.004673799999999915e+02
2.231739999999999782e+03 3.002103500000000054e+02
2.232405000000000200e+03 2.994804500000000189e+02
2.233070000000000164e+03 2.990677099999999768e+02
2.233735000000000127e+03 2.987386500000000069e+02
2.234400000000000091e+03 2.995555600000000140e+02
2.235065000000000055e+03 2.992950500000000034e+02
2.235730000000000018e+03 3.015497700000000236e+02
2.236394999999999982e+03 2.990584099999999808e+02
2.237059999999999945e+03 2.995719199999999773e+02
2.237724999999999909e+03 3.006271300000000224e+02
2.238389999999999873e+03 3.002105500000000120e+02
2.239054999999999836e+03 3.001957300000000259e+02
2.239719999999999800e+03 3.009956199999999740e+02
2.240385000000000218e+03 3.001735100000000216e+02
2.241050000000000182e+03 2.998763200000000211e+02
2.241715000000000146e+03 2.988870000000000005e+02
2.242380000000000109e+03 3.011897999999999911e+02
2.243045000000000073e+03 2.996926599999999894e+02
2.243710000000000036e+03 3.003897699999999986e+02
2.244375000000000000e+03 2.995503800000000183e+02
2.245039999999999964e+03 3.000454700000000230e+02
2.245704999999999927e+03 3.002021599999999921e+02
2.246369999999999891e+03 2.992016899999999850e+02
2.247034999999999854e+03 3.003621299999999792e+02
2.247699999999999818e+03 2.994375900000000001e+02
2.248364999999999782e+03 3.001421900000000278e+02
2.249030000000000200e+03 2.998636900000000196e+02
2.249695000000000164e+03 3.000514200000000073e+02
2.250360000000000127e+03 3.010405900000000088e+02
2.251025000000000091e+03 2.989123099999999909e+02
2.251690000000000055e+03 2.990468099999999936e+02
2.252355000000000018e+03 3.006947000000000116e+02
2.253019999999999982e+03 3.009911200000000235e+02
2.253684999999999945e+03 2.992613000000000056e+02
2.254349999999999909e+03 3.008804900000000089e+02
2.255014999999999873e+03 2.991931700000000092e+02
2.255679999999999836e+03 3.011957699999999818e+02
2.256344999999999800e+03 3.003505099999999857e+02
2.257010000000000218e+03 3.008961899999999901e+02
2.257675000000000182e+03 3.000261699999999792e+02
2.258340000000000146e+03 3.005631700000000137e+02
2.259005000000000109e+03 2.997645899999999983e+02
2.259670000000000073e+03 3.001745099999999979e+02
2.260335000000000036e+03 3.003023900000000026e+02
2.261000000000000000e+03 2.995617899999999736e+02
2.261664999999999964e+03 3.009815100000000143e+02
2.262329999999999927e+03 3.009799399999999991e+02
2.262994999999999891e+03 2.998367299999999886e+02
2.263659999999999854e+03 2.988888499999999908e+02
2.264324999999999818e+03 2.996108500000000276e+02
2.264989999999999782e+03 2.995710599999999886e+02
2.265655000000000200e+03 2.990269799999999805e+02
2.266320000000000164e+03 2.997190899999999942e+02
2.266985000000000127e+03 3.007253600000000233e+02
2.267650000000000091e+03 2.994747899999999845e+02
2.268315000000000055e+03 3.010101300000000037e+02
2.268980000000000018e+03 2.999463000000000079e+02
2.269644999999999982e+03 2.987146399999999744e+02
2.270309999999999945e+03 2.999511100000000283e+02
2.270974999999999909e+03 2.990033199999999738e+02
2.271639999999999873e+03 2.988385400000000232e+02
2.272304999999999836e+03 3.010214500000000157e+02
2.272969999999999800e+03 2.998238200000000120e+02
2.273635000000000218e+03 2.995143800000000169e+02
2.274300000000000182e+03 3.004583299999999895e+02
2.274965000000000146e+03 2.989600500000000238e+02
2.275630000000000109e+03 3.007008299999999963e+02
2.276295000000000073e+03 2.992755099999999970e+02
2.276960000000000036e+03 2.997369400000000041e+02
2.277625000000000000e+03 3.011416800000000080e+02
2.278289999999999964e+03 3.018075999999999794e+02
2.278954999999999927e+03 3.005408899999999903e+02
2.279619999999999891e+03 3.001287199999999871e+02
2.280284999999999854e+03 3.005761699999999905e+02
2.280949999999999818e+03 3.006158800000000042e+02
2.281614999999999782e+03 3.004492300000000000e+02
2.282280000000000200e+03 3.000335600000000227e+02
2.282945000000000164e+03 3.001339699999999766e+02
2.283610000000000127e+03 3.011156300000000101e+02
2.284275000000000091e+03 2.995345899999999801e+02
2.284940000000000055e+03 2.991842700000000264e+02
2.285605000000000018e+03 3.003697599999999852e+02
2.286269999999999982e+03 3.008384500000000230e+02
2.286934999999999945e+03 3.001512999999999920e+02
2.287599999999999909e+03 2.988184299999999780e+02
2.288264999999999873e+03 2.999861399999999776e+02
2.288929999999999836e+03 3.005710599999999886e+02
2.289594999999999800e+03 2.994210299999999734e+02
2.290260000000000218e+03 3.009756100000000174e+02
2.290925000000000182e+03 2.995447800000000029e+02
2.291590000000000146e+03 3.003136999999999830e+02
2.292255000000000109e+03 2.998242700000000127e+02
2.292920000000000073e+03 3.007655899999999747e+02
2.293585000000000036e+03 2.995754999999999768e+02
2.294250000000000000e+03 3.004782099999999900e+02
2.294914999999999964e+03 2.999119099999999776e+02
2.295579999999999927e+03 2.998400500000000193e+02
2.296244999999999891e+03 3.004129899999999793e+02
2.296909999999999854e+03 3.024076499999999896e+02
2.297574999999999818e+03 2.993375800000000027e+02
2.298239999999999782e+03 2.999347200000000271e+02
2.298905000000000200e+03 2.998002700000000118e+02
2.299570000000000164e+03 2.996745000000000232e+02
2.300235000000000127e+03 2.996272500000000036e+02
2.300900000000000091e+03 3.006545800000000099e+02
2.301565000000000055e+03 2.997685900000000174e+02
2.302230000000000018e+03 3.000000499999999874e+02
2.302894999999999982e+03 2.997568299999999795e+02
2.303559999999999945e+03 2.996969100000000026e+02
2.304224999999999909e+03 3.020675899999999956e+02
2.304889999999999873e+03 2.988266600000000039e+02
2.305554999999999836e+03 2.999637200000000234e+02
2.306219999999999800e+03 3.013012800000000198e+02
2.306885000000000218e+03 3.007413199999999733e+02
2.307550000000000182e+03 2.999365300000000047e+02
2.308215000000000146e+03 3.015640900000000215e+02
2.308880000000000109e+03 2.997974800000000073e+02
2.309545000000000073e+03 2.998647399999999834e+02
2.310210000000000036e+03 3.002209500000000162e+02
2.310875000000000000e+03 3.000597099999999955e+02
2.311539999999999964e+03 2.999082700000000159e+02
2.312204999999999927e+03 2.986091799999999807e+02
2.312869999999999891e+03 3.002633500000000026e+02
2.313534999999999854e+03 2.995296099999999910e+02
2.314199999999999818e+03 2.996734099999999899e+02
2.314864999999999782e+03 3.008141699999999901e+02
2.315530000000000200e+03 2.995194999999999936e+02
2.316195000000000164e+03 3.000908000000000015e+02
2.316860000000000127e+03 3.000975500000000125e+02
2.317525000000000091e+03 2.992369699999999852e+02
2.318190000000000055e+03 3.011621000000000095e+02
2.318855000000000018e+03 2.991001899999999978e+02
2.319519999999999982e+03 3.006158199999999852e+02
2.320184999999999945e+03 3.002327399999999784e+02
2.320849999999999909e+03 2.998786499999999933e+02
2.321514999999999873e+03 2.992187500000000000e+02
2.322179999999999836e+03 2.989767299999999750e+02
2.322844999999999800e+03 2.985322499999999764e+02
2.323510000000000218e+03 2.993765000000000214e+02
2.324175000000000182e+03 3.003827999999999747e+02
2.324840000000000146e+03 3.010910700000000020e+02
2.325505000000000109e+03 2.988137100000000146e+02
2.326170000000000073e+03 3.014230499999999893e+02
2.326835000000000036e+03 2.989757999999999925e+02
2.327500000000000000e+03 3.004289299999999798e+02
2.328164999999999964e+03 2.988106000000000222e+02
2.328829999999999927e+03 2.989991899999999987e+02
2.329494999999999891e+03 2.997144499999999994e+02
2.330159999999999854e+03 3.017623899999999821e+02
2.330824999999999818e+03 3.001476000000000113e+02
2.331489999999999782e+03 3.002393700000000081e+02
2.332155000000000200e+03 2.997037199999999757e+02
2.332820000000000164e+03 2.999149400000000014e+02
2.333485000000000127e+03 3.004052800000000047e+02
2.334150000000000091e+03 3.011301100000000019e+02
2.334815000000000055e+03 2.995802100000000223e+02
2.335480000000000018e+03 3.002038999999999760e+02
2.336144999999999982e+03 3.002561600000000226e+02
2.336809999999999945e+03 3.011461800000000153e+02
2.337474999999999909e+03 2.994344300000000203e+02
2.338139999999999873e+03 2.991949200000000246e+02
2.338804999999999836e+03 2.992154499999999757e+02
2.339469999999999800e+03 2.997096599999999853e+02
2.340135000000000218e+03 3.007902599999999893e+02
2.340800000000000182e+03 2.988329200000000014e+02
2.341465000000000146e+03 2.989285499999999729e+02
2.342130000000000109e+03 3.002790400000000091e+02
2.342795000000000073e+03 2.996722300000000132e+02
2.343460000000000036e+03 2.999267600000000016e+02
2.344125000000000000e+03 3.012757899999999722e+02
2.344789999999999964e+03 2.986975899999999911e+02
2.345454999999999927e+03 3.009869299999999726e+02
2.346119999999999891e+03 2.990733299999999986e+02
2.346784999999999854e+03 3.018796600000000012e+02
2.347449999999999818e+03 2.989745199999999841e+02
2.348114999999999782e+03 2.999598799999999983e+02
2.348780000000000200e+03 3.002060799999999858e+02
2.349445000000000164e+03 3.003087699999999813e+02
2.350110000000000127e+03 3.004073799999999892e+02
2.350775000000000091e+03 2.988891899999999850e+02
2.351440000000000055e+03 2.981291299999999751e+02
2.352105000000000018e+03 2.996895000000000095e+02
2.352769999999999982e+03 2.990164800000000014e+02
2.353434999999999945e+03 2.997606999999999857e+02
2.354099999999999909e+03 3.014658400000000142e+02
2.354764999999999873e+03 2.997155000000000200e+02
2.355429999999999836e+03 3.002690400000000182e+02
2.356094999999999800e+03 3.011141000000000076e+02
2.356760000000000218e+03 2.993621099999999728e+02
2.357425000000000182e+03 2.998495599999999968e+02
2.358090000000000146e+03 3.003233500000000049e+02
2.358755000000000109e+03 2.997672900000000027e+02
2.359420000000000073e+03 2.975858499999999935e+02
2.360085000000000036e+03 3.001770200000000273e+02
2.360750000000000000e+03 3.003231499999999983e+02
2.361414999999999964e+03 2.996339500000000271e+02
2.362079999999999927e+03 2.986608499999999822e+02
2.362744999999999891e+03 2.994831500000000233e+02
2.363409999999999854e+03 3.011695399999999836e+02
2.364074999999999818e+03 2.992397599999999898e+02
2.364739999999999782e+03 3.011291499999999814e+02
2.365405000000000200e+03 3.004099400000000060e+02
2.366070000000000164e+03 3.001366399999999999e+02
2.366735000000000127e+03 3.000351400000000126e+02
2.367400000000000091e+03 3.011610400000000141e+02
2.368065000000000055e+03 3.019250700000000052e+02
2.368730000000000018e+03 3.005372699999999782e+02
2.369394999999999982e+03 3.001449600000000260e+02
2.370059999999999945e+03 3.000088400000000206e+02
2.370724999999999909e+03 2.993629199999999742e+02
2.371389999999999873e+03 3.012380099999999743e+02
2.372054999999999836e+03 2.989506400000000212e+02
2.372719999999999800e+03 2.991792800000000057e+02
2.373385000000000218e+03 2.991312599999999975e+02
2.374050000000000182e+03 2.991622800000000097e+02
2.374715000000000146e+03 2.996707000000000107e+02
2.375380000000000109e+03 2.989785400000000095e+02
2.376045000000000073e+03 2.989996800000000121e+02
2.376710000000000036e+03 3.007301299999999742e+02
2.377375000000000000e+03 3.017415700000000243e+02
2.378039999999999964e+03 3.008442600000000198e+02
2.378704999999999927e+03 3.018815799999999854e+02
2.379369999999999891e+03 2.995749999999999886e+02
2.380034999999999854e+03 2.990325799999999958e+02
2.380699999999999818e+03 3.002384299999999939e+02
2.381364999999999782e+03 2.997399899999999775e+02
2.382030000000000200e+03 3.006299500000000080e+02
2.382695000000000164e+03 3.011636300000000119e+02
2.383360000000000127e+03 3.005132100000000150e+02
2.384025000000000091e+03 2.997385400000000004e+02
2.384690000000000055e+03 3.000646899999999846e+02
2.385355000000000018e+03 3.004406099999999924e+02
2.386019999999999982e+03 2.991326300000000060e+02
2.386684999999999945e+03 2.985701000000000249e+02
2.387349999999999909e+03 3.027918999999999983e+02
2.388014999999999873e+03 3.012210600000000227e+02
2.388679999999999836e+03 3.004413900000000126e+02
2.389344999999999800e+03 3.005301999999999794e+02
2.390010000000000218e+03 3.001369000000000256e+02
2.390675000000000182e+03 3.002436700000000087e+02
2.391340000000000146e+03 2.987005500000000211e+02
2.392005000000000109e+03 3.002786500000000274e+02
2.392670000000000073e+03 2.997869999999999777e+02
2.393335000000000036e+03 2.995445799999999963e+02
2.394000000000000000e+03 2.995939000000000192e+02
2.394664999999999964e+03 3.002227800000000002e+02
2.395329999999999927e+03 3.004243599999999788e+02
2.395994999999999891e+03 2.987312299999999823e+02
2.396659999999999854e+03 3.017310699999999883e+02
2.397324999999999818e+03 3.004311599999999771e+02
2.397989999999999782e+03 2.995103399999999851e+02
2.398655000000000200e+03 2.995229400000000055e+02
2.399320000000000164e+03 2.993483200000000011e+02
2.399985000000000127e+03 3.000373900000000162e+02
2.400650000000000091e+03 2.986575300000000084e+02
2.401315000000000055e+03 2.995281899999999951e+02
2.401980000000000018e+03 3.014144900000000007e+02
2.402644999999999982e+03 3.002521399999999971e+02
2.403309999999999945e+03 2.993747599999999807e+02
2.403974999999999909e+03 2.996015800000000127e+02
2.404639999999999873e+03 2.996042199999999980e+02
2.405304999999999836e+03 3.002158999999999764e+02
2.405969999999999800e+03 3.006458600000000274e+02
2.406635000000000218e+03 2.999273200000000088e+02
2.407300000000000182e+03 3.003319999999999936e+02
2.407965000000000146e+03 2.987854100000000130e+02
2.408630000000000109e+03 3.006447099999999750e+02
2.409295000000000073e+03 2.996362700000000245e+02
2.409960000000000036e+03 3.010132699999999772e+02
2.410625000000000000e+03 2.992392800000000079e+02
2.411289999999999964e+03 3.000000400000000127e+02
2.411954999999999927e+03 2.992434700000000021e+02
2.412619999999999891e+03 3.032458399999999870e+02
2.413284999999999854e+03 2.989461299999999824e+02
2.413949999999999818e+03 2.998010100000000193e+02
2.414614999999999782e+03 3.001783699999999726e+02
2.415280000000000200e+03 3.006268600000000220e+02
2.415945000000000164e+03 3.015984500000000139e+02
2.416610000000000127e+03 2.993996999999999957e+02
2.417275000000000091e+03 2.986021600000000262e+02
2.417940000000000055e+03 2.990354899999999816e+02
2.418605000000000018e+03 2.994954799999999864e+02
2.419269999999999982e+03 3.000756799999999771e+02
2.419934999999999945e+03 3.008023499999999899e+02
2.420599999999999909e+03 3.000267799999999738e+02
2.421264999999999873e+03 2.995193600000000060e+02
2.421929999999999836e+03 3.004471599999999967e+02
2.422594999999999800e+03 3.014755799999999795e+02
2.423260000000000218e+03 2.998874500000000012e+02
2.423925000000000182e+03 2.996771499999999833e+02
2.424590000000000146e+03 2.999428100000000086e+02
2.425255000000000109e+03 2.996121400000000108e+02
2.425920000000000073e+03 3.005991900000000214e+02
2.426585000000000036e+03 2.994297300000000064e+02
2.427250000000000000e+03 2.995405700000000024e+02
2.427914999999999964e+03 2.996898800000000165e+02
2.428579999999999927e+03 3.008641700000000014e+02
2.429244999999999891e+03 3.006976500000000101e+02
2.429909999999999854e+03 2.995624399999999810e+02
2.430574999999999818e+03 3.009247500000000173e+02
2.431239999999999782e+03 2.988266399999999976e+02
2.431905000000000200e+03 3.004268999999999892e+02
2.432570000000000164e+03 2.996709500000000048e+02
2.433235000000000127e+03 2.992107100000000059e+02
2.433900000000000091e+03 3.008723800000000210e+02
2.434565000000000055e+03 3.009195399999999836e+02
2.435230000000000018e+03 2.998617899999999850e+02
2.435894999999999982e+03 3.005188699999999926e+02
2.436559999999999945e+03 2.996961299999999824e+02
2.437224999999999909e+03 2.997468600000000265e+02
2.437889999999999873e+03 2.997136699999999792e+02
2.438554999999999836e+03 3.010810299999999984e+02
2.439219999999999800e+03 3.014394800000000032e+02
2.439885000000000218e+03 2.976779700000000162e+02
2.440550000000000182e+03 3.001710499999999797e+02
2.441215000000000146e+03 3.011653900000000021e+02
2.441880000000000109e+03 3.007198700000000144e+02
2.442545000000000073e+03 3.010760000000000218e+02
2.443210000000000036e+03 2.995164100000000076e+02
2.443875000000000000e+03 2.999016399999999862e+02
2.444539999999999964e+03 3.002855599999999754e+02
2.445204999999999927e+03 2.989359200000000101e+02
2.445869999999999891e+03 2.988478900000000067e+02
2.446534999999999854e+03 2.994737099999999828e+02
2.447199999999999818e+03 2.993672100000000000e+02
2.447864999999999782e+03 3.009672899999999913e+02
2.448530000000000200e+03 2.997413700000000176e+02
2.449195000000000164e+03 3.010306899999999928e+02
2.449860000000000127e+03 3.002935800000000199e+02
2.450525000000000091e+03 3.016220299999999952e+02
2.451190000000000055e+03 2.997383800000000065e+02
2.451855000000000018e+03 2.991757299999999873e+02
2.452519999999999982e+03 3.005673100000000204e+02
2.453184999999999945e+03 3.002416799999999739e+02
2.453849999999999909e+03 3.015173399999999901e+02
2.454514999999999873e+03 3.004373299999999745e+02
2.455179999999999836e+03 2.998269300000000044e+02
2.455844999999999800e+03 3.002684100000000171e+02
2.456510000000000218e+03 3.010632800000000202e+02
2.457175000000000182e+03 2.996484399999999937e+02
2.457840000000000146e+03 2.985756700000000023e+02
2.458505000000000109e+03 3.014814600000000269e+02
2.459170000000000073e+03 3.003016700000000014e+02
2.459835000000000036e+03 3.010224900000000048e+02
2.460500000000000000e+03 3.008577099999999973e+02
2.461164999999999964e+03 2.988669399999999996e+02
2.461829999999999927e+03 3.006050999999999931e+02
2.462494999999999891e+03 2.995219000000000165e+02
2.463159999999999854e+03 3.005161299999999756e+02
2.463824999999999818e+03 3.009881899999999746e+02
2.464489999999999782e+03 3.006008899999999926e+02
2.465155000000000200e+03 3.005120499999999879e+02
2.465820000000000164e+03 3.021683499999999754e+02
2.466485000000000127e+03 2.994042999999999779e+02
2.467150000000000091e+03 3.016065100000000143e+02
2.467815000000000055e+03 3.000142299999999977e+02
2.468480000000000018e+03 3.007743899999999826e+02
2.469144999999999982e+03 3.000887900000000172e+02
2.469809999999999945e+03 3.012158800000000269e+02
2.470474999999999909e+03 3.001988200000000120e+02
2.471139999999999873e+03 3.003420600000000036e+02
2.471804999999999836e+03 3.005781799999999748e+02
2.472469999999999800e+03 2.989278699999999844e+02
2.473135000000000218e+03 3.005045400000000200e+02
2.473800000000000182e+03 2.998943499999999744e+02
2.474465000000000146e+03 3.002785700000000020e+02
2.475130000000000109e+03 3.000973999999999933e+02
2.475795000000000073e+03 3.004154800000000023e+02
2.476460000000000036e+03 2.991612400000000207e+02
2.477125000000000000e+03 3.002369499999999789e+02
2.477789999999999964e+03 3.008695999999999913e+02
2.478454999999999927e+03 2.983861400000000117e+02
2.479119999999999891e+03 2.996019000000000005e+02
2.479784999999999854e+03 2.995233299999999872e+02
2.480449999999999818e+03 2.988410900000000083e+02
2.481114999999999782e+03 2.997403400000000033e+02
2.481780000000000200e+03 2.989609199999999873e+02
2.482445000000000164e+03 2.992029899999999998e+02
2.483110000000000127e+03 2.998264800000000037e+02
2.483775000000000091e+03 3.008513300000000186e+02
2.484440000000000055e+03 2.986959400000000073e+02
2.485105000000000018e+03 2.980385299999999802e+02
2.485769999999999982e+03 2.988596299999999815e+02
2.486434999999999945e+03 3.002799200000000042e+02
2.487099999999999909e+03 3.007685399999999731e+02
2.487764999999999873e+03 2.992361999999999966e+02
2.488429999999999836e+03 2.992062799999999925e+02
2.489094999999999800e+03 3.003831000000000131e+02
2.489760000000000218e+03 2.994443999999999733e+02
2.490425000000000182e+03 3.000281600000000140e+02
2.491090000000000146e+03 2.999984499999999912e+02
2.491755000000000109e+03 3.002168800000000033e+02
2.492420000000000073e+03 2.999683499999999867e+02
2.493085000000000036e+03 3.003640700000000265e+02
2.493750000000000000e+03 3.008769800000000032e+02
2.494414999999999964e+03 3.021047300000000178e+02
2.495079999999999927e+03 3.016025399999999763e+02
2.495744999999999891e+03 3.011968299999999772e+02
2.496409999999999854e+03 2.992513000000000147e+02
2.497074999999999818e+03 3.006393600000000106e+02
2.497739999999999782e+03 2.998838499999999954e+02
2.498405000000000200e+03 2.982828600000000279e+02
2.499070000000000164e+03 3.004504299999999830e+02
2.499735000000000127e+03 3.000591600000000199e+02
2.500400000000000091e+03 2.999546000000000276e+02
2.501065000000000055e+03 2.993996999999999957e+02
2.501730000000000018e+03 2.981245299999999929e+02
2.502394999999999982e+03 3.002044900000000212e+02
2.503059999999999945e+03 2.995971499999999992e+02
2.503724999999999909e+03 3.016432699999999727e+02
2.504389999999999873e+03 2.994202000000000226e+02
2.505054999999999836e+03 3.015198700000000258e+02
2.505719999999999800e+03 2.999599999999999795e+02
2.506385000000000218e+03 2.985003199999999879e+02
2.507050000000000182e+03 2.992290800000000104e+02
2.507715000000000146e+03 3.003140099999999961e+02
2.508380000000000109e+03 2.987195800000000077e+02
2.509045000000000073e+03 3.006850200000000086e+02
2.509710000000000036e+03 3.008675200000000132e+02
2.510375000000000000e+03 3.008784400000000119e+02
2.511039999999999964e+03 2.992609100000000240e+02
2.511704999999999927e+03 3.006662600000000225e+02
2.512369999999999891e+03 3.006189899999999966e+02
2.513034999999999854e+03 2.981419799999999896e+02
2.513699999999999818e+03 2.993183399999999779e+02
2.514364999999999782e+03 3.006828499999999735e+02
2.515030000000000200e+03 3.001706199999999853e+02
2.515695000000000164e+03 3.002306899999999814e+02
2.516360000000000127e+03 3.008454300000000217e+02
2.517025000000000091e+03 2.996680900000000065e+02
2.517690000000000055e+03 2.992181499999999801e+02
2.518355000000000018e+03 2.995655499999999734e+02
2.519019999999999982e+03 3.004007899999999722e+02
2.519684999999999945e+03 2.994220000000000255e+02
2.520349999999999909e+03 3.006508200000000102e+02
2.521014999999999873e+03 2.993930199999999786e+02
2.521679999999999836e+03 3.001098000000000070e+02
2.522344999999999800e+03 2.999417300000000068e+02
2.523010000000000218e+03 2.984946299999999724e+02
2.523675000000000182e+03 2.990475500000000011e+02
2.524340000000000146e+03 2.987602499999999850e+02
2.525005000000000109e+03 2.994026099999999815e+02
2.525670000000000073e+03 2.987994600000000105e+02
2.526335000000000036e+03 2.997074499999999944e+02
2.527000000000000000e+03 2.997216300000000047e+02
2.527664999999999964e+03 3.002958899999999858e+02
2.528329999999999927e+03 2.995039100000000190e+02
2.528994999999999891e+03 2.997975200000000200e+02
2.529659999999999854e+03 3.008134099999999762e+02
2.530324999999999818e+03 2.994254799999999932e+02
2.530989999999999782e+03 2.998281600000000253e+02
2.531655000000000200e+03 3.002166399999999840e+02
2.532320000000000164e+03 3.012142099999999800e+02
2.532985000000000127e+03 2.998218200000000024e+02
2.533650000000000091e+03 2.984044099999999844e+02
2.534315000000000055e+03 2.994848200000000134e+02
2.534980000000000018e+03 2.998820900000000051e+02
2.535644999999999982e+03 2.985095200000000091e+02
2.536309999999999945e+03 2.984716500000000110e+02
2.536974999999999909e+03 3.002175700000000234e+02
2.537639999999999873e+03 2.990343799999999987e+02
2.538304999999999836e+03 3.003721499999999764e+02
2.538969999999999800e+03 3.023442600000000198e+02
2.539635000000000218e+03 3.005501300000000242e+02
2.540300000000000182e+03 3.009530300000000125e+02
2.540965000000000146e+03 3.006147799999999961e+02
2.541630000000000109e+03 3.002974699999999757e+02
2.542295000000000073e+03 2.999864499999999907e+02
2.542960000000000036e+03 2.995590100000000007e+02
2.543625000000000000e+03 2.993016999999999825e+02
2.544289999999999964e+03 2.984503900000000272e+02
2.544954999999999927e+03 2.995197800000000257e+02
2.545619999999999891e+03 3.001581899999999905e+02
2.546284999999999854e+03 3.004368999999999801e+02
2.546949999999999818e+03 3.015202499999999759e+02
2.547614999999999782e+03 3.001024100000000203e+02
2.548280000000000200e+03 3.000783000000000129e+02
2.548945000000000164e+03 2.998709799999999746e+02
2.549610000000000127e+03 2.995264900000000239e+02
2.550275000000000091e+03 3.012571199999999862e+02
2.550940000000000055e+03 3.011385200000000282e+02
2.551605000000000018e+03 2.991525399999999877e+02
2.552269999999999982e+03 3.006030600000000277e+02
2.552934999999999945e+03 2.997227199999999812e+02
2.553599999999999909e+03 2.993175299999999766e+02
2.554264999999999873e+03 2.986018199999999752e+02
2.554929999999999836e+03 2.999961799999999812e+02
2.555594999999999800e+03 3.001833599999999933e+02
2.556260000000000218e+03 2.996755400000000122e+02
2.556925000000000182e+03 2.998342999999999847e+02
2.557590000000000146e+03 3.015822800000000257e+02
2.558255000000000109e+03 3.006956099999999878e+02
2.558920000000000073e+03 2.992309999999999945e+02
2.559585000000000036e+03 3.016655600000000277e+02
2.560250000000000000e+03 2.999570499999999811e+02
2.560914999999999964e+03 3.001282400000000052e+02
2.561579999999999927e+03 2.993730400000000031e+02
2.562244999999999891e+03 3.003430099999999925e+02
2.562909999999999854e+03 2.990168600000000083e+02
2.563574999999999818e+03 3.001705400000000168e+02
2.564239999999999782e+03 3.017781400000000076e+02
2.564905000000000200e+03 3.003510600000000181e+02
2.565570000000000164e+03 2.992828999999999837e+02
2.566235000000000127e+03 2.990673699999999826e+02
2.566900000000000091e+03 2.999682900000000245e+02
2.567565000000000055e+03 3.010241100000000074e+02
2.568230000000000018e+03 3.006578200000000152e+02
2.568894999999999982e+03 3.012893000000000256e+02
2.569559999999999945e+03 2.980322100000000205e+02
2.570224999999999909e+03 3.002636600000000158e+02
2.570889999999999873e+03 2.995046699999999760e+02
2.571554999999999836e+03 3.020718400000000088e+02
2.572219999999999800e+03 2.998328399999999760e+02
2.572885000000000218e+03 2.995656000000000176e+02
2.573550000000000182e+03 3.000428099999999745e+02
2.574215000000000146e+03 3.001451799999999821e+02
2.574880000000000109e+03 2.998226799999999912e+02
2.575545000000000073e+03 2.993020999999999958e+02
2.576210000000000036e+03 3.007752500000000282e+02
2.576875000000000000e+03 2.997470500000000015e+02
2.577539999999999964e+03 3.015078300000000127e+02
2.578204999999999927e+03 3.010357599999999820e+02
2.578869999999999891e+03 3.003813499999999976e+02
2.579534999999999854e+03 3.000663700000000063e+02
2.580199999999999818e+03 2.996376099999999951e+02
2.580864999999999782e+03 2.990501899999999864e+02
2.581530000000000200e+03 2.981707599999999729e+02
2.582195000000000164e+03 2.990782600000000002e+02
2.582860000000000127e+03 2.987950999999999908e+02
2.583525000000000091e+03 3.004555899999999724e+02
2.584190000000000055e+03 2.994947099999999978e+02
2.584855000000000018e+03 3.009676999999999794e+02
2.585519999999999982e+03 2.997006299999999896e+02
2.586184999999999945e+03 3.001657099999999900e+02
2.586849999999999909e+03 2.997449799999999982e+02
2.587514999999999873e+03 2.993655499999999847e+02
2.588179999999999836e+03 3.009024099999999748e+02
2.588844999999999800e+03 2.985025299999999788e+02
2.589510000000000218e+03 3.007152300000000196e+02
2.590175000000000182e+03 3.000948999999999955e+02
2.590840000000000146e+03 2.990022700000000100e+02
2.591505000000000109e+03 3.007051900000000160e+02
2.592170000000000073e+03 3.005394800000000259e+02
2.592835000000000036e+03 3.004613699999999881e+02
2.593500000000000000e+03 3.009122899999999845e+02
2.594164999999999964e+03 2.999377299999999877e+02
2.594829999999999927e+03 2.996430700000000229e+02
2.595494999999999891e+03 2.986353700000000231e+02
2.596159999999999854e+03 2.993532200000000216e+02
2.596824999999999818e+03 2.991870799999999804e+02
2.597489999999999782e+03 2.987661600000000135e+02
2.598155000000000200e+03 3.000197600000000193e+02
2.598820000000000164e+03 3.014601099999999860e+02
2.599485000000000127e+03 2.987564199999999914e+02
2.600150000000000091e+03 2.990619100000000117e+02
2.600815000000000055e+03 3.005475000000000136e+02
2.601480000000000018e+03 3.003805300000000216e+02
2.602144999999999982e+03 2.991700599999999781e+02
2.602809999999999945e+03 3.007034400000000005e+02
2.603474999999999909e+03 2.994269400000000019e+02
2.604139999999999873e+03 3.013241199999999935e+02
2.604804999999999836e+03 3.003574199999999905e+02
2.605469999999999800e+03 3.006061500000000137e+02
2.606135000000000218e+03 3.003068299999999908e+02
2.606800000000000182e+03 3.004733600000000138e+02
2.607465000000000146e+03 3.010932000000000244e+02
2.608130000000000109e+03 2.986224700000000212e+02
2.608795000000000073e+03 3.000945100000000139e+02
2.609460000000000036e+03 2.991100700000000074e+02
2.610125000000000000e+03 3.012739300000000071e+02
2.610789999999999964e+03 2.991582799999999907e+02
2.611454999999999927e+03 3.007551700000000210e+02
2.612119999999999891e+03 2.998065500000000156e+02
2.612784999999999854e+03 2.992816599999999880e+02
2.613449999999999818e+03 2.998146600000000035e+02
2.614114999999999782e+03 3.021162299999999732e+02
2.614780000000000200e+03 3.011734299999999962e+02
2.615445000000000164e+03 3.012224199999999996e+02
2.616110000000000127e+03 3.006902099999999791e+02
2.616775000000000091e+03 2.998653400000000033e+02
2.617440000000000055e+03 2.990267299999999864e+02
2.618105000000000018e+03 3.003588500000000181e+02
2.618769999999999982e+03 2.999170799999999986e+02
2.619434999999999945e+03 2.992555699999999774e+02
2.620099999999999909e+03 3.002303600000000188e+02
2.620764999999999873e+03 3.017187400000000252e+02
2.621429999999999836e+03 3.005357099999999946e+02
2.622094999999999800e+03 3.003656300000000101e+02
2.622760000000000218e+03 2.998070900000000165e+02
2.623425000000000182e+03 2.995372199999999907e+02
2.624090000000000146e+03 2.995511500000000069e+02
2.624755000000000109e+03 3.005456899999999791e+02
2.625420000000000073e+03 3.006849500000000148e+02
2.626085000000000036e+03 2.977370999999999981e+02
2.626750000000000000e+03 3.007568299999999795e+02
2.627414999999999964e+03 3.001495899999999892e+02
2.628079999999999927e+03 2.994594200000000228e+02
2.628744999999999891e+03 3.011616799999999898e+02
2.629409999999999854e+03 3.014417100000000005e+02
2.630074999999999818e+03 2.997678500000000099e+02
2.630739999999999782e+03 3.000408800000000156e+02
2.631405000000000200e+03 2.991746400000000108e+02
2.632070000000000164e+03 3.016030000000000086e+02
2.632735000000000127e+03 3.003192399999999793e+02
2.633400000000000091e+03 2.990677099999999768e+02
2.634065000000000055e+03 2.983067199999999843e+02
2.634730000000000018e+03 3.004213599999999929e+02
2.635394999999999982e+03 3.001857400000000098e+02
2.636059999999999945e+03 3.009787900000000036e+02
2.636724999999999909e+03 2.993390999999999735e+02
2.637389999999999873e+03 2.993724599999999896e+02
2.638054999999999836e+03 3.003243699999999876e+02
2.638719999999999800e+03 3.005888600000000110e+02
2.639385000000000218e+03 2.992545700000000011e+02
2.640050000000000182e+03 3.005104099999999789e+02
2.640715000000000146e+03 2.997874299999999721e+02
2.641380000000000109e+03 3.015020299999999907e+02
2.642045000000000073e+03 3.010353200000000129e+02
2.642710000000000036e+03 3.000766499999999724e+02
2.643375000000000000e+03 2.989638899999999921e+02
2.644039999999999964e+03 3.004261999999999944e+02
2.644704999999999927e+03 2.983774599999999850e+02
2.645369999999999891e+03 3.015819599999999809e+02
2.646034999999999854e+03 2.995870800000000145e+02
2.646699999999999818e+03 3.001042699999999854e+02
2.647364999999999782e+03 3.017016100000000165e+02
2.648030000000000200e+03 2.993573000000000093e+02
2.648695000000000164e+03 3.004815699999999765e+02
2.649360000000000127e+03 2.989047699999999850e+02
2.650025000000000091e+03 2.981588399999999979e+02
2.650690000000000055e+03 3.000760999999999967e+02
2.651355000000000018e+03 3.001762899999999945e+02
2.652019999999999982e+03 2.994180200000000127e+02
2.652684999999999945e+03 2.990176700000000096e+02
2.653349999999999909e+03 3.000826000000000136e+02
2.654014999999999873e+03 2.995182800000000043e+02
2.654679999999999836e+03 3.007208699999999908e+02
2.655344999999999800e+03 3.003593799999999874e+02
2.656010000000000218e+03 3.009045600000000036e+02
2.656675000000000182e+03 2.981063599999999951e+02
2.657340000000000146e+03 3.009902599999999779e+02
2.658005000000000109e+03 2.996576299999999833e+02
2.658670000000000073e+03 2.986336900000000014e+02
2.659335000000000036e+03 3.000094100000000026e+02
2.660000000000000000e+03 3.005952599999999961e+02
2.660664999999999964e+03 3.011957699999999818e+02
2.661329999999999927e+03 3.016232400000000098e+02
2.661994999999999891e+03 2.989062200000000189e+02
2.662659999999999854e+03 2.994110400000000141e+02
2.663324999999999818e+03 3.003618999999999915e+02
2.663989999999999782e+03 3.001473700000000235e+02
2.664655000000000200e+03 2.980641299999999774e+02
2.665320000000000164e+03 2.995300300000000107e+02
2.665985000000000127e+03 2.990785500000000070e+02
2.666650000000000091e+03 3.002604699999999980e+02
2.667315000000000055e+03 2.996528799999999819e+02
2.667980000000000018e+03 2.994851199999999949e+02
2.668644999999999982e+03 2.995729000000000042e+02
2.669309999999999945e+03 3.000335999999999785e+02
2.669974999999999909e+03 3.017203099999999836e+02
2.670639999999999873e+03 3.010921299999999974e+02
2.671304999999999836e+03 3.000514099999999758e+02
2.671969999999999800e+03 3.006283399999999801e+02
2.672635000000000218e+03 3.006299599999999828e+02
2.673300000000000182e+03 3.017053099999999972e+02
2.673965000000000146e+03 3.005912999999999897e+02
2.674630000000000109e+03 2.998791600000000130e+02
2.675295000000000073e+03 3.003546699999999987e+02
2.675960000000000036e+03 2.994278499999999781e+02
2.676625000000000000e+03 3.006823099999999727e+02
2.677289999999999964e+03 2.998668200000000184e+02
2.677954999999999927e+03 2.982343599999999810e+02
2.678619999999999891e+03 2.995247699999999895e+02
2.679284999999999854e+03 3.016728499999999826e+02
2.679949999999999818e+03 3.006020800000000008e+02
2.680614999999999782e+03 2.989176600000000121e+02
2.681280000000000200e+03 3.007248500000000035e+02
2.681945000000000164e+03 3.007441699999999969e+02
2.682610000000000127e+03 3.000694399999999860e+02
2.683275000000000091e+03 2.988413100000000213e+02
2.683940000000000055e+03 2.989682500000000118e+02
2.684605000000000018e+03 2.985392400000000066e+02
2.685269999999999982e+03 2.993532500000000027e+02
2.685934999999999945e+03 2.998154200000000174e+02
2.686599999999999909e+03 3.016565400000000068e+02
2.687264999999999873e+03 2.997948799999999778e+02
2.687929999999999836e+03 2.997877100000000041e+02
2.688594999999999800e+03 3.002269400000000132e+02
2.689260000000000218e+03 2.989199199999999905e+02
2.689925000000000182e+03 2.994449200000000246e+02
2.690590000000000146e+03 3.003635199999999941e+02
2.691255000000000109e+03 3.020292800000000284e+02
2.691920000000000073e+03 2.986374099999999885e+02
2.692585000000000036e+03 3.000535199999999918e+02
2.693250000000000000e+03 3.016135300000000257e+02
2.693914999999999964e+03 2.998177499999999895e+02
2.694579999999999927e+03 2.994362300000000232e+02
2.695244999999999891e+03 2.995160200000000259e+02
2.695909999999999854e+03 3.006815000000000282e+02
2.696574999999999818e+03 2.990157300000000191e+02
2.697239999999999782e+03 3.006815100000000029e+02
2.697905000000000200e+03 2.995310200000000123e+02
2.698570000000000164e+03 3.013446599999999762e+02
2.699235000000000127e+03 2.999148700000000076e+02
2.699900000000000091e+03 3.001132200000000125e+02
2.700565000000000055e+03 3.001841600000000199e+02
2.701230000000000018e+03 3.019174800000000118e+02
2.701894999999999982e+03 2.996666099999999915e+02
2.702559999999999945e+03 2.999145300000000134e+02
2.703224999999999909e+03 2.999370599999999740e+02
2.703889999999999873e+03 3.007232999999999947e+02
2.704554999999999836e+03 3.003527799999999957e+02
2.705219999999999800e+03 2.993919099999999958e+02
2.705885000000000218e+03 2.996668999999999983e+02
2.706550000000000182e+03 2.996771600000000149e+02
2.707215000000000146e+03 3.011367300000000000e+02
2.707880000000000109e+03 2.987279599999999959e+02
2.708545000000000073e+03 3.010131000000000085e+02
2.709210000000000036e+03 3.009456200000000194e+02
2.709875000000000000e+03 2.998131799999999885e+02
2.710539999999999964e+03 2.997997300000000109e+02
2.711204999999999927e+03 3.002616499999999746e+02
2.711869999999999891e+03 3.001663800000000037e+02
2.712534999999999854e+03 2.991215500000000134e+02
2.713199999999999818e+03 3.001891600000000153e+02
2.713864999999999782e+03 3.001654300000000148e+02
2.714530000000000200e+03 2.999295900000000188e+02
2.715195000000000164e+03 3.010617700000000241e+02
2.715860000000000127e+03 2.998452800000000025e+02
2.716525000000000091e+03 3.002090499999999906e+02
2.717190000000000055e+03 2.997602699999999913e+02
2.717855000000000018e+03 2.998804799999999773e+02
2.718519999999999982e+03 2.996625999999999976e+02
2.719184999999999945e+03 2.994675399999999854e+02
2.719849999999999909e+03 2.999608699999999999e+02
2.720514999999999873e+03 2.999433900000000222e+02
2.721179999999999836e+03 3.014956700000000183e+02
2.721844999999999800e+03 3.002653900000000249e+02
2.722510000000000218e+03 2.991268699999999967e+02
2.723175000000000182e+03 2.986660899999999970e+02
2.723840000000000146e+03 3.013290099999999825e+02
2.724505000000000109e+03 3.021310199999999782e+02
2.725170000000000073e+03 3.005970800000000054e+02
2.725835000000000036e+03 2.991598900000000185e+02
2.726500000000000000e+03 2.992527799999999729e+02
2.727164999999999964e+03 2.997289499999999975e+02
2.727829999999999927e+03 3.006686900000000264e+02
2.728494999999999891e+03 3.008554300000000126e+02
2.729159999999999854e+03 2.997498400000000061e+02
2.729824999999999818e+03 2.994262699999999882e+02
2.730489999999999782e+03 3.013625499999999988e+02
2.731155000000000200e+03 3.010877500000000282e+02
2.731820000000000164e+03 3.004172699999999736e+02
2.732485000000000127e+03 2.996579800000000091e+02
2.733150000000000091e+03 2.999518800000000169e+02
2.733815000000000055e+03 2.996223400000000083e+02
2.734480000000000018e+03 2.993891699999999787e+02
2.735144999999999982e+03 2.992770899999999870e+02
2.735809999999999945e+03 2.999649299999999812e+02
2.736474999999999909e+03 2.986714200000000119e+02
2.737139999999999873e+03 3.014652300000000196e+02
2.737804999999999836e+03 2.996623900000000162e+02
2.738469999999999800e+03 3.016969799999999964e+02
2.739135000000000218e+03 3.008007600000000252e+02
2.739800000000000182e+03 3.001104599999999891e+02
2.740465000000000146e+03 3.003665799999999990e+02
2.741130000000000109e+03 3.001627199999999789e+02
2.741795000000000073e+03 2.992434499999999957e+02
2.742460000000000036e+03 3.007930499999999938e+02
2.743125000000000000e+03 2.993359199999999873e+02
2.743789999999999964e+03 2.993803599999999960e+02
2.744454999999999927e+03 2.995987400000000207e+02
2.745119999999999891e+03 3.006146699999999896e+02
2.745784999999999854e+03 2.989595899999999915e+02
2.746449999999999818e+03 2.998137399999999957e+02
2.747114999999999782e+03 2.989730099999999879e+02
2.747780000000000200e+03 2.990806400000000167e+02
2.748445000000000164e+03 2.992856600000000071e+02
2.749110000000000127e+03 2.983819899999999734e+02
2.749775000000000091e+03 2.988586599999999862e+02
2.750440000000000055e+03 2.999793599999999856e+02
2.751105000000000018e+03 2.986427800000000161e+02
2.751769999999999982e+03 2.989613899999999944e+02
2.752434999999999945e+03 2.996964699999999766e+02
2.753099999999999909e+03 3.003684600000000273e+02
2.753764999999999873e+03 3.011164600000000178e+02
2.754429999999999836e+03 3.003874000000000137e+02
2.755094999999999800e+03 3.009797500000000241e+02
2.755760000000000218e+03 3.006831799999999930e+02
2.756425000000000182e+03 2.993917599999999766e+02
2.757090000000000146e+03 2.992383100000000127e+02
2.757755000000000109e+03 3.010416000000000167e+02
2.758420000000000073e+03 3.000992600000000152e+02
2.759085000000000036e+03 2.991896899999999846e+02
2.759750000000000000e+03 3.007483500000000163e+02
2.760414999999999964e+03 3.000446999999999775e+02
2.761079999999999927e+03 2.991062099999999759e+02
2.761744999999999891e+03 3.002364499999999907e+02
2.762409999999999854e+03 2.999788399999999911e+02
2.763074999999999818e+03 3.003315499999999929e+02
2.763739999999999782e+03 3.004154800000000023e+02
2.764405000000000200e+03 3.005634299999999826e+02
2.765070000000000164e+03 3.000819700000000125e+02
2.765735000000000127e+03 2.988896199999999794e+02
2.766400000000000091e+03 3.001159700000000043e+02
2.767065000000000055e+03 2.999222500000000196e+02
2.767730000000000018e+03 3.005738200000000120e+02
2.768394999999999982e+03 3.010117599999999811e+02
2.769059999999999945e+03 2.993192199999999730e+02
2.769724999999999909e+03 2.990885999999999854e+02
2.770389999999999873e+03 2.997664599999999950e+02
2.771054999999999836e+03 2.998167100000000005e+02
2.771719999999999800e+03 2.998521000000000072e+02
2.772385000000000218e+03 2.995340600000000109e+02
2.773050000000000182e+03 3.004204500000000166e+02
2.773715000000000146e+03 2.986341600000000085e+02
2.774380000000000109e+03 3.000315899999999942e+02
2.775045000000000073e+03 3.000340699999999856e+02
2.775710000000000036e+03 3.005633799999999951e+02
2.776375000000000000e+03 3.003916699999999764e+02
2.777039999999999964e+03 3.004033499999999890e+02
2.777704999999999927e+03 2.991919599999999946e+02
2.778369999999999891e+03 3.001570600000000013e+02
2.779034999999999854e+03 2.990382799999999861e+02
2.779699999999999818e+03 3.011188500000000090e+02
2.780364999999999782e+03 2.992573499999999740e+02
2.781030000000000200e+03 2.992568800000000238e+02
2.781695000000000164e+03 3.014154899999999770e+02
2.782360000000000127e+03 2.999980400000000031e+02
2.783025000000000091e+03 2.989615400000000136e+02
2.783690000000000055e+03 3.000839899999999716e+02
2.784355000000000018e+03 2.986905199999999923e+02
2.785019999999999982e+03 3.010796399999999835e+02
2.785684999999999945e+03 2.997781899999999951e+02
2.786349999999999909e+03 3.000217999999999847e+02
2.787014999999999873e+03 2.999059700000000248e+02
2.787679999999999836e+03 2.995496699999999919e+02
2.788344999999999800e+03 3.005133500000000026e+02
2.789010000000000218e+03 3.016250699999999938e+02
2.789675000000000182e+03 2.982931800000000067e+02
2.790340000000000146e+03 3.007586200000000076e+02
2.791005000000000109e+03 2.991052700000000186e+02
2.791670000000000073e+03 3.013130899999999883e+02
2.792335000000000036e+03 2.999067800000000261e+02
2.793000000000000000e+03 2.978754400000000260e+02
2.793664999999999964e+03 3.001120700000000170e+02
2.794329999999999927e+03 2.987252399999999852e+02
2.794994999999999891e+03 2.998485000000000014e+02
2.795659999999999854e+03 2.996139600000000200e+02
2.796324999999999818e+03 3.001720799999999940e+02
2.796989999999999782e+03 2.999968700000000013e+02
2.797655000000000200e+03 2.993982500000000186e+02
2.798320000000000164e+03 3.005618600000000242e+02
2.798985000000000127e+03 2.998738099999999918e+02
2.799650000000000091e+03 2.990386199999999803e+02
2.800315000000000055e+03 2.991748099999999795e+02
2.800980000000000018e+03 2.993994200000000205e+02
2.801644999999999982e+03 3.001326900000000251e+02
2.802309999999999945e+03 3.007846200000000181e+02
2.802974999999999909e+03 2.991170900000000188e+02
2.803639999999999873e+03 3.007288100000000099e+02
2.804304999999999836e+03 2.996846400000000017e+02
2.804969999999999800e+03 2.995437000000000012e+02
2.805635000000000218e+03 3.005735999999999990e+02
2.806300000000000182e+03 2.992003900000000272e+02
2.806965000000000146e+03 3.006639400000000251e+02
2.807630000000000109e+03 3.008529100000000085e+02
2.808295000000000073e+03 2.992967600000000061e+02
2.808960000000000036e+03 3.013116400000000112e+02
2.809625000000000000e+03 3.006327699999999936e+02
2.810289999999999964e+03 3.000755399999999895e+02
2.810954999999999927e+03 2.993595300000000066e+02
2.811619999999999891e+03 2.988685500000000275e+02
2.812284999999999854e+03 3.016493500000000267e+02
2.812949999999999818e+03 3.019992199999999798e+02
2.813614999999999782e+03 2.985561500000000024e+02
2.814280000000000200e+03 3.010252800000000093e+02
2.814945000000000164e+03 3.000578899999999862e+02
2.815610000000000127e+03 3.001237199999999916e+02
2.816275000000000091e+03 3.009997900000000186e+02
2.816940000000000055e+03 2.992715400000000159e+02
2.817605000000000018e+03 2.984430699999999774e+02
2.818269999999999982e+03 3.004725500000000125e+02
2.818934999999999945e+03 2.992798000000000229e+02
2.819599999999999909e+03 3.005359599999999887e+02
2.820264999999999873e+03 3.004335199999999872e+02
2.820929999999999836e+03 3.005825100000000134e+02
2.821594999999999800e+03 2.987064399999999864e+02
2.822260000000000218e+03 3.008325399999999945e+02
2.822925000000000182e+03 3.000257100000000037e+02
2.823590000000000146e+03 3.006295700000000011e+02
2.824255000000000109e+03 2.999126299999999787e+02
2.824920000000000073e+03 3.002509000000000015e+02
2.825585000000000036e+03 3.004200700000000097e+02
2.826250000000000000e+03 2.998217999999999961e+02
2.826914999999999964e+03 2.989760800000000245e+02
2.827579999999999927e+03 2.991285700000000247e+02
2.828244999999999891e+03 3.014306700000000205e+02
2.828909999999999854e+03 3.002604400000000169e+02
2.829574999999999818e+03 3.003208799999999883e+02
2.830239999999999782e+03 3.006175999999999817e+02
2.830905000000000200e+03 3.011716499999999996e+02
2.831570000000000164e+03 2.990375599999999849e+02
2.832235000000000127e+03 2.995176700000000096e+02
2.832900000000000091e+03 3.005207399999999893e+02
2.833565000000000055e+03 2.988651699999999778e+02
2.834230000000000018e+03 3.014262899999999945e+02
2.834894999999999982e+03 3.004248400000000174e+02
2.835559999999999945e+03 2.995274200000000064e+02
2.836224999999999909e+03 3.002995199999999727e+02
2.836889999999999873e+03 2.983066299999999842e+02
2.837554999999999836e+03 3.016139900000000011e+02
2.838219999999999800e+03 2.993642199999999889e+02
2.838885000000000218e+03 2.991261700000000019e+02
2.839550000000000182e+03 2.996332600000000070e+02
2.840215000000000146e+03 2.996353500000000167e+02
2.840880000000000109e+03 3.000559499999999957e+02
2.841545000000000073e+03 2.985975199999999745e+02
2.842210000000000036e+03 2.980208700000000022e+02
2.842875000000000000e+03 2.990292699999999968e+02
2.843539999999999964e+03 2.993561799999999948e+02
2.844204999999999927e+03 2.997182999999999993e+02
2.844869999999999891e+03 3.009745899999999779e+02
2.845534999999999854e+03 3.018346300000000042e+02
2.846199999999999818e+03 2.995405099999999834e+02
2.846864999999999782e+03 2.989156300000000215e+02
2.847530000000000200e+03 3.006325699999999870e+02
2.848195000000000164e+03 2.998009099999999876e+02
2.848860000000000127e+03 3.004074200000000019e+02
2.849525000000000091e+03 3.000155399999999872e+02
2.850190000000000055e+03 3.001522199999999998e+02
2.850855000000000018e+03 3.002106400000000122e+02
2.851519999999999982e+03 2.992263100000000122e+02
2.852184999999999945e+03 3.005179999999999723e+02
2.852849999999999909e+03 2.989138899999999808e+02
2.853514999999999873e+03 2.991827700000000050e+02
2.854179999999999836e+03 3.002217600000000175e+02
2.854844999999999800e+03 3.006244500000000244e+02
2.855510000000000218e+03 3.003618500000000040e+02
2.856175000000000182e+03 3.002497500000000059e+02
2.856840000000000146e+03 2.997976300000000265e+02
2.857505000000000109e+03 2.992096500000000106e+02
2.858170000000000073e+03 3.006807999999999765e+02
2.858835000000000036e+03 2.995487699999999904e+02
2.859500000000000000e+03 2.995020299999999907e+02
2.860164999999999964e+03 3.000276299999999878e+02
2.860829999999999927e+03 2.993301000000000158e+02
2.861494999999999891e+03 3.009331900000000246e+02
2.862159999999999854e+03 3.011722399999999880e+02
2.862824999999999818e+03 2.997743199999999888e+02
2.863489999999999782e+03 2.998451999999999771e+02
2.864155000000000200e+03 2.991707200000000171e+02
2.864820000000000164e+03 3.012780900000000202e+02
2.865485000000000127e+03 2.992904800000000023e+02
2.866150000000000091e+03 3.004153900000000021e+02
2.866815000000000055e+03 2.999106899999999882e+02
2.867480000000000018e+03 2.993163000000000125e+02
2.868144999999999982e+03 2.991775799999999776e+02
2.868809999999999945e+03 2.999281399999999849e+02
2.869474999999999909e+03 2.999691300000000069e+02
2.870139999999999873e+03 2.999536100000000260e+02
2.870804999999999836e+03 2.994999700000000189e+02
2.871469999999999800e+03 3.006920000000000073e+02
2.872135000000000218e+03 2.986542400000000157e+02
2.872800000000000182e+03 3.005858000000000061e+02
2.873465000000000146e+03 2.984418400000000133e+02
2.874130000000000109e+03 2.998875899999999888e+02
2.874795000000000073e+03 3.007011800000000221e+02
2.875460000000000036e+03 2.997949499999999716e+02
2.876125000000000000e+03 3.001912800000000061e+02
2.876789999999999964e+03 3.002119700000000080e+02
2.877454999999999927e+03 3.000032600000000116e+02
2.878119999999999891e+03 3.003231900000000110e+02
2.878784999999999854e+03 3.013537600000000225e+02
2.879449999999999818e+03 2.996958099999999945e+02
2.880114999999999782e+03 3.007442699999999718e+02
2.880780000000000200e+03 2.989913300000000049e+02
2.881445000000000164e+03 3.002024900000000116e+02
2.882110000000000127e+03 2.995067199999999730e+02
2.882775000000000091e+03 2.994997299999999996e+02
2.883440000000000055e+03 2.984791399999999726e+02
2.884105000000000018e+03 3.006733899999999835e+02
2.884769999999999982e+03 2.993447899999999890e+02
2.885434999999999945e+03 3.019033699999999953e+02
2.886099999999999909e+03 3.005019599999999969e+02
2.886764999999999873e+03 2.987051200000000222e+02
2.887429999999999836e+03 3.006553000000000111e+02
2.888094999999999800e+03 2.988302100000000223e+02
2.888760000000000218e+03 2.995680399999999963e+02
2.889425000000000182e+03 2.987420500000000061e+02
2.890090000000000146e+03 3.009221800000000258e+02
2.890755000000000109e+03 2.996028200000000083e+02
2.891420000000000073e+03 3.011721299999999815e+02
2.892085000000000036e+03 3.011511100000000170e+02
2.892750000000000000e+03 2.990905900000000202e+02
2.893414999999999964e+03 3.008202099999999746e+02
2.894079999999999927e+03 3.003957599999999957e+02
2.894744999999999891e+03 3.003248300000000199e+02
2.895409999999999854e+03 3.001614700000000084e+02
2.896074999999999818e+03 3.010792900000000145e+02
2.896739999999999782e+03 2.983839699999999766e+02
2.897405000000000200e+03 3.001803400000000011e+02
2.898070000000000164e+03 3.010907799999999952e+02
2.898735000000000127e+03 2.998719399999999951e+02
2.899400000000000091e+03 3.002022400000000175e+02
2.900065000000000055e+03 3.004843999999999937e+02
2.900730000000000018e+03 2.999993499999999926e+02
2.901394999999999982e+03 2.999368999999999801e+02
2.902059999999999945e+03 3.011335700000000202e+02
2.902724999999999909e+03 3.001266299999999774e+02
2.903389999999999873e+03 2.998616700000000037e+02
2.904054999999999836e+03 3.004117800000000216e+02
2.904719999999999800e+03 2.997375099999999861e+02
2.905385000000000218e+03 2.997305000000000064e+02
2.906050000000000182e+03 2.996076699999999846e+02
2.906715000000000146e+03 3.012371400000000108e+02
2.907380000000000109e+03 2.994610999999999876e+02
2.908045000000000073e+03 3.000226599999999735e+02
2.908710000000000036e+03 2.997465500000000134e+02
2.909375000000000000e+03 2.984224399999999946e+02
2.910039999999999964e+03 3.001067499999999768e+02
2.910704999999999927e+03 3.002876099999999724e+02
2.911369999999999891e+03 3.006445200000000000e+02
2.912034999999999854e+03 3.000480400000000145e+02
2.912699999999999818e+03 3.016215500000000134e+02
2.913364999999999782e+03 3.009794499999999857e+02
2.914030000000000200e+03 2.998200499999999806e+02
2.914695000000000164e+03 3.001895400000000222e+02
2.915360000000000127e+03 3.000263699999999858e+02
2.916025000000000091e+03 3.005412799999999720e+02
2.916690000000000055e+03 3.000065099999999916e+02
2.917355000000000018e+03 3.001185800000000086e+02
2.918019999999999982e+03 2.992440799999999967e+02
2.918684999999999945e+03 2.986249199999999746e+02
2.919349999999999909e+03 2.988973500000000172e+02
2.920014999999999873e+03 2.993076199999999858e+02
2.920679999999999836e+03 3.006114600000000223e+02
2.921344999999999800e+03 3.000580899999999929e+02
2.922010000000000218e+03 2.996932199999999966e+02
2.922675000000000182e+03 3.010055300000000216e+02
2.923340000000000146e+03 3.006510700000000043e+02
2.924005000000000109e+03 2.991150299999999902e+02
2.924670000000000073e+03 2.993591499999999996e+02
2.925335000000000036e+03 3.005213600000000156e+02
2.926000000000000000e+03 3.001393400000000042e+02
2.926664999999999964e+03 3.013775899999999979e+02
2.927329999999999927e+03 2.997613099999999804e+02
2.927994999999999891e+03 2.987638699999999972e+02
2.928659999999999854e+03 3.001544799999999782e+02
2.929324999999999818e+03 2.979310300000000211e+02
2.929989999999999782e+03 2.993607900000000086e+02
2.930655000000000200e+03 2.999267699999999763e+02
2.931320000000000164e+03 3.008951000000000136e+02
2.931985000000000127e+03 2.998546900000000051e+02
2.932650000000000091e+03 2.997764599999999859e+02
2.933315000000000055e+03 3.009914899999999989e+02
2.933980000000000018e+03 2.996538300000000277e+02
2.934644999999999982e+03 3.004133499999999799e+02
2.935309999999999945e+03 2.998111499999999978e+02
2.935974999999999909e+03 3.003948899999999753e+02
2.936639999999999873e+03 2.992325599999999781e+02
2.937304999999999836e+03 3.010425599999999804e+02
2.937969999999999800e+03 2.993050499999999943e+02
2.938635000000000218e+03 2.998659900000000107e+02
2.939300000000000182e+03 3.006764200000000073e+02
2.939965000000000146e+03 3.006694400000000087e+02
2.940630000000000109e+03 3.011522199999999998e+02
2.941295000000000073e+03 2.998068900000000099e+02
2.941960000000000036e+03 3.003748800000000188e+02
2.942625000000000000e+03 2.988380900000000224e+02
2.943289999999999964e+03 2.993375500000000216e+02
2.943954999999999927e+03 3.006053600000000188e+02
2.944619999999999891e+03 3.005798899999999776e+02
2.945284999999999854e+03 2.998502599999999916e+02
2.945949999999999818e+03 3.012187000000000126e+02
2.946614999999999782e+03 3.001725599999999758e+02
2.947280000000000200e+03 3.000078899999999749e+02
2.947945000000000164e+03 2.991805299999999761e+02
2.948610000000000127e+03 2.992869699999999966e+02
2.949275000000000091e+03 2.994537100000000009e+02
2.949940000000000055e+03 2.991110899999999901e+02
2.950605000000000018e+03 3.000491999999999848e+02
2.951269999999999982e+03 3.002502200000000130e+02
2.951934999999999945e+03 3.001878600000000006e+02
2.952599999999999909e+03 3.006715899999999806e+02
2.953264999999999873e+03 3.001306400000000281e+02
2.953929999999999836e+03 3.012427099999999882e+02
2.954594999999999800e+03 3.006596799999999803e+02
2.955260000000000218e+03 3.005095299999999838e+02
2.955925000000000182e+03 3.006974799999999846e+02
2.956590000000000146e+03 3.010644899999999780e+02
2.957255000000000109e+03 3.007419199999999933e+02
2.957920000000000073e+03 3.006625999999999976e+02
2.958585000000000036e+03 3.000008000000000266e+02
2.959250000000000000e+03 3.005979199999999878e+02
2.959914999999999964e+03 3.000655800000000113e+02
2.960579999999999927e+03 3.007665600000000268e+02
2.961244999999999891e+03 3.004479999999999791e+02
2.961909999999999854e+03 2.999699499999999830e+02
2.962574999999999818e+03 3.007154400000000010e+02
2.963239999999999782e+03 3.006782200000000103e+02
2.963905000000000200e+03 3.004357400000000098e+02
2.964570000000000164e+03 3.015646300000000224e+02
2.965235000000000127e+03 2.993822499999999991e+02
2.965900000000000091e+03 3.003173899999999890e+02
2.966565000000000055e+03 2.993876500000000078e+02
2.967230000000000018e+03 3.004835899999999924e+02
2.967894999999999982e+03 2.992103399999999738e+02
2.968559999999999945e+03 3.000416099999999915e+02
2.969224999999999909e+03 2.986988400000000183e+02
2.969889999999999873e+03 2.993407599999999888e+02
2.970554999999999836e+03 2.988969299999999976e+02
2.971219999999999800e+03 2.990572700000000168e+02
2.971885000000000218e+03 2.997001999999999953e+02
2.972550000000000182e+03 3.004665699999999902e+02
2.973215000000000146e+03 2.994272599999999898e+02
2.973880000000000109e+03 3.003888000000000034e+02
2.974545000000000073e+03 3.001349299999999971e+02
2.975210000000000036e+03 3.003276200000000244e+02
2.975875000000000000e+03 3.000811699999999860e+02
2.976539999999999964e+03 3.005387900000000059e+02
2.977204999999999927e+03 3.020960200000000100e+02
2.977869999999999891e+03 3.014984000000000037e+02
2.978534999999999854e+03 2.996292199999999752e+02
2.979199999999999818e+03 3.005914799999999900e+02
2.979864999999999782e+03 3.004496899999999755e+02
2.980530000000000200e+03 3.005018900000000031e+02
2.981195000000000164e+03 3.003903000000000247e+02
2.981860000000000127e+03 3.001547299999999723e+02
2.982525000000000091e+03 2.990946999999999889e+02
2.983190000000000055e+03 3.004601099999999860e+02
2.983855000000000018e+03 2.990670700000000011e+02
2.984519999999999982e+03 3.003068599999999719e+02
2.985184999999999945e+03 2.994275700000000029e+02
2.985849999999999909e+03 2.996824199999999792e+02
2.986514999999999873e+03 2.999319699999999784e+02
2.987179999999999836e+03 2.997101099999999860e+02
2.987844999999999800e+03 2.998006399999999871e+02
2.988510000000000218e+03 3.014845599999999877e+02
2.989175000000000182e+03 2.998006199999999808e+02
2.989840000000000146e+03 2.992803099999999858e+02
2.990505000000000109e+03 3.000286699999999769e+02
2.991170000000000073e+03 3.013653800000000160e+02
2.991835000000000036e+03 3.002626599999999826e+02
2.992500000000000000e+03 3.009079300000000217e+02
2.993164999999999964e+03 2.993090100000000007e+02
2.993829999999999927e+03 2.991385999999999967e+02
2.994494999999999891e+03 2.989857600000000275e+02
2.995159999999999854e+03 3.006076100000000224e+02
2.995824999999999818e+03 3.001470499999999788e+02
2.996489999999999782e+03 3.030665099999999939e+02
2.997155000000000200e+03 3.002754499999999780e+02
2.997820000000000164e+03 2.994123900000000162e+02
2.998485000000000127e+03 2.986119800000000168e+02
2.999150000000000091e+03 3.002577200000000062e+02
2.999815000000000055e+03 2.992704299999999762e+02
3.000480000000000018e+03 3.001223600000000147e+02
3.001144999999999982e+03 2.988139600000000087e+02
3.001809999999999945e+03 3.000821599999999876e+02
3.002474999999999909e+03 2.990176799999999844e+02
3.003139999999999873e+03 3.000534999999999854e+02
3.003804999999999836e+03 2.987080199999999763e+02
3.004469999999999800e+03 2.997989699999999971e+02
3.005135000000000218e+03 2.998219599999999900e+02
3.005800000000000182e+03 2.985247299999999768e+02
3.006465000000000146e+03 2.992287400000000162e+02
3.007130000000000109e+03 2.992057399999999916e+02
3.007795000000000073e+03 2.993393300000000181e+02
3.008460000000000036e+03 2.987722999999999729e+02
3.009125000000000000e+03 2.993800100000000270e+02
3.009789999999999964e+03 2.986596400000000244e+02
3.010454999999999927e+03 2.997865800000000149e+02
3.011119999999999891e+03 3.001036399999999844e+02
3.011784999999999854e+03 3.003894999999999982e+02
3.012449999999999818e+03 2.993090199999999754e+02
3.013114999999999782e+03 2.997542300000000068e+02
3.013780000000000200e+03 3.001396300000000110e+02
3.014445000000000164e+03 2.999980600000000095e+02
3.015110000000000127e+03 2.994930299999999761e+02
3.015775000000000091e+03 3.002339999999999804e+02
3.016440000000000055e+03 2.996616900000000214e+02
3.017105000000000018e+03 3.001716000000000122e+02
3.017769999999999982e+03 2.999439300000000230e+02
3.018434999999999945e+03 3.000549399999999878e+02
3.019099999999999909e+03 2.976913499999999999e+02
3.019764999999999873e+03 2.990657199999999989e+02
3.020429999999999836e+03 2.989715600000000109e+02
3.021094999999999800e+03 2.995998999999999910e+02
3.021760000000000218e+03 2.995852399999999989e+02
3.022425000000000182e+03 2.990652600000000234e+02
3.023090000000000146e+03 3.018220499999999902e+02
3.023755000000000109e+03 3.001544599999999718e+02
3.024420000000000073e+03 2.994419800000000009e+02
3.025085000000000036e+03 3.005524500000000216e+02
3.025750000000000000e+03 3.002974199999999882e+02
3.026414999999999964e+03 3.008103699999999776e+02
3.027079999999999927e+03 2.993752600000000257e+02
3.027744999999999891e+03 3.006776100000000156e+02
3.028409999999999854e+03 2.994341600000000199e+02
3.029074999999999818e+03 3.010883499999999913e+02
3.029739999999999782e+03 3.007571899999999800e+02
3.030405000000000200e+03 2.995032600000000116e+02
3.031070000000000164e+03 3.006229599999999778e+02
3.031735000000000127e+03 2.995391399999999749e+02
3.032400000000000091e+03 3.006496700000000146e+02
3.033065000000000055e+03 3.002244099999999776e+02
3.033730000000000018e+03 3.006518699999999740e+02
3.034394999999999982e+03 3.011222300000000018e+02
3.035059999999999945e+03 3.007574700000000121e+02
3.035724999999999909e+03 2.986256599999999821e+02
3.036389999999999873e+03 2.993338800000000219e+02
3.037054999999999836e+03 3.001928899999999771e+02
3.037719999999999800e+03 2.998861299999999801e+02
3.038385000000000218e+03 2.991206199999999740e+02
3.039050000000000182e+03 2.996782099999999787e+02
3.039715000000000146e+03 3.000567699999999718e+02
3.040380000000000109e+03 3.012384400000000255e+02
3.041045000000000073e+03 3.000583700000000249e+02
3.041710000000000036e+03 3.001466699999999719e+02
3.042375000000000000e+03 3.011994199999999751e+02
3.043039999999999964e+03 3.006731899999999769e+02
3.043704999999999927e+03 3.001141000000000076e+02
3.044369999999999891e+03 3.007160700000000020e+02
3.045034999999999854e+03 2.989399199999999723e+02
3.045699999999999818e+03 2.999286900000000173e+02
3.046364999999999782e+03 2.997865199999999959e+02
3.047030000000000200e+03 2.992538000000000125e+02
3.047695000000000164e+03 3.010946000000000140e+02
3.048360000000000127e+03 2.987140200000000050e+02
3.049025000000000091e+03 2.989133600000000115e+02
3.049690000000000055e+03 2.993128500000000258e+02
3.050355000000000018e+03 2.989383799999999951e+02
3.051019999999999982e+03 3.001426399999999717e+02
3.051684999999999945e+03 3.008435799999999745e+02
3.052349999999999909e+03 3.006529100000000199e+02
3.053014999999999873e+03 3.003084699999999998e+02
3.053679999999999836e+03 2.998053300000000263e+02
3.054344999999999800e+03 2.987833899999999971e+02
3.055010000000000218e+03 3.001480599999999868e+02
3.055675000000000182e+03 2.969395000000000095e+02
3.056340000000000146e+03 2.992448099999999727e+02
3.057005000000000109e+03 2.986050900000000183e+02
3.057670000000000073e+03 3.000569600000000037e+02
3.058335000000000036e+03 2.993158999999999992e+02
3.059000000000000000e+03 2.994003700000000094e+02
3.059664999999999964e+03 2.999363399999999729e+02
3.060329999999999927e+03 2.995197499999999877e+02
3.060994999999999891e+03 2.997190200000000004e+02
3.061659999999999854e+03 2.994347999999999956e+02
3.062324999999999818e+03 2.999880600000000186e+02
3.062989999999999782e+03 2.987539300000000253e+02
3.063655000000000200e+03 3.003857600000000048e+02
3.064320000000000164e+03 3.002109100000000126e+02
3.064985000000000127e+03 3.002356300000000147e+02
3.065650000000000091e+03 3.000289300000000026e+02
3.066315000000000055e+03 2.995756099999999833e+02
3.066980000000000018e+03 2.990928700000000049e+02
3.067644999999999982e+03 3.005283999999999764e+02
3.068309999999999945e+03 2.994810299999999756e+02
3.068974999999999909e+03 2.990810999999999922e+02
3.069639999999999873e+03 3.010284300000000144e+02
3.070304999999999836e+03 2.989988099999999918e+02
3.070969999999999800e+03 2.997015000000000100e+02
3.071635000000000218e+03 3.005901499999999942e+02
3.072300000000000182e+03 3.003505499999999984e+02
3.072965000000000146e+03 2.987983399999999961e+02
3.073630000000000109e+03 2.998132200000000012e+02
3.074295000000000073e+03 2.991347400000000221e+02
3.074960000000000036e+03 3.013778500000000236e+02
3.075625000000000000e+03 3.005992100000000278e+02
3.076289999999999964e+03 2.994458500000000072e+02
3.076954999999999927e+03 3.005183099999999854e+02
3.077619999999999891e+03 3.004659100000000080e+02
3.078284999999999854e+03 2.984072800000000143e+02
3.078949999999999818e+03 2.997498100000000250e+02
3.079614999999999782e+03 3.002750399999999900e+02
3.080280000000000200e+03 2.994345200000000204e+02
3.080945000000000164e+03 2.996247299999999996e+02
3.081610000000000127e+03 2.982372300000000109e+02
3.082275000000000091e+03 3.001148800000000278e+02
3.082940000000000055e+03 2.997337099999999737e+02
3.083605000000000018e+03 3.002213800000000106e+02
3.084269999999999982e+03 3.001288999999999874e+02
3.084934999999999945e+03 3.005588200000000256e+02
3.085599999999999909e+03 2.995104400000000169e+02
3.086264999999999873e+03 2.994305699999999888e+02
3.086929999999999836e+03 2.992726499999999987e+02
3.087594999999999800e+03 2.984978100000000154e+02
3.088260000000000218e+03 2.997733499999999935e+02
3.088925000000000182e+03 3.005186400000000049e+02
3.089590000000000146e+03 2.997982299999999896e+02
3.090255000000000109e+03 3.013024399999999901e+02
3.090920000000000073e+03 3.004370799999999804e+02
3.091585000000000036e+03 3.003225699999999847e+02
3.092250000000000000e+03 2.999461000000000013e+02
3.092914999999999964e+03 3.007300799999999867e+02
3.093579999999999927e+03 2.995500799999999799e+02
3.094244999999999891e+03 2.991076600000000099e+02
3.094909999999999854e+03 3.008899599999999737e+02
3.095574999999999818e+03 2.996910899999999742e+02
3.096239999999999782e+03 3.000538999999999987e+02
3.096905000000000200e+03 2.990704400000000192e+02
3.097570000000000164e+03 2.991393800000000169e+02
3.098235000000000127e+03 3.003355099999999993e+02
3.098900000000000091e+03 2.998156399999999735e+02
3.099565000000000055e+03 3.006705699999999979e+02
3.100230000000000018e+03 2.992515799999999899e+02
3.100894999999999982e+03 3.009841700000000060e+02
3.101559999999999945e+03 3.014344800000000077e+02
3.102224999999999909e+03 2.987878299999999854e+02
3.102889999999999873e+03 2.997670699999999897e+02
3.103554999999999836e+03 2.995164800000000014e+02
3.104219999999999800e+03 3.007933600000000069e+02
3.104885000000000218e+03 3.002974600000000009e+02
3.105550000000000182e+03 2.991383099999999899e+02
3.106215000000000146e+03 2.989565499999999929e+02
3.106880000000000109e+03 2.988934699999999793e+02
3.107545000000000073e+03 2.988019800000000146e+02
3.108210000000000036e+03 3.012305000000000064e+02
3.108875000000000000e+03 3.005304499999999734e+02
3.109539999999999964e+03 3.012173399999999788e+02
3.110204999999999927e+03 3.004359699999999975e+02
3.110869999999999891e+03 3.001593399999999860e+02
3.111534999999999854e+03 2.995041699999999878e+02
3.112199999999999818e+03 2.987982999999999834e+02
3.112864999999999782e+03 3.011278500000000236e+02
3.113530000000000200e+03 3.018440499999999815e+02
3.114195000000000164e+03 3.005297199999999975e+02
3.114860000000000127e+03 3.001649199999999951e+02
3.115525000000000091e+03 3.004354299999999967e+02
3.116190000000000055e+03 3.004483200000000238e+02
3.116855000000000018e+03 2.987250799999999913e+02
3.117519999999999982e+03 2.990172400000000152e+02
3.118184999999999945e+03 2.998409500000000207e+02
3.118849999999999909e+03 3.008850699999999847e+02
3.119514999999999873e+03 2.988926099999999906e+02
3.120179999999999836e+03 2.996164899999999989e+02
3.120844999999999800e+03 2.988286699999999882e+02
3.121510000000000218e+03 2.998441700000000196e+02
3.122175000000000182e+03 3.002691300000000183e+02
3.122840000000000146e+03 2.999885400000000004e+02
3.123505000000000109e+03 3.008677900000000136e+02
3.124170000000000073e+03 3.005002400000000193e+02
3.124835000000000036e+03 2.992537399999999934e+02
3.125500000000000000e+03 3.002336700000000178e+02
3.126164999999999964e+03 2.992088800000000219e+02
3.126829999999999927e+03 2.993279699999999934e+02
3.127494999999999891e+03 2.991796299999999746e+02
3.128159999999999854e+03 2.988793699999999944e+02
3.128824999999999818e+03 2.999644000000000119e+02
3.129489999999999782e+03 3.000851200000000176e+02
3.130155000000000200e+03 2.997501899999999750e+02
3.130820000000000164e+03 2.985627600000000257e+02
3.131485000000000127e+03 2.993092899999999759e+02
3.132150000000000091e+03 2.989208600000000047e+02
3.132815000000000055e+03 2.992077899999999886e+02
3.133480000000000018e+03 2.989539800000000014e+02
3.134144999999999982e+03 2.989367199999999798e+02
3.134809999999999945e+03 3.000949499999999830e+02
3.135474999999999909e+03 3.013522300000000200e+02
3.136139999999999873e+03 3.003652399999999716e+02
3.136804999999999836e+03 2.994362899999999854e+02
3.137469999999999800e+03 2.995791500000000269e+02
3.138135000000000218e+03 2.997915300000000229e+02
3.138800000000000182e+03 3.002204100000000153e+02
3.139465000000000146e+03 3.008446000000000140e+02
3.140130000000000109e+03 3.008452800000000025e+02
3.140795000000000073e+03 2.995602400000000216e+02
3.141460000000000036e+03 3.002882500000000050e+02
3.142125000000000000e+03 2.997255900000000111e+02
3.142789999999999964e+03 3.003700000000000045e+02
3.143454999999999927e+03 2.995317000000000007e+02
3.144119999999999891e+03 2.991073499999999967e+02
3.144784999999999854e+03 3.015646199999999908e+02
3.145449999999999818e+03 3.019213399999999865e+02
3.146114999999999782e+03 2.997675399999999968e+02
3.146780000000000200e+03 2.983512299999999868e+02
3.147445000000000164e+03 3.000055199999999900e+02
3.148110000000000127e+03 3.007005599999999959e+02
3.148775000000000091e+03 2.997980400000000145e+02
3.149440000000000055e+03 2.994367300000000114e+02
3.150105000000000018e+03 2.989850599999999758e+02
3.150769999999999982e+03 2.998519499999999880e+02
3.151434999999999945e+03 3.006180800000000204e+02
3.152099999999999909e+03 3.004258199999999874e+02
3.152764999999999873e+03 2.991553799999999796e+02
3.153429999999999836e+03 3.002208899999999971e+02
3.154094999999999800e+03 2.996229000000000156e+02
3.154760000000000218e+03 3.009400499999999852e+02
3.155425000000000182e+03 3.003113999999999919e+02
3.156090000000000146e+03 3.000695099999999798e+02
3.156755000000000109e+03 2.997938599999999951e+02
3.157420000000000073e+03 2.999654300000000262e+02
3.158085000000000036e+03 3.003324200000000133e+02
3.158750000000000000e+03 3.002001599999999826e+02
3.159414999999999964e+03 2.998826300000000060e+02
3.160079999999999927e+03 3.006829900000000180e+02
3.160744999999999891e+03 3.003722099999999955e+02
3.161409999999999854e+03 3.003891499999999724e+02
3.162074999999999818e+03 2.997046900000000278e+02
3.162739999999999782e+03 3.009405300000000238e+02
3.163405000000000200e+03 3.009267399999999952e+02
3.164070000000000164e+03 3.003871599999999944e+02
3.164735000000000127e+03 2.998206799999999816e+02
3.165400000000000091e+03 3.012851200000000063e+02
3.166065000000000055e+03 3.004257799999999747e+02
3.166730000000000018e+03 2.982515799999999899e+02
3.167394999999999982e+03 3.010080699999999752e+02
3.168059999999999945e+03 2.986933300000000031e+02
3.168724999999999909e+03 2.990665999999999940e+02
3.169389999999999873e+03 2.996853300000000218e+02
3.170054999999999836e+03 3.001176699999999755e+02
3.170719999999999800e+03 3.000057300000000282e+02
3.171385000000000218e+03 3.004552199999999971e+02
3.172050000000000182e+03 2.990372600000000034e+02
3.172715000000000146e+03 3.000103100000000040e+02
3.173380000000000109e+03 3.006797100000000000e+02
3.174045000000000073e+03 3.012444100000000162e+02
3.174710000000000036e+03 2.990978999999999814e+02
3.175375000000000000e+03 2.994200799999999845e+02
3.176039999999999964e+03 3.010935099999999807e+02
3.176704999999999927e+03 2.982496800000000121e+02
3.177369999999999891e+03 2.992532699999999863e+02
3.178034999999999854e+03 2.995380299999999920e+02
3.178699999999999818e+03 2.997574500000000057e+02
3.179364999999999782e+03 2.988317999999999870e+02
3.180030000000000200e+03 3.006533800000000269e+02
3.180695000000000164e+03 3.010594800000000077e+02
3.181360000000000127e+03 2.991538899999999899e+02
3.182025000000000091e+03 3.006292599999999879e+02
3.182690000000000055e+03 2.990756099999999833e+02
3.183355000000000018e+03 2.991974799999999846e+02
3.184019999999999982e+03 3.012076099999999883e+02
3.184684999999999945e+03 3.002922399999999925e+02
3.185349999999999909e+03 3.006165399999999863e+02
3.186014999999999873e+03 3.001741599999999721e+02
3.186679999999999836e+03 2.993301099999999906e+02
3.187344999999999800e+03 2.989020699999999806e+02
3.188010000000000218e+03 3.001448700000000258e+02
3.188675000000000182e+03 3.007640499999999975e+02
3.189340000000000146e+03 3.008863499999999931e+02
3.190005000000000109e+03 2.988696400000000040e+02
3.190670000000000073e+03 3.008438699999999812e+02
3.191335000000000036e+03 2.992440100000000029e+02
3.192000000000000000e+03 3.009248200000000111e+02
3.192664999999999964e+03 2.998723699999999894e+02
3.193329999999999927e+03 3.013000900000000115e+02
3.193994999999999891e+03 2.988835100000000011e+02
3.194659999999999854e+03 3.013274799999999800e+02
3.195324999999999818e+03 3.006933399999999779e+02
3.195989999999999782e+03 2.985565399999999840e+02
3.196655000000000200e+03 2.994565600000000245e+02
3.197320000000000164e+03 2.993415699999999902e+02
3.197985000000000127e+03 2.994198299999999904e+02
3.198650000000000091e+03 2.998107999999999720e+02
3.199315000000000055e+03 2.992955699999999979e+02
3.199980000000000018e+03 3.002419199999999933e+02
3.200644999999999982e+03 3.004413799999999810e+02
3.201309999999999945e+03 2.990974100000000249e+02
3.201974999999999909e+03 3.002076799999999821e+02
3.202639999999999873e+03 2.999029199999999946e+02
3.203304999999999836e+03 2.984390200000000277e+02
3.203969999999999800e+03 3.002499900000000252e+02
3.204635000000000218e+03 3.003125600000000190e+02
3.205300000000000182e+03 3.000161600000000135e+02
3.205965000000000146e+03 3.006102099999999950e+02
3.206630000000000109e+03 2.994816099999999892e+02
3.207295000000000073e+03 2.994666100000000029e+02
3.207960000000000036e+03 2.996709799999999859e+02
3.208625000000000000e+03 3.003484599999999887e+02
3.209289999999999964e+03 2.993137100000000146e+02
3.209954999999999927e+03 3.011924599999999828e+02
3.210619999999999891e+03 2.999459200000000010e+02
3.211284999999999854e+03 2.995749299999999948e+02
3.211949999999999818e+03 3.005703500000000190e+02
3.212614999999999782e+03 3.006523199999999747e+02
3.213280000000000200e+03 2.988222700000000032e+02
3.213945000000000164e+03 3.008552599999999870e+02
3.214610000000000127e+03 2.996373199999999883e+02
3.215275000000000091e+03 2.985530600000000163e+02
3.215940000000000055e+03 3.008605699999999956e+02
3.216605000000000018e+03 3.007959000000000174e+02
3.217269999999999982e+03 3.001200799999999731e+02
3.217934999999999945e+03 2.998032699999999977e+02
3.218599999999999909e+03 3.006591799999999921e+02
3.219264999999999873e+03 2.987028099999999995e+02
3.219929999999999836e+03 3.010461099999999988e+02
3.220594999999999800e+03 3.003537600000000225e+02
3.221260000000000218e+03 3.003836600000000203e+02
3.221925000000000182e+03 2.993689299999999776e+02
3.222590000000000146e+03 2.994961500000000001e+02
3.223255000000000109e+03 2.988421000000000163e+02
3.223920000000000073e+03 2.992076900000000137e+02
3.224585000000000036e+03 2.997533500000000117e+02
3.225250000000000000e+03 3.006172300000000064e+02
3.225914999999999964e+03 3.005670600000000263e+02
3.226579999999999927e+03 2.999407100000000241e+02
3.227244999999999891e+03 3.000493599999999788e+02
3.227909999999999854e+03 2.986393199999999979e+02
3.228574999999999818e+03 3.006927200000000084e+02
3.229239999999999782e+03 3.004626099999999838e+02
3.229905000000000200e+03 3.008009299999999939e+02
3.230570000000000164e+03 2.985473400000000197e+02
3.231235000000000127e+03 3.009806699999999751e+02
3.231900000000000091e+03 2.995379699999999730e+02
3.232565000000000055e+03 2.998982700000000250e+02
3.233230000000000018e+03 3.001667100000000232e+02
3.233894999999999982e+03 2.994903499999999781e+02
3.234559999999999945e+03 3.005793600000000083e+02
3.235224999999999909e+03 3.006091999999999871e+02
3.235889999999999873e+03 3.009955299999999738e+02
3.236554999999999836e+03 2.998111000000000104e+02
3.237219999999999800e+03 3.009043100000000095e+02
3.237885000000000218e+03 2.999135600000000181e+02
3.238550000000000182e+03 3.005309399999999869e+02
3.239215000000000146e+03 3.003598600000000260e+02
3.239880000000000109e+03 3.008104000000000156e+02
3.240545000000000073e+03 3.018694899999999848e+02
3.241210000000000036e+03 2.995890400000000113e+02
3.241875000000000000e+03 2.990843600000000038e+02
3.242539999999999964e+03 3.006820200000000227e+02
3.243204999999999927e+03 3.010061600000000226e+02
3.243869999999999891e+03 2.997774000000000001e+02
3.244534999999999854e+03 3.003473799999999869e+02
3.245199999999999818e+03 3.003946199999999749e+02
3.245864999999999782e+03 3.012323200000000156e+02
3.246530000000000200e+03 3.011880800000000136e+02
3.247195000000000164e+03 2.988105199999999968e+02
3.247860000000000127e+03 2.995559900000000084e+02
3.248525000000000091e+03 2.987591800000000148e+02
3.249190000000000055e+03 2.986986499999999864e+02
3.249855000000000018e+03 2.994794099999999730e+02
3.250519999999999982e+03 3.017857500000000073e+02
3.251184999999999945e+03 2.998877200000000016e+02
3.251849999999999909e+03 2.993729099999999903e+02
3.252514999999999873e+03 2.996408299999999940e+02
3.253179999999999836e+03 3.005972600000000057e+02
3.253844999999999800e+03 2.995615999999999985e+02
3.254510000000000218e+03 2.982573199999999929e+02
3.255175000000000182e+03 2.999805700000000002e+02
3.255840000000000146e+03 3.006262600000000020e+02
3.256505000000000109e+03 2.985106799999999794e+02
3.257170000000000073e+03 2.995672999999999888e+02
3.257835000000000036e+03 3.020740999999999872e+02
3.258500000000000000e+03 3.017062099999999987e+02
3.259164999999999964e+03 2.995595299999999952e+02
3.259829999999999927e+03 2.997242499999999836e+02
3.260494999999999891e+03 2.995156299999999874e+02
3.261159999999999854e+03 2.998341500000000224e+02
3.261824999999999818e+03 3.011430300000000102e+02
3.262489999999999782e+03 2.995581799999999930e+02
3.263155000000000200e+03 2.991033199999999965e+02
3.263820000000000164e+03 2.999741700000000151e+02
3.264485000000000127e+03 2.987172699999999850e+02
3.265150000000000091e+03 3.016152200000000221e+02
3.265815000000000055e+03 2.996634199999999737e+02
3.266480000000000018e+03 2.998256400000000212e+02
3.267144999999999982e+03 3.009322599999999852e+02
3.267809999999999945e+03 2.998672300000000064e+02
3.268474999999999909e+03 3.006266200000000026e+02
3.269139999999999873e+03 3.007963300000000118e+02
3.269804999999999836e+03 2.980424899999999866e+02
3.270469999999999800e+03 3.012758900000000040e+02
3.271135000000000218e+03 2.998134699999999953e+02
3.271800000000000182e+03 3.004662500000000023e+02
3.272465000000000146e+03 3.005344799999999736e+02
3.273130000000000109e+03 3.001827599999999734e+02
3.273795000000000073e+03 3.003182899999999904e+02
3.274460000000000036e+03 2.983841699999999832e+02
3.275125000000000000e+03 2.989244499999999789e+02
3.275789999999999964e+03 2.999153900000000021e+02
3.276454999999999927e+03 3.003033100000000104e+02
3.277119999999999891e+03 2.997832900000000222e+02
3.277784999999999854e+03 2.996146699999999896e+02
3.278449999999999818e+03 3.007170100000000161e+02
3.279114999999999782e+03 2.999593199999999911e+02
3.279780000000000200e+03 3.008305399999999850e+02
3.280445000000000164e+03 2.999991999999999734e+02
3.281110000000000127e+03 3.002022400000000175e+02
3.281775000000000091e+03 2.996657799999999838e+02
3.282440000000000055e+03 2.990833999999999833e+02
3.283105000000000018e+03 3.001931500000000028e+02
3.283769999999999982e+03 3.006841099999999756e+02
3.284434999999999945e+03 2.993504800000000046e+02
3.285099999999999909e+03 2.994988799999999856e+02
3.285764999999999873e+03 2.990210999999999899e+02
3.286429999999999836e+03 2.999216400000000249e+02
3.287094999999999800e+03 2.992038600000000201e+02
3.287760000000000218e+03 3.015307999999999993e+02
3.288425000000000182e+03 3.003363100000000259e+02
3.289090000000000146e+03 2.998052700000000073e+02
3.289755000000000109e+03 3.013346000000000231e+02
3.290420000000000073e+03 2.997354199999999764e+02
3.291085000000000036e+03 3.005194700000000125e+02
3.291750000000000000e+03 2.990737700000000245e+02
3.292414999999999964e+03 3.002578599999999938e+02
3.293079999999999927e+03 2.993267500000000041e+02
3.293744999999999891e+03 2.996246499999999742e+02
3.294409999999999854e+03 3.005902500000000259e+02
3.295074999999999818e+03 2.984086599999999976e+02
3.295739999999999782e+03 3.004042299999999841e+02
3.296405000000000200e+03 2.996973800000000097e+02
3.297070000000000164e+03 3.006022500000000264e+02
3.297735000000000127e+03 2.986552100000000110e+02
3.298400000000000091e+03 2.981327900000000000e+02
3.299065000000000055e+03 2.997770899999999870e+02
3.299730000000000018e+03 2.997137000000000171e+02
3.300394999999999982e+03 3.002906699999999773e+02
3.301059999999999945e+03 2.999238199999999779e+02
3.301724999999999909e+03 2.990289900000000216e+02
3.302389999999999873e+03 3.003317099999999868e+02
3.303054999999999836e+03 2.992348499999999945e+02
3.303719999999999800e+03 3.003805800000000090e+02
3.304385000000000218e+03 3.009176600000000121e+02
3.305050000000000182e+03 2.995949100000000271e+02
3.305715000000000146e+03 3.001418199999999956e+02
3.306380000000000109e+03 3.003052700000000073e+02
3.307045000000000073e+03 3.004937800000000152e+02
3.307710000000000036e+03 3.010284199999999828e+02
3.308375000000000000e+03 3.008852600000000166e+02
3.309039999999999964e+03 2.986968499999999835e+02
3.309704999999999927e+03 2.996044499999999857e+02
3.310369999999999891e+03 3.009291699999999992e+02
3.311034999999999854e+03 2.987478199999999902e+02
3.311699999999999818e+03 3.003254400000000146e+02
3.312364999999999782e+03 3.013171100000000138e+02
3.313030000000000200e+03 3.000434599999999818e+02
3.313695000000000164e+03 2.988700299999999856e+02
3.314360000000000127e+03 3.012684399999999982e+02
3.315025000000000091e+03 2.993356600000000185e+02
3.315690000000000055e+03 2.989459699999999884e+02
3.316355000000000018e+03 3.001017899999999941e+02
3.317019999999999982e+03 3.009814700000000016e+02
3.317684999999999945e+03 2.999531200000000126e+02
3.318349999999999909e+03 3.002879800000000046e+02
3.319014999999999873e+03 2.999480300000000170e+02
3.319679999999999836e+03 2.993393100000000118e+02
3.320344999999999800e+03 3.006609300000000076e+02
3.321010000000000218e+03 2.985142700000000104e+02
3.321675000000000182e+03 2.997308300000000258e+02
3.322340000000000146e+03 2.986336699999999951e+02
3.323005000000000109e+03 3.002008200000000215e+02
3.323670000000000073e+03 2.998065199999999777e+02
3.324335000000000036e+03 3.010609999999999786e+02
3.325000000000000000e+03 3.004551000000000158e+02
3.325664999999999964e+03 3.000667500000000132e+02
3.326329999999999927e+03 3.000840299999999843e+02
3.326994999999999891e+03 2.992916900000000169e+02
3.327659999999999854e+03 2.995688999999999851e+02
3.328324999999999818e+03 3.009326100000000110e+02
3.328989999999999782e+03 3.006424200000000155e+02
3.329655000000000200e+03 3.003079000000000178e+02
3.330320000000000164e+03 2.996964300000000208e+02
3.330985000000000127e+03 2.998968899999999849e+02
3.331650000000000091e+03 2.997504099999999880e+02
3.332315000000000055e+03 2.991301900000000273e+02
3.332980000000000018e+03 3.003185700000000224e+02
3.333644999999999982e+03 3.005228799999999865e+02
3.334309999999999945e+03 3.001465400000000159e+02
3.334974999999999909e+03 3.008976200000000176e+02
3.335639999999999873e+03 3.004692400000000134e+02
3.336304999999999836e+03 2.993973599999999919e+02
3.336969999999999800e+03 2.996239800000000173e+02
3.337635000000000218e+03 3.007377200000000244e+02
3.338300000000000182e+03 3.005359500000000139e+02
3.338965000000000146e+03 3.006397000000000048e+02
3.339630000000000109e+03 3.002712599999999838e+02
3.340295000000000073e+03 2.990620000000000118e+02


==> data/submitold-JAC-rmsd.dat <==
Step    Time     RMSD
2000  1.0  0.07072891294956207
22000  11.0  0.09847094863653183
42000  21.0  0.11383605003356934
62000  31.0  0.11039158701896667
82000  41.0  0.11033593863248825
102000  51.0  0.11853910982608795
122000  61.0  0.11986267566680908
142000  71.0  0.12126995623111725
162000  81.0  0.11688081920146942
182000  91.0  0.13615639507770538
202000  101.0  0.11347127705812454
222000  111.0  0.1223006621003151
242000  121.0  0.12401030957698822
262000  131.0  0.12682312726974487
282000  141.0  0.12997277081012726
302000  151.0  0.13348136842250824
322000  161.0  0.1099804937839508
342000  171.0  0.12167760729789734
362000  181.0  0.13106977939605713
382000  191.0  0.14324301481246948
402000  201.0  0.11743128299713135
422000  211.0  0.11833816766738892
442000  221.0  0.14084593951702118
462000  231.0  0.13796566426753998
482000  241.0  0.1335633099079132
502000  251.0  0.13848498463630676
522000  261.0  0.16115888953208923
542000  271.0  0.17278605699539185
562000  281.0  0.146799236536026
582000  291.0  0.146562397480011
602000  301.0  0.1495659053325653
622000  311.0  0.12847261130809784
642000  321.0  0.1357003152370453
662000  331.0  0.14093448221683502
682000  341.0  0.1579810231924057
702000  351.0  0.15470194816589355
722000  361.0  0.17327412962913513
742000  371.0  0.18626035749912262
762000  381.0  0.16426359117031097
782000  391.0  0.16965855658054352
802000  401.0  0.15844808518886566
822000  411.0  0.17246806621551514
842000  421.0  0.18329058587551117
862000  431.0  0.17903366684913635
882000  441.0  0.18395641446113586
902000  451.0  0.18721520900726318
922000  461.0  0.18508189916610718
942000  471.0  0.18395641446113586
962000  481.0  0.1821550875902176
982000  491.0  0.194956436753273
1002000  501.0  0.18158097565174103
1022000  511.0  0.18444927036762238
1042000  521.0  0.17150720953941345
1062000  531.0  0.1590091586112976
1082000  541.0  0.1728382557630539
1102000  551.0  0.19011864066123962
1122000  561.0  0.18197692930698395
1142000  571.0  0.1964256763458252
1162000  581.0  0.19975298643112183
1182000  591.0  0.18947750329971313
1202000  601.0  0.20863008499145508
1222000  611.0  0.21075543761253357
1242000  621.0  0.18777617812156677
1262000  631.0  0.18873047828674316
1282000  641.0  0.1839178055524826
1302000  651.0  0.2023562788963318
1322000  661.0  0.19148971140384674
1342000  671.0  0.1830076277256012
1362000  681.0  0.18287229537963867
1382000  691.0  0.18681392073631287
1402000  701.0  0.19253629446029663
1422000  711.0  0.17447403073310852
1442000  721.0  0.17359615862369537
1462000  731.0  0.18366508185863495
1482000  741.0  0.1845792979001999
1502000  751.0  0.20063310861587524
1522000  761.0  0.19715911149978638
1542000  771.0  0.20710192620754242
1562000  781.0  0.20454871654510498
1582000  791.0  0.21721528470516205
1602000  801.0  0.21045012772083282
1622000  811.0  0.20392094552516937
1642000  821.0  0.1898943930864334
1662000  831.0  0.18586114048957825
1682000  841.0  0.19570420682430267
1702000  851.0  0.18100504577159882
1722000  861.0  0.19923730194568634
1742000  871.0  0.18732795119285583
1762000  881.0  0.17876437306404114
1782000  891.0  0.20176544785499573
1802000  901.0  0.17989566922187805
1822000  911.0  0.20866228640079498
1842000  921.0  0.2162526547908783
1862000  931.0  0.180898979306221
1882000  941.0  0.19632011651992798
1902000  951.0  0.19415932893753052
1922000  961.0  0.21639728546142578
1942000  971.0  0.19711433351039886
1962000  981.0  0.1907254159450531
1982000  991.0  0.20260748267173767
2002000  1001.0  0.2043694108724594
2022000  1011.0  0.20553626120090485
2042000  1021.0  0.2216360867023468
2062000  1031.0  0.23482006788253784
2082000  1041.0  0.21972788870334625
2102000  1051.0  0.23382732272148132
2122000  1061.0  0.2227323204278946
2142000  1071.0  0.20070676505565643
2162000  1081.0  0.22884008288383484
2182000  1091.0  0.18980541825294495
2202000  1101.0  0.2068515419960022
2222000  1111.0  0.1977083832025528
2242000  1121.0  0.18753275275230408
2262000  1131.0  0.19023369252681732
2282000  1141.0  0.21216866374015808
2302000  1151.0  0.19649308919906616
2322000  1161.0  0.1827084869146347
2342000  1171.0  0.20339222252368927
2362000  1181.0  0.18854530155658722
2382000  1191.0  0.21059326827526093
2402000  1201.0  0.2068134993314743
2422000  1211.0  0.18672862648963928
2442000  1221.0  0.19630937278270721
2462000  1231.0  0.20010530948638916
2482000  1241.0  0.1831795573234558
2502000  1251.0  0.19232383370399475
2522000  1261.0  0.20026254653930664
2542000  1271.0  0.20350167155265808
2562000  1281.0  0.19286994636058807
2582000  1291.0  0.20452620089054108
2602000  1301.0  0.20672717690467834
2622000  1311.0  0.20967257022857666
2642000  1321.0  0.2142544388771057
2662000  1331.0  0.2149582952260971
2682000  1341.0  0.1983974128961563
2702000  1351.0  0.1960863173007965
2722000  1361.0  0.19823288917541504
2742000  1371.0  0.18697002530097961
2762000  1381.0  0.19544315338134766
2782000  1391.0  0.18761461973190308
2802000  1401.0  0.20960664749145508
2822000  1411.0  0.19476436078548431
2842000  1421.0  0.19619102776050568
2862000  1431.0  0.19261203706264496
2882000  1441.0  0.19509224593639374
2902000  1451.0  0.18875589966773987
2922000  1461.0  0.18830491602420807
2942000  1471.0  0.1843472719192505
2962000  1481.0  0.1864776611328125
2982000  1491.0  0.21112757921218872
3002000  1501.0  0.1951483190059662
3022000  1511.0  0.20042061805725098
3042000  1521.0  0.18869388103485107
3062000  1531.0  0.23398323357105255
3082000  1541.0  0.21010875701904297
3102000  1551.0  0.20171503722667694
3122000  1561.0  0.2012844830751419
3142000  1571.0  0.2150377482175827
3162000  1581.0  0.22158671915531158
3182000  1591.0  0.2035903036594391
3202000  1601.0  0.21052126586437225
3222000  1611.0  0.23048728704452515
3242000  1621.0  0.23841753602027893
3262000  1631.0  0.2165985256433487
3282000  1641.0  0.23150430619716644
3302000  1651.0  0.22326594591140747
3322000  1661.0  0.21829238533973694
3342000  1671.0  0.22651420533657074
3362000  1681.0  0.21272337436676025
3382000  1691.0  0.20759622752666473
3402000  1701.0  0.21073266863822937
3422000  1711.0  0.21045926213264465
3442000  1721.0  0.22225958108901978
3462000  1731.0  0.21403126418590546
3482000  1741.0  0.21637244522571564
3502000  1751.0  0.21852527558803558
3522000  1761.0  0.21164603531360626
3542000  1771.0  0.22409741580486298
3562000  1781.0  0.23479227721691132
3582000  1791.0  0.2296438366174698
3602000  1801.0  0.2144639492034912
3622000  1811.0  0.21811997890472412
3642000  1821.0  0.21072903275489807
3662000  1831.0  0.2021266222000122
3682000  1841.0  0.20945000648498535
3702000  1851.0  0.21901744604110718
3722000  1861.0  0.2307244837284088
3742000  1871.0  0.21120302379131317
3762000  1881.0  0.22064664959907532
3782000  1891.0  0.2137863039970398
3802000  1901.0  0.19940580427646637
3822000  1911.0  0.21489667892456055
3842000  1921.0  0.22113323211669922
3862000  1931.0  0.22638621926307678
3882000  1941.0  0.20249566435813904
3902000  1951.0  0.19587478041648865
3922000  1961.0  0.2023135870695114
3942000  1971.0  0.2077903002500534
3962000  1981.0  0.2110302895307541
3982000  1991.0  0.2237236648797989
4002000  2001.0  0.23985663056373596
4022000  2011.0  0.22056138515472412
4042000  2021.0  0.2141612470149994
4062000  2031.0  0.21570701897144318
4082000  2041.0  0.23940087854862213
4102000  2051.0  0.23042315244674683
4122000  2061.0  0.2185586392879486
4142000  2071.0  0.21484307944774628
4162000  2081.0  0.22777239978313446
4182000  2091.0  0.24166546761989594
4202000  2101.0  0.23420460522174835
4222000  2111.0  0.25054603815078735
4242000  2121.0  0.2280418872833252
4262000  2131.0  0.22860006988048553
4282000  2141.0  0.2192915678024292
4302000  2151.0  0.2331639677286148
4322000  2161.0  0.23051226139068604
4342000  2171.0  0.21592046320438385
4362000  2181.0  0.21527057886123657
4382000  2191.0  0.22270473837852478
4402000  2201.0  0.20470348000526428
4422000  2211.0  0.20812439918518066
4442000  2221.0  0.22301219403743744
4462000  2231.0  0.2101854830980301
4482000  2241.0  0.2468213140964508
4502000  2251.0  0.22901278734207153
4522000  2261.0  0.21139468252658844
4542000  2271.0  0.203459233045578
4562000  2281.0  0.20780692994594574
4582000  2291.0  0.20977964997291565
4602000  2301.0  0.20522692799568176
4622000  2311.0  0.20628289878368378
4642000  2321.0  0.20888200402259827
4662000  2331.0  0.2050313800573349
4682000  2341.0  0.21510647237300873
4702000  2351.0  0.2234223484992981
4722000  2361.0  0.21254916489124298
4742000  2371.0  0.2269560843706131
4762000  2381.0  0.21449707448482513
4782000  2391.0  0.21248593926429749
4802000  2401.0  0.2281908243894577
4822000  2411.0  0.22988609969615936
4842000  2421.0  0.22767463326454163
4862000  2431.0  0.20347337424755096
4882000  2441.0  0.1989760547876358
4902000  2451.0  0.20703333616256714
4922000  2461.0  0.212199404835701
4942000  2471.0  0.22176074981689453
4962000  2481.0  0.2403290867805481
4982000  2491.0  0.24407422542572021
5002000  2501.0  0.21909542381763458
5022000  2511.0  0.23092322051525116
5042000  2521.0  0.23788562417030334
5062000  2531.0  0.2250000387430191
5082000  2541.0  0.2224874496459961
5102000  2551.0  0.22124344110488892
5122000  2561.0  0.23293089866638184
5142000  2571.0  0.2438460737466812
5162000  2581.0  0.2566238045692444
5182000  2591.0  0.2628743648529053
5202000  2601.0  0.2691195011138916
5222000  2611.0  0.26572975516319275
5242000  2621.0  0.27913469076156616
5262000  2631.0  0.27323809266090393
5282000  2641.0  0.2783014476299286
5302000  2651.0  0.26526129245758057
5322000  2661.0  0.28838643431663513
5342000  2671.0  0.2909718155860901
5362000  2681.0  0.28854745626449585
5382000  2691.0  0.2748866677284241
5402000  2701.0  0.2551807463169098
5422000  2711.0  0.28169119358062744
5442000  2721.0  0.266554057598114
5462000  2731.0  0.25995439291000366
5482000  2741.0  0.2698275148868561
5502000  2751.0  0.28063514828681946
5522000  2761.0  0.2862775921821594
5542000  2771.0  0.2793195843696594
5562000  2781.0  0.2846471071243286
5582000  2791.0  0.2751009464263916
5602000  2801.0  0.2766648828983307
5622000  2811.0  0.2779778242111206
5642000  2821.0  0.2951638996601105
5662000  2831.0  0.2754293382167816
5682000  2841.0  0.28482574224472046
5702000  2851.0  0.2698965072631836
5722000  2861.0  0.287316232919693
5742000  2871.0  0.2902340590953827
5762000  2881.0  0.2943688631057739
5782000  2891.0  0.30042192339897156
5802000  2901.0  0.28892701864242554
5822000  2911.0  0.2787328362464905
5842000  2921.0  0.2906847298145294
5862000  2931.0  0.29987838864326477
5882000  2941.0  0.302903950214386
5902000  2951.0  0.31140729784965515
5922000  2961.0  0.306461900472641
5942000  2971.0  0.2970191240310669
5962000  2981.0  0.31943345069885254
5982000  2991.0  0.308108389377594
6002000  3001.0  0.30408090353012085
6022000  3011.0  0.2896641194820404
6042000  3021.0  0.30444738268852234
6062000  3031.0  0.30733370780944824
6082000  3041.0  0.328285813331604
6102000  3051.0  0.27659621834754944
6122000  3061.0  0.2715865671634674
6142000  3071.0  0.302805095911026
6162000  3081.0  0.29041650891304016
6182000  3091.0  0.31257063150405884
6202000  3101.0  0.3154148757457733
6222000  3111.0  0.3128136992454529
6242000  3121.0  0.31416675448417664
6262000  3131.0  0.31764206290245056
6282000  3141.0  0.29664474725723267
6302000  3151.0  0.29403287172317505
6322000  3161.0  0.29343172907829285
6342000  3171.0  0.2824247479438782
6362000  3181.0  0.2777305245399475
6382000  3191.0  0.2722183167934418
6402000  3201.0  0.25609147548675537
6422000  3211.0  0.270608127117157
6442000  3221.0  0.27984270453453064
6462000  3231.0  0.27127400040626526
6482000  3241.0  0.2536901533603668
6502000  3251.0  0.2669239044189453
6522000  3261.0  0.2618003189563751
6542000  3271.0  0.23419968783855438
6562000  3281.0  0.23792435228824615
6582000  3291.0  0.25845789909362793
6602000  3301.0  0.2851712107658386
6622000  3311.0  0.2940616011619568
6642000  3321.0  0.26561489701271057
6662000  3331.0  0.2517588436603546
6682000  3341.0  0.25468459725379944
6702000  3351.0  0.27493762969970703
6722000  3361.0  0.2636195123195648
6742000  3371.0  0.2676369845867157
6762000  3381.0  0.2616221010684967
6782000  3391.0  0.27854135632514954
6802000  3401.0  0.2771022915840149
6822000  3411.0  0.28226566314697266
6842000  3421.0  0.2657860815525055
6862000  3431.0  0.27380576729774475
6882000  3441.0  0.26903036236763
6902000  3451.0  0.2865838408470154
6922000  3461.0  0.2802354395389557
6942000  3471.0  0.27958953380584717
6962000  3481.0  0.27016445994377136
6982000  3491.0  0.2822316586971283
7002000  3501.0  0.2685612142086029
7022000  3511.0  0.2751295268535614
7042000  3521.0  0.2791064977645874
7062000  3531.0  0.28397607803344727
7082000  3541.0  0.26529818773269653
7102000  3551.0  0.26479852199554443
7122000  3561.0  0.2598133087158203
7142000  3571.0  0.27095967531204224
7162000  3581.0  0.273464173078537
7182000  3591.0  0.28007444739341736
7202000  3601.0  0.2810807228088379
7222000  3611.0  0.2740180790424347
7242000  3621.0  0.2687576711177826
7262000  3631.0  0.2562645673751831
7282000  3641.0  0.2750472128391266
7302000  3651.0  0.2709086835384369
7322000  3661.0  0.2769588828086853
7342000  3671.0  0.2685126066207886
7362000  3681.0  0.26498764753341675
7382000  3691.0  0.2673513889312744
7402000  3701.0  0.25832048058509827
7422000  3711.0  0.2528497278690338
7442000  3721.0  0.24397355318069458
7462000  3731.0  0.252522349357605
7482000  3741.0  0.24865128099918365
7502000  3751.0  0.24088190495967865
7522000  3761.0  0.2502777576446533
7542000  3771.0  0.25321078300476074
7562000  3781.0  0.2609073221683502
7582000  3791.0  0.25264695286750793
7602000  3801.0  0.2493373304605484
7622000  3811.0  0.26249441504478455
7642000  3821.0  0.2593948543071747
7662000  3831.0  0.2627984285354614
7682000  3841.0  0.25409913063049316
7702000  3851.0  0.258663535118103
7722000  3861.0  0.2554130554199219
7742000  3871.0  0.26035869121551514
7762000  3881.0  0.2630772590637207
7782000  3891.0  0.2637934386730194
7802000  3901.0  0.27377912402153015
7822000  3911.0  0.2560247778892517
7842000  3921.0  0.2657391428947449
7862000  3931.0  0.26035574078559875
7882000  3941.0  0.2597401738166809
7902000  3951.0  0.2530735731124878
7922000  3961.0  0.25806549191474915
7942000  3971.0  0.2645309269428253
7962000  3981.0  0.24198849499225616
7982000  3991.0  0.2637716233730316
8002000  4001.0  0.26368793845176697
8022000  4011.0  0.2918727993965149
8042000  4021.0  0.2755470871925354
8062000  4031.0  0.2805537283420563
8082000  4041.0  0.27200955152511597
8102000  4051.0  0.2797233462333679
8122000  4061.0  0.2582706809043884
8142000  4071.0  0.26923859119415283
8162000  4081.0  0.2684761583805084
8182000  4091.0  0.26330989599227905
8202000  4101.0  0.2561027407646179
8222000  4111.0  0.2554393708705902
8242000  4121.0  0.2631407380104065
8262000  4131.0  0.26530253887176514
8282000  4141.0  0.26371267437934875
8302000  4151.0  0.25828999280929565
8322000  4161.0  0.25592803955078125
8342000  4171.0  0.2553394138813019
8362000  4181.0  0.26688939332962036
8382000  4191.0  0.2586924433708191
8402000  4201.0  0.24898606538772583
8422000  4211.0  0.25534918904304504
8442000  4221.0  0.27487340569496155
8462000  4231.0  0.26316991448402405
8482000  4241.0  0.24278904497623444
8502000  4251.0  0.26712876558303833
8522000  4261.0  0.2468843013048172
8542000  4271.0  0.2800394892692566
8562000  4281.0  0.2645396590232849
8582000  4291.0  0.2690032422542572
8602000  4301.0  0.26507383584976196
8622000  4311.0  0.2532835304737091
8642000  4321.0  0.24752871692180634
8662000  4331.0  0.24751320481300354
8682000  4341.0  0.24946585297584534
8702000  4351.0  0.24608536064624786
8722000  4361.0  0.2402563989162445
8742000  4371.0  0.25647643208503723
8762000  4381.0  0.2523999512195587
8782000  4391.0  0.24463899433612823
8802000  4401.0  0.262818843126297
8822000  4411.0  0.2730954587459564
8842000  4421.0  0.27135607600212097
8862000  4431.0  0.2547403573989868
8882000  4441.0  0.2575652301311493
8902000  4451.0  0.2731432318687439
8922000  4461.0  0.2730300724506378
8942000  4471.0  0.24959968030452728
8962000  4481.0  0.2303498387336731
8982000  4491.0  0.23651652038097382
9002000  4501.0  0.25533491373062134
9022000  4511.0  0.2606084644794464
9042000  4521.0  0.26908600330352783
9062000  4531.0  0.27917250990867615
9082000  4541.0  0.2954089641571045
9102000  4551.0  0.3070656955242157
9122000  4561.0  0.3095490038394928
9142000  4571.0  0.30320605635643005
9162000  4581.0  0.3043193817138672
9182000  4591.0  0.3315431475639343
9202000  4601.0  0.32278430461883545
9222000  4611.0  0.3185923397541046
9242000  4621.0  0.32654067873954773
9262000  4631.0  0.3104715049266815
9282000  4641.0  0.3080398440361023
9302000  4651.0  0.3129952549934387
9322000  4661.0  0.3114609122276306
9342000  4671.0  0.291574090719223
9362000  4681.0  0.30928972363471985
9382000  4691.0  0.30312058329582214
9402000  4701.0  0.30949753522872925
9422000  4711.0  0.31788307428359985
9442000  4721.0  0.31757256388664246
9462000  4731.0  0.31934091448783875
9482000  4741.0  0.30353695154190063
9502000  4751.0  0.2940276563167572
9522000  4761.0  0.3016251027584076
9542000  4771.0  0.31706690788269043
9562000  4781.0  0.30375248193740845
9582000  4791.0  0.3272722065448761
9602000  4801.0  0.3428632915019989
9622000  4811.0  0.32753777503967285
9642000  4821.0  0.311126708984375
9662000  4831.0  0.3081856071949005
9682000  4841.0  0.3189024329185486
9702000  4851.0  0.31958723068237305
9722000  4861.0  0.3281051218509674
9742000  4871.0  0.3197847604751587
9762000  4881.0  0.3383144438266754
9782000  4891.0  0.31385013461112976
9802000  4901.0  0.3169894218444824
9822000  4911.0  0.32182613015174866
9842000  4921.0  0.32077714800834656
9862000  4931.0  0.32108575105667114
9882000  4941.0  0.3136286735534668
9902000  4951.0  0.30657023191452026
9922000  4961.0  0.32387715578079224
9942000  4971.0  0.2988153100013733
9962000  4981.0  0.2933761179447174
9982000  4991.0  0.30137428641319275
10002000  5001.0  0.28274399042129517
10022000  5011.0  0.28006210923194885
10042000  5021.0  0.3103206157684326
10062000  5031.0  0.2936056852340698
10082000  5041.0  0.29476502537727356
10102000  5051.0  0.2940661907196045
10122000  5061.0  0.2809871435165405
10142000  5071.0  0.2843765914440155
10162000  5081.0  0.2967236638069153
10182000  5091.0  0.3124920129776001
10202000  5101.0  0.31231752038002014
10222000  5111.0  0.30260664224624634
10242000  5121.0  0.29534852504730225
10262000  5131.0  0.2947240173816681
10282000  5141.0  0.28648000955581665
10302000  5151.0  0.29485422372817993
10322000  5161.0  0.3008439242839813
10342000  5171.0  0.31031566858291626
10362000  5181.0  0.315487265586853
10382000  5191.0  0.31202733516693115
10402000  5201.0  0.31276461482048035
10422000  5211.0  0.296732097864151
10442000  5221.0  0.3041805922985077
10462000  5231.0  0.31026124954223633
10482000  5241.0  0.2986045777797699
10502000  5251.0  0.31598636507987976
10522000  5261.0  0.30906251072883606
10542000  5271.0  0.313350111246109
10562000  5281.0  0.31808650493621826
10582000  5291.0  0.3113709092140198
10602000  5301.0  0.31748008728027344
10622000  5311.0  0.31633299589157104
10642000  5321.0  0.3110896944999695
10662000  5331.0  0.32225701212882996
10682000  5341.0  0.33150261640548706
10702000  5351.0  0.3321695327758789
10722000  5361.0  0.3247033655643463
10742000  5371.0  0.3186158537864685
10762000  5381.0  0.3203873932361603
10782000  5391.0  0.3117516338825226
10802000  5401.0  0.30763956904411316
10822000  5411.0  0.3258121609687805
10842000  5421.0  0.3049425184726715
10862000  5431.0  0.31703120470046997
10882000  5441.0  0.2831191122531891
10902000  5451.0  0.286471962928772
10922000  5461.0  0.3029559254646301
10942000  5471.0  0.2951957881450653
10962000  5481.0  0.30756905674934387
10982000  5491.0  0.28784751892089844
11002000  5501.0  0.3032674491405487
11022000  5511.0  0.280849814414978
11042000  5521.0  0.30291029810905457
11062000  5531.0  0.3065163791179657
11082000  5541.0  0.2848183214664459
11102000  5551.0  0.2658720016479492
11122000  5561.0  0.28750255703926086
11142000  5571.0  0.2844649851322174
11162000  5581.0  0.2813721299171448
11182000  5591.0  0.2824702560901642
11202000  5601.0  0.2726614773273468
11222000  5611.0  0.28340980410575867
11242000  5621.0  0.2936533987522125
11262000  5631.0  0.2902909219264984
11282000  5641.0  0.2928345799446106
11302000  5651.0  0.2980918288230896
11322000  5661.0  0.30994248390197754
11342000  5671.0  0.2946009039878845
11362000  5681.0  0.2832282483577728
11382000  5691.0  0.2970811724662781
11402000  5701.0  0.29958510398864746


==> data/submitold-JAC-temp.dat <==
0.000000000000000000e+00 3.000000000000000000e+02
1.133999999999999897e+00 2.988886699999999905e+02
2.269000000000000128e+00 2.990761200000000031e+02
3.403999999999999915e+00 3.014902399999999716e+02
4.538999999999999702e+00 3.029840300000000184e+02
5.674000000000000377e+00 2.988306299999999851e+02
6.809000000000000163e+00 2.991988699999999994e+02
7.943999999999999950e+00 3.000180700000000229e+02
9.079000000000000625e+00 3.008439799999999877e+02
1.021400000000000041e+01 3.028824500000000057e+02
1.134900000000000020e+01 2.987601300000000037e+02
1.248399999999999999e+01 2.998687800000000152e+02
1.361899999999999977e+01 2.986186200000000213e+02
1.475399999999999956e+01 3.003048699999999940e+02
1.588899999999999935e+01 2.996288099999999872e+02
1.702400000000000091e+01 2.984397000000000162e+02
1.815899999999999892e+01 2.991163000000000238e+02
1.929400000000000048e+01 2.996302900000000022e+02
2.042899999999999849e+01 3.011373100000000136e+02
2.156400000000000006e+01 2.985457499999999982e+02
2.269900000000000162e+01 2.997210999999999785e+02
2.383399999999999963e+01 2.996825499999999920e+02
2.496900000000000119e+01 2.996544000000000096e+02
2.610399999999999920e+01 2.996725000000000136e+02
2.723900000000000077e+01 3.008892599999999788e+02
2.837399999999999878e+01 3.022579799999999750e+02
2.950900000000000034e+01 3.004636899999999855e+02
3.064399999999999835e+01 3.007905999999999835e+02
3.177899999999999991e+01 3.005007299999999759e+02
3.291400000000000148e+01 3.038757400000000075e+02
3.404899999999999949e+01 2.995211400000000026e+02
3.518399999999999750e+01 2.987819999999999823e+02
3.631900000000000261e+01 3.002782599999999888e+02
3.745400000000000063e+01 3.003721600000000080e+02
3.858899999999999864e+01 2.996440400000000182e+02
3.972399999999999665e+01 3.014508400000000279e+02
4.085900000000000176e+01 3.012848599999999806e+02
4.199399999999999977e+01 3.008972200000000043e+02
4.312899999999999778e+01 2.985335000000000036e+02
4.426400000000000290e+01 3.022683200000000170e+02
4.539900000000000091e+01 3.025534000000000106e+02
4.653399999999999892e+01 2.991830899999999929e+02
4.766899999999999693e+01 3.007862499999999955e+02
4.880400000000000205e+01 3.017272800000000075e+02
4.993900000000000006e+01 3.043394200000000183e+02
5.107399999999999807e+01 2.993455799999999840e+02
5.220900000000000318e+01 2.990411599999999908e+02
5.334400000000000119e+01 3.008936100000000238e+02
5.447899999999999920e+01 3.007633599999999774e+02
5.561399999999999721e+01 3.014983700000000226e+02
5.674900000000000233e+01 3.006251399999999876e+02
5.788400000000000034e+01 2.981915399999999750e+02
5.901899999999999835e+01 2.989897000000000276e+02
6.015400000000000347e+01 3.024472999999999843e+02
6.128900000000000148e+01 2.999014500000000112e+02
6.242399999999999949e+01 3.010516400000000203e+02
6.355899999999999750e+01 3.001204200000000242e+02
6.469400000000000261e+01 3.001237800000000107e+02
6.582899999999999352e+01 3.009261200000000258e+02
6.696399999999999864e+01 2.983139800000000150e+02
6.809900000000000375e+01 3.016116000000000099e+02
6.923399999999999466e+01 2.948394400000000246e+02
7.036899999999999977e+01 3.005651599999999917e+02
7.150400000000000489e+01 3.008847200000000157e+02
7.263899999999999579e+01 2.992727100000000178e+02
7.377400000000000091e+01 2.986094100000000253e+02
7.490900000000000603e+01 3.004987300000000232e+02
7.604399999999999693e+01 2.990910799999999767e+02
7.717900000000000205e+01 3.002241000000000213e+02
7.831399999999999295e+01 3.009403899999999794e+02
7.944899999999999807e+01 2.990305000000000177e+02
8.058400000000000318e+01 2.974287100000000237e+02
8.171899999999999409e+01 3.006344500000000153e+02
8.285399999999999920e+01 3.020324499999999830e+02
8.398900000000000432e+01 2.995805700000000229e+02
8.512399999999999523e+01 2.990357700000000136e+02
8.625900000000000034e+01 3.018237500000000182e+02
8.739400000000000546e+01 3.019866400000000226e+02
8.852899999999999636e+01 3.001017400000000066e+02
8.966400000000000148e+01 3.009259099999999876e+02
9.079900000000000659e+01 2.991301300000000083e+02
9.193399999999999750e+01 3.003797900000000141e+02
9.306900000000000261e+01 2.999489100000000121e+02
9.420399999999999352e+01 3.005362299999999891e+02
9.533899999999999864e+01 2.986643100000000004e+02
9.647400000000000375e+01 2.988236800000000244e+02
9.760899999999999466e+01 2.985225199999999859e+02
9.874399999999999977e+01 3.023801399999999830e+02
9.987900000000000489e+01 3.002869900000000030e+02
1.010139999999999958e+02 3.001009399999999800e+02
1.021490000000000009e+02 2.997168300000000158e+02
1.032840000000000060e+02 3.012675699999999779e+02
1.044189999999999969e+02 2.980897600000000125e+02
1.055540000000000020e+02 2.995533800000000042e+02
1.066889999999999930e+02 3.018995499999999765e+02
1.078239999999999981e+02 2.962172400000000039e+02
1.089590000000000032e+02 2.995249299999999835e+02
1.100939999999999941e+02 3.004955600000000118e+02
1.112289999999999992e+02 2.971518100000000118e+02
1.123640000000000043e+02 3.002624400000000264e+02
1.134989999999999952e+02 2.973967900000000100e+02
1.146340000000000003e+02 2.987593699999999899e+02
1.157690000000000055e+02 3.004785800000000222e+02
1.169039999999999964e+02 3.006755899999999997e+02
1.180390000000000015e+02 3.017572400000000243e+02
1.191740000000000066e+02 3.026916800000000194e+02
1.203089999999999975e+02 2.994898699999999963e+02
1.214440000000000026e+02 2.982325700000000097e+02
1.225789999999999935e+02 3.020725400000000036e+02
1.237139999999999986e+02 2.995062599999999975e+02
1.248490000000000038e+02 3.036840199999999754e+02
1.259839999999999947e+02 2.995250899999999774e+02
1.271189999999999998e+02 2.988326999999999884e+02
1.282539999999999907e+02 2.985090799999999831e+02
1.293890000000000100e+02 2.981437000000000239e+02
1.305240000000000009e+02 2.996453200000000265e+02
1.316589999999999918e+02 3.003728899999999840e+02
1.327940000000000111e+02 3.027598699999999781e+02
1.339290000000000020e+02 2.999062000000000126e+02
1.350639999999999930e+02 2.998701899999999796e+02
1.361990000000000123e+02 2.990824200000000133e+02
1.373340000000000032e+02 3.014132999999999925e+02
1.384689999999999941e+02 3.009864900000000034e+02
1.396040000000000134e+02 2.991621799999999780e+02
1.407390000000000043e+02 3.010564699999999903e+02
1.418739999999999952e+02 2.946164800000000241e+02
1.430089999999999861e+02 2.979055399999999736e+02
1.441440000000000055e+02 3.016886000000000081e+02
1.452789999999999964e+02 2.961130099999999743e+02
1.464139999999999873e+02 2.990415199999999913e+02
1.475490000000000066e+02 3.020266100000000051e+02
1.486839999999999975e+02 2.997390899999999760e+02
1.498189999999999884e+02 3.004649400000000128e+02
1.509540000000000077e+02 2.983026300000000219e+02
1.520889999999999986e+02 3.004302799999999820e+02
1.532239999999999895e+02 3.023870999999999754e+02
1.543590000000000089e+02 2.986816099999999778e+02
1.554939999999999998e+02 3.002408199999999852e+02
1.566289999999999907e+02 3.022295700000000238e+02
1.577640000000000100e+02 3.018613700000000222e+02
1.588990000000000009e+02 2.999326500000000237e+02
1.600339999999999918e+02 2.984925099999999816e+02
1.611690000000000111e+02 3.028357700000000250e+02
1.623040000000000020e+02 2.999520299999999793e+02
1.634389999999999930e+02 3.000803700000000163e+02
1.645740000000000123e+02 3.021505900000000224e+02
1.657090000000000032e+02 3.009415399999999750e+02
1.668439999999999941e+02 3.012819700000000012e+02
1.679790000000000134e+02 2.998686700000000087e+02
1.691140000000000043e+02 2.999964600000000132e+02
1.702489999999999952e+02 3.016962599999999952e+02
1.713839999999999861e+02 2.980113200000000120e+02
1.725190000000000055e+02 2.974216700000000060e+02
1.736539999999999964e+02 3.011353700000000231e+02
1.747889999999999873e+02 2.999441400000000044e+02
1.759240000000000066e+02 2.999458099999999945e+02
1.770589999999999975e+02 3.007926800000000185e+02
1.781939999999999884e+02 2.991619999999999777e+02
1.793290000000000077e+02 3.012125399999999900e+02
1.804639999999999986e+02 3.003007200000000125e+02
1.815989999999999895e+02 2.998477700000000254e+02
1.827340000000000089e+02 2.998060199999999895e+02
1.838689999999999998e+02 2.968558499999999754e+02
1.850039999999999907e+02 2.973150299999999788e+02
1.861390000000000100e+02 2.990503299999999740e+02
1.872740000000000009e+02 3.016510999999999854e+02
1.884089999999999918e+02 2.972468099999999822e+02
1.895440000000000111e+02 2.991087299999999800e+02
1.906790000000000020e+02 3.017873299999999972e+02
1.918139999999999930e+02 2.995126700000000142e+02
1.929490000000000123e+02 2.983684900000000084e+02
1.940840000000000032e+02 3.032613000000000056e+02
1.952189999999999941e+02 3.002012599999999907e+02
1.963540000000000134e+02 3.011535600000000272e+02
1.974890000000000043e+02 3.010744599999999878e+02
1.986239999999999952e+02 3.006297099999999887e+02
1.997589999999999861e+02 2.984591800000000035e+02
2.008940000000000055e+02 3.005510300000000257e+02
2.020289999999999964e+02 2.964282799999999725e+02
2.031639999999999873e+02 2.971513499999999794e+02
2.042990000000000066e+02 2.998411600000000021e+02
2.054339999999999975e+02 3.001483600000000251e+02
2.065689999999999884e+02 2.999816000000000145e+02
2.077040000000000077e+02 2.996989699999999743e+02
2.088389999999999986e+02 3.005410899999999970e+02
2.099739999999999895e+02 2.977665299999999888e+02
2.111090000000000089e+02 3.007821799999999826e+02
2.122439999999999998e+02 2.995005300000000261e+02
2.133789999999999907e+02 3.016186299999999960e+02
2.145140000000000100e+02 3.002452099999999859e+02
2.156490000000000009e+02 3.000344600000000241e+02
2.167839999999999918e+02 3.029773900000000140e+02
2.179190000000000111e+02 3.010190699999999993e+02
2.190540000000000020e+02 3.002308400000000006e+02
2.201889999999999930e+02 3.005831499999999892e+02
2.213240000000000123e+02 3.050967899999999986e+02
2.224590000000000032e+02 2.997125500000000216e+02
2.235939999999999941e+02 3.002688999999999737e+02
2.247290000000000134e+02 3.014103499999999940e+02
2.258640000000000043e+02 2.980700899999999933e+02
2.269989999999999952e+02 3.017444600000000037e+02
2.281339999999999861e+02 2.996532399999999825e+02
2.292690000000000055e+02 2.991059900000000198e+02
2.304039999999999964e+02 2.990218399999999974e+02
2.315389999999999873e+02 2.971674499999999739e+02
2.326740000000000066e+02 2.999614799999999946e+02
2.338089999999999975e+02 3.016953100000000063e+02
2.349439999999999884e+02 3.001130699999999933e+02
2.360790000000000077e+02 2.980477599999999825e+02
2.372139999999999986e+02 2.996904099999999858e+02
2.383489999999999895e+02 2.984694299999999885e+02
2.394840000000000089e+02 2.976743000000000166e+02
2.406189999999999998e+02 2.965263499999999794e+02
2.417539999999999907e+02 3.016820299999999975e+02
2.428890000000000100e+02 2.991781100000000038e+02
2.440240000000000009e+02 3.005791100000000142e+02
2.451589999999999918e+02 3.035392800000000193e+02
2.462940000000000111e+02 3.010638599999999769e+02
2.474290000000000020e+02 3.010229400000000055e+02
2.485639999999999930e+02 2.972165800000000218e+02
2.496990000000000123e+02 2.979916000000000054e+02
2.508340000000000032e+02 2.990817000000000121e+02
2.519689999999999941e+02 2.997057199999999852e+02
2.531040000000000134e+02 3.006148900000000026e+02
2.542390000000000043e+02 3.024165800000000104e+02
2.553739999999999952e+02 2.996297000000000139e+02
2.565090000000000146e+02 2.986398199999999861e+02
2.576440000000000055e+02 2.982592900000000213e+02
2.587789999999999964e+02 2.993872200000000134e+02
2.599139999999999873e+02 2.978967999999999847e+02
2.610489999999999782e+02 2.999110299999999825e+02
2.621840000000000259e+02 2.982071500000000128e+02
2.633190000000000168e+02 2.985957599999999843e+02
2.644540000000000077e+02 3.008293699999999831e+02
2.655889999999999986e+02 3.006847099999999955e+02
2.667239999999999895e+02 3.008034299999999917e+02
2.678589999999999804e+02 3.000438399999999888e+02
2.689940000000000282e+02 2.993083500000000186e+02
2.701290000000000191e+02 3.000866100000000074e+02
2.712640000000000100e+02 3.008133199999999761e+02
2.723990000000000009e+02 2.996816299999999842e+02
2.735339999999999918e+02 2.972019700000000171e+02
2.746689999999999827e+02 3.012137900000000172e+02
2.758039999999999736e+02 2.992200199999999768e+02
2.769390000000000214e+02 3.008845499999999902e+02
2.780740000000000123e+02 2.997392399999999952e+02
2.792090000000000032e+02 3.008430900000000179e+02
2.803439999999999941e+02 2.984322000000000230e+02
2.814789999999999850e+02 2.989284200000000169e+02
2.826139999999999759e+02 2.982680899999999724e+02
2.837490000000000236e+02 3.024883500000000254e+02
2.848840000000000146e+02 2.980836600000000089e+02
2.860190000000000055e+02 2.976981499999999983e+02
2.871539999999999964e+02 3.053320299999999747e+02
2.882889999999999873e+02 2.982437499999999773e+02
2.894239999999999782e+02 3.014367199999999798e+02
2.905590000000000259e+02 3.035645499999999970e+02
2.916940000000000168e+02 2.996999000000000137e+02
2.928290000000000077e+02 2.975997100000000160e+02
2.939639999999999986e+02 2.994041300000000092e+02
2.950989999999999895e+02 2.987984599999999773e+02
2.962339999999999804e+02 3.002907099999999900e+02
2.973690000000000282e+02 3.019178899999999999e+02
2.985040000000000191e+02 3.014283899999999790e+02
2.996390000000000100e+02 3.023741600000000176e+02
3.007740000000000009e+02 2.992514300000000276e+02
3.019089999999999918e+02 2.999586499999999774e+02
3.030439999999999827e+02 3.004909000000000106e+02
3.041789999999999736e+02 2.998851000000000226e+02
3.053140000000000214e+02 2.984682199999999739e+02
3.064490000000000123e+02 3.005701700000000187e+02
3.075840000000000032e+02 2.975025200000000041e+02
3.087189999999999941e+02 2.993571000000000026e+02
3.098539999999999850e+02 3.023926399999999717e+02
3.109889999999999759e+02 3.011756799999999998e+02
3.121240000000000236e+02 3.012748799999999960e+02
3.132590000000000146e+02 2.977571100000000115e+02
3.143940000000000055e+02 3.003514000000000124e+02
3.155289999999999964e+02 2.977062500000000114e+02
3.166639999999999873e+02 2.999116200000000276e+02
3.177989999999999782e+02 2.993063500000000090e+02
3.189340000000000259e+02 3.019490700000000061e+02
3.200690000000000168e+02 2.980063099999999849e+02
3.212040000000000077e+02 2.983595599999999877e+02
3.223389999999999986e+02 2.978693599999999719e+02
3.234739999999999895e+02 2.988125800000000254e+02
3.246089999999999804e+02 2.999861399999999776e+02
3.257440000000000282e+02 3.018111599999999726e+02
3.268790000000000191e+02 3.005630400000000009e+02
3.280140000000000100e+02 3.000705399999999941e+02
3.291490000000000009e+02 3.013178300000000149e+02
3.302839999999999918e+02 2.988740700000000174e+02
3.314189999999999827e+02 2.984753400000000170e+02
3.325539999999999736e+02 2.998103800000000092e+02
3.336890000000000214e+02 2.999170100000000048e+02
3.348240000000000123e+02 2.996986800000000244e+02
3.359590000000000032e+02 3.002375200000000177e+02
3.370939999999999941e+02 3.020101900000000228e+02
3.382289999999999850e+02 3.021112200000000030e+02
3.393639999999999759e+02 2.997142299999999864e+02
3.404990000000000236e+02 2.984879999999999995e+02
3.416340000000000146e+02 2.994067900000000009e+02
3.427690000000000055e+02 2.983323599999999942e+02
3.439039999999999964e+02 3.006845500000000015e+02
3.450389999999999873e+02 3.000435600000000136e+02
3.461739999999999782e+02 3.010802699999999845e+02
3.473090000000000259e+02 3.017314200000000142e+02
3.484440000000000168e+02 2.989028500000000008e+02
3.495790000000000077e+02 2.988362200000000257e+02
3.507139999999999986e+02 2.997389999999999759e+02
3.518489999999999895e+02 3.025284100000000080e+02
3.529839999999999804e+02 2.998623000000000047e+02
3.541190000000000282e+02 2.992101599999999735e+02
3.552540000000000191e+02 2.987584699999999884e+02
3.563890000000000100e+02 2.979620400000000018e+02
3.575240000000000009e+02 2.996188799999999901e+02
3.586589999999999918e+02 2.993871199999999817e+02
3.597939999999999827e+02 3.002795800000000099e+02
3.609289999999999736e+02 3.005246200000000272e+02
3.620640000000000214e+02 2.973851000000000226e+02
3.631990000000000123e+02 2.976356900000000110e+02
3.643340000000000032e+02 3.004501200000000267e+02
3.654689999999999941e+02 2.983873699999999758e+02
3.666039999999999850e+02 3.023353200000000243e+02
3.677389999999999759e+02 2.996501499999999965e+02
3.688740000000000236e+02 2.998858299999999986e+02
3.700090000000000146e+02 2.958647199999999771e+02
3.711440000000000055e+02 3.018489000000000146e+02
3.722789999999999964e+02 3.016554899999999861e+02
3.734139999999999873e+02 2.990733000000000175e+02
3.745489999999999782e+02 2.985804299999999785e+02
3.756840000000000259e+02 3.003408999999999764e+02
3.768190000000000168e+02 3.011079500000000166e+02
3.779540000000000077e+02 2.999325400000000172e+02
3.790889999999999986e+02 3.001006399999999985e+02
3.802239999999999895e+02 2.992881600000000049e+02
3.813589999999999804e+02 2.969222700000000259e+02
3.824940000000000282e+02 2.972489199999999983e+02
3.836290000000000191e+02 2.992677499999999782e+02
3.847640000000000100e+02 2.999059599999999932e+02
3.858990000000000009e+02 3.012552800000000275e+02
3.870339999999999918e+02 2.996803600000000074e+02
3.881689999999999827e+02 3.022427900000000136e+02
3.893039999999999736e+02 3.010527599999999779e+02
3.904390000000000214e+02 3.003036200000000235e+02
3.915740000000000123e+02 3.024424099999999953e+02
3.927090000000000032e+02 3.017030100000000061e+02
3.938439999999999941e+02 3.022332299999999918e+02
3.949789999999999850e+02 2.983274799999999800e+02
3.961139999999999759e+02 2.985246500000000083e+02
3.972490000000000236e+02 3.014327900000000113e+02
3.983840000000000146e+02 3.008852899999999977e+02
3.995190000000000055e+02 3.025728599999999915e+02
4.006539999999999964e+02 3.007538999999999874e+02
4.017889999999999873e+02 2.999528500000000122e+02
4.029239999999999782e+02 2.984426100000000019e+02
4.040590000000000259e+02 2.987744299999999953e+02
4.051940000000000168e+02 2.996255400000000009e+02
4.063290000000000077e+02 2.986628000000000043e+02
4.074639999999999986e+02 3.005978600000000256e+02
4.085989999999999895e+02 3.043811600000000226e+02
4.097339999999999804e+02 2.988410900000000083e+02
4.108690000000000282e+02 2.987566899999999919e+02
4.120040000000000191e+02 2.999474000000000160e+02
4.131390000000000100e+02 2.981376500000000078e+02
4.142740000000000009e+02 3.020506399999999871e+02
4.154089999999999918e+02 3.000703800000000001e+02
4.165439999999999827e+02 3.020788600000000201e+02
4.176789999999999736e+02 2.986741700000000037e+02
4.188140000000000214e+02 3.009087999999999852e+02
4.199490000000000123e+02 2.988544800000000237e+02
4.210840000000000032e+02 2.987696700000000192e+02
4.222189999999999941e+02 2.996825799999999731e+02
4.233539999999999850e+02 3.005184600000000046e+02
4.244889999999999759e+02 2.953983400000000188e+02
4.256240000000000236e+02 3.012566800000000171e+02
4.267590000000000146e+02 3.006183199999999829e+02
4.278940000000000055e+02 3.011130600000000186e+02
4.290289999999999964e+02 2.995042300000000068e+02
4.301639999999999873e+02 2.993299900000000093e+02
4.312989999999999782e+02 3.014408900000000244e+02
4.324340000000000259e+02 3.017655199999999809e+02
4.335690000000000168e+02 3.000756499999999960e+02
4.347040000000000077e+02 3.016452199999999948e+02
4.358389999999999986e+02 3.017417699999999741e+02
4.369739999999999895e+02 3.004852999999999952e+02
4.381089999999999804e+02 3.002999699999999734e+02
4.392440000000000282e+02 2.974590600000000222e+02
4.403790000000000191e+02 2.997577999999999747e+02
4.415140000000000100e+02 3.001590499999999793e+02
4.426490000000000009e+02 2.983906600000000253e+02
4.437839999999999918e+02 3.033843100000000277e+02
4.449189999999999827e+02 2.994535399999999754e+02
4.460539999999999736e+02 2.995595599999999763e+02
4.471890000000000214e+02 2.990799000000000092e+02
4.483240000000000123e+02 3.021833100000000059e+02
4.494590000000000032e+02 3.009118500000000154e+02
4.505939999999999941e+02 2.987177100000000110e+02
4.517289999999999850e+02 3.014845399999999813e+02
4.528639999999999759e+02 3.004874199999999860e+02
4.539990000000000236e+02 3.011244199999999864e+02
4.551340000000000146e+02 3.016043199999999729e+02
4.562690000000000055e+02 2.992165800000000218e+02
4.574039999999999964e+02 3.011286499999999933e+02
4.585389999999999873e+02 3.000080300000000193e+02
4.596739999999999782e+02 2.994230499999999893e+02
4.608090000000000259e+02 2.994030700000000138e+02
4.619440000000000168e+02 2.997465599999999881e+02
4.630790000000000077e+02 2.986913799999999810e+02
4.642139999999999986e+02 3.020224299999999857e+02
4.653489999999999895e+02 2.993625700000000052e+02
4.664839999999999804e+02 3.001396199999999794e+02
4.676190000000000282e+02 3.020470799999999940e+02
4.687540000000000191e+02 3.012446699999999851e+02
4.698890000000000100e+02 2.988180100000000152e+02
4.710240000000000009e+02 2.980465199999999868e+02
4.721589999999999918e+02 3.003682900000000018e+02
4.732939999999999827e+02 2.990382000000000176e+02
4.744289999999999736e+02 2.984013299999999731e+02
4.755640000000000214e+02 3.009131699999999796e+02
4.766990000000000123e+02 3.003994700000000080e+02
4.778340000000000032e+02 2.993168400000000133e+02
4.789689999999999941e+02 3.019898299999999836e+02
4.801039999999999850e+02 2.980592899999999759e+02
4.812389999999999759e+02 2.960553800000000138e+02
4.823740000000000236e+02 3.013775099999999725e+02
4.835090000000000146e+02 2.990250899999999774e+02
4.846440000000000055e+02 3.025672500000000014e+02
4.857789999999999964e+02 2.956375800000000140e+02
4.869139999999999873e+02 2.994697100000000205e+02
4.880489999999999782e+02 2.994655700000000138e+02
4.891840000000000259e+02 2.998974900000000048e+02
4.903190000000000168e+02 3.020394699999999943e+02
4.914540000000000077e+02 2.983025700000000029e+02
4.925889999999999986e+02 2.984229000000000269e+02
4.937239999999999895e+02 2.983505400000000236e+02
4.948589999999999804e+02 3.021328399999999874e+02
4.959940000000000282e+02 3.025947699999999827e+02
4.971290000000000191e+02 2.997455400000000054e+02
4.982640000000000100e+02 3.017688800000000242e+02
4.993990000000000009e+02 2.988961400000000026e+02
5.005339999999999918e+02 3.009461900000000014e+02
5.016689999999999827e+02 3.016961299999999824e+02
5.028039999999999736e+02 2.993295299999999770e+02
5.039390000000000214e+02 2.992505300000000261e+02
5.050740000000000123e+02 2.983604599999999891e+02
5.062090000000000032e+02 2.975104499999999916e+02
5.073439999999999941e+02 3.013732099999999718e+02
5.084789999999999850e+02 3.025945899999999824e+02
5.096139999999999759e+02 2.985599599999999896e+02
5.107490000000000236e+02 3.008830899999999815e+02
5.118840000000000146e+02 2.985361599999999953e+02
5.130190000000000055e+02 3.012996499999999855e+02
5.141539999999999964e+02 3.012526199999999790e+02
5.152889999999999873e+02 2.975364900000000148e+02
5.164239999999999782e+02 2.995987900000000081e+02
5.175589999999999691e+02 3.002999899999999798e+02
5.186939999999999600e+02 2.975021199999999908e+02
5.198289999999999509e+02 2.965927199999999857e+02
5.209640000000000555e+02 3.006845299999999952e+02
5.220990000000000464e+02 3.010057300000000282e+02
5.232340000000000373e+02 3.011806799999999953e+02
5.243690000000000282e+02 3.003703499999999735e+02
5.255040000000000191e+02 2.983612200000000030e+02
5.266390000000000100e+02 3.016070700000000215e+02
5.277740000000000009e+02 3.028919300000000021e+02
5.289089999999999918e+02 3.006119899999999916e+02
5.300439999999999827e+02 2.989833300000000236e+02
5.311789999999999736e+02 2.999526000000000181e+02
5.323139999999999645e+02 3.014641599999999926e+02
5.334489999999999554e+02 3.007355499999999893e+02
5.345839999999999463e+02 3.017171399999999721e+02
5.357190000000000509e+02 3.007712200000000280e+02
5.368540000000000418e+02 2.991325800000000186e+02
5.379890000000000327e+02 3.006248499999999808e+02
5.391240000000000236e+02 2.983594800000000191e+02
5.402590000000000146e+02 3.013016200000000140e+02
5.413940000000000055e+02 3.038968899999999849e+02
5.425289999999999964e+02 2.979881500000000187e+02
5.436639999999999873e+02 2.992976699999999823e+02
5.447989999999999782e+02 3.009631999999999721e+02
5.459339999999999691e+02 2.989432400000000030e+02
5.470689999999999600e+02 2.987038200000000074e+02
5.482039999999999509e+02 3.004570899999999938e+02
5.493390000000000555e+02 2.987045100000000275e+02
5.504740000000000464e+02 3.004167100000000232e+02
5.516090000000000373e+02 2.997930499999999938e+02
5.527440000000000282e+02 2.979907900000000041e+02
5.538790000000000191e+02 2.990573400000000106e+02
5.550140000000000100e+02 2.989696200000000204e+02
5.561490000000000009e+02 2.986674499999999739e+02
5.572839999999999918e+02 3.022501399999999876e+02
5.584189999999999827e+02 2.993369900000000143e+02
5.595539999999999736e+02 2.994270999999999958e+02
5.606889999999999645e+02 2.984948400000000106e+02
5.618239999999999554e+02 2.981750900000000115e+02
5.629589999999999463e+02 3.003255700000000274e+02
5.640940000000000509e+02 2.987019199999999728e+02
5.652290000000000418e+02 2.981909699999999930e+02
5.663640000000000327e+02 2.993218200000000024e+02
5.674990000000000236e+02 3.003265200000000164e+02
5.686340000000000146e+02 2.986195299999999975e+02
5.697690000000000055e+02 3.025645200000000159e+02
5.709039999999999964e+02 2.992188600000000065e+02
5.720389999999999873e+02 3.010288600000000088e+02
5.731739999999999782e+02 2.949787200000000098e+02
5.743089999999999691e+02 3.017802599999999984e+02
5.754439999999999600e+02 2.989584500000000276e+02
5.765789999999999509e+02 3.007185499999999934e+02
5.777140000000000555e+02 2.996484300000000189e+02
5.788490000000000464e+02 2.982218899999999735e+02
5.799840000000000373e+02 2.988632099999999809e+02
5.811190000000000282e+02 3.012191100000000006e+02
5.822540000000000191e+02 2.995391900000000192e+02
5.833890000000000100e+02 2.996742100000000164e+02
5.845240000000000009e+02 3.039401100000000042e+02
5.856589999999999918e+02 2.976544299999999907e+02
5.867939999999999827e+02 3.005758400000000279e+02
5.879289999999999736e+02 3.003571000000000026e+02
5.890639999999999645e+02 2.999749600000000100e+02
5.901989999999999554e+02 2.994920299999999997e+02
5.913339999999999463e+02 3.005319600000000264e+02
5.924690000000000509e+02 2.997112599999999816e+02
5.936040000000000418e+02 3.013582599999999729e+02
5.947390000000000327e+02 3.006140899999999760e+02
5.958740000000000236e+02 3.005429399999999873e+02
5.970090000000000146e+02 3.002146399999999744e+02
5.981440000000000055e+02 3.002921699999999987e+02
5.992789999999999964e+02 3.006320799999999736e+02
6.004139999999999873e+02 3.006407800000000066e+02
6.015489999999999782e+02 3.002218700000000240e+02
6.026839999999999691e+02 2.980783599999999751e+02
6.038189999999999600e+02 2.971873199999999997e+02
6.049539999999999509e+02 3.002868100000000027e+02
6.060890000000000555e+02 3.019607899999999745e+02
6.072240000000000464e+02 2.990974299999999744e+02
6.083590000000000373e+02 3.010738600000000247e+02
6.094940000000000282e+02 3.002227899999999750e+02
6.106290000000000191e+02 2.991270499999999970e+02
6.117640000000000100e+02 2.995293500000000222e+02
6.128990000000000009e+02 3.028035800000000108e+02
6.140339999999999918e+02 2.989807599999999752e+02
6.151689999999999827e+02 2.995777600000000120e+02
6.163039999999999736e+02 2.976510099999999852e+02
6.174389999999999645e+02 3.001060600000000136e+02
6.185739999999999554e+02 3.010228700000000117e+02
6.197089999999999463e+02 3.021630299999999920e+02
6.208440000000000509e+02 3.021820299999999975e+02
6.219790000000000418e+02 2.993850899999999911e+02
6.231140000000000327e+02 2.992056099999999788e+02
6.242490000000000236e+02 2.987988199999999779e+02
6.253840000000000146e+02 3.002448499999999854e+02
6.265190000000000055e+02 2.998286699999999882e+02
6.276539999999999964e+02 2.998727499999999964e+02
6.287889999999999873e+02 2.996426299999999969e+02
6.299239999999999782e+02 3.007732100000000059e+02
6.310589999999999691e+02 2.993811000000000035e+02
6.321939999999999600e+02 2.965975000000000250e+02
6.333289999999999509e+02 2.986374400000000264e+02
6.344640000000000555e+02 2.978926700000000096e+02
6.355990000000000464e+02 3.000046899999999823e+02
6.367340000000000373e+02 3.014561899999999923e+02
6.378690000000000282e+02 2.999661399999999958e+02
6.390040000000000191e+02 3.008310999999999922e+02
6.401390000000000100e+02 3.005314999999999941e+02
6.412740000000000009e+02 2.996974399999999719e+02
6.424089999999999918e+02 3.012989499999999907e+02
6.435439999999999827e+02 2.998870499999999879e+02
6.446789999999999736e+02 3.012787999999999897e+02
6.458139999999999645e+02 3.019651400000000194e+02
6.469489999999999554e+02 3.026955899999999815e+02
6.480839999999999463e+02 3.012860299999999825e+02
6.492190000000000509e+02 3.002737099999999941e+02
6.503540000000000418e+02 3.026091200000000185e+02
6.514890000000000327e+02 3.004561600000000112e+02
6.526240000000000236e+02 2.999843599999999810e+02
6.537590000000000146e+02 2.992426300000000197e+02
6.548940000000000055e+02 3.030514000000000010e+02
6.560289999999999964e+02 3.001913499999999999e+02
6.571639999999999873e+02 2.976657999999999902e+02
6.582989999999999782e+02 2.978067699999999718e+02
6.594339999999999691e+02 3.000006000000000199e+02
6.605689999999999600e+02 2.988892900000000168e+02
6.617039999999999509e+02 2.963443800000000010e+02
6.628390000000000555e+02 3.005006300000000010e+02
6.639740000000000464e+02 3.004256199999999808e+02
6.651090000000000373e+02 3.001784099999999853e+02
6.662440000000000282e+02 2.989651200000000131e+02
6.673790000000000191e+02 3.018516999999999939e+02
6.685140000000000100e+02 2.989159999999999968e+02
6.696490000000000009e+02 3.003032799999999725e+02
6.707839999999999918e+02 3.014267100000000141e+02
6.719189999999999827e+02 3.015174400000000219e+02
6.730539999999999736e+02 3.034003400000000283e+02
6.741889999999999645e+02 3.001111999999999966e+02
6.753239999999999554e+02 2.968909699999999816e+02
6.764589999999999463e+02 3.019047699999999850e+02
6.775940000000000509e+02 2.967100699999999733e+02
6.787290000000000418e+02 2.995934599999999932e+02
6.798640000000000327e+02 3.015031200000000240e+02
6.809990000000000236e+02 3.023425100000000043e+02
6.821340000000000146e+02 3.009850099999999884e+02
6.832690000000000055e+02 3.011680400000000191e+02
6.844039999999999964e+02 2.979150999999999954e+02
6.855389999999999873e+02 2.974321800000000167e+02
6.866739999999999782e+02 2.992017099999999914e+02
6.878089999999999691e+02 2.975296399999999721e+02
6.889439999999999600e+02 3.015263199999999983e+02
6.900789999999999509e+02 3.010603500000000281e+02
6.912140000000000555e+02 2.985426100000000247e+02
6.923490000000000464e+02 2.992791100000000029e+02
6.934840000000000373e+02 2.987211699999999723e+02
6.946190000000000282e+02 3.013038399999999797e+02
6.957540000000000191e+02 3.019447499999999991e+02
6.968890000000000100e+02 3.010251400000000217e+02
6.980240000000000009e+02 3.003568900000000212e+02
6.991589999999999918e+02 2.990927399999999921e+02
7.002939999999999827e+02 3.002122400000000084e+02
7.014289999999999736e+02 3.001338299999999890e+02
7.025639999999999645e+02 2.998066900000000032e+02
7.036989999999999554e+02 2.984506700000000023e+02
7.048339999999999463e+02 2.986936200000000099e+02
7.059690000000000509e+02 2.991171100000000251e+02
7.071040000000000418e+02 2.975607699999999909e+02
7.082390000000000327e+02 2.994598899999999730e+02
7.093740000000000236e+02 3.027355200000000082e+02
7.105090000000000146e+02 2.994177799999999934e+02
7.116440000000000055e+02 3.010226700000000051e+02
7.127789999999999964e+02 2.987549999999999955e+02
7.139139999999999873e+02 3.004922300000000064e+02
7.150489999999999782e+02 2.989478799999999978e+02
7.161839999999999691e+02 3.009764999999999873e+02
7.173189999999999600e+02 3.005429500000000189e+02
7.184539999999999509e+02 2.995453899999999976e+02
7.195890000000000555e+02 2.988099399999999832e+02
7.207240000000000464e+02 3.018568599999999833e+02
7.218590000000000373e+02 3.016047699999999736e+02
7.229940000000000282e+02 3.005281200000000013e+02
7.241290000000000191e+02 2.994614799999999946e+02
7.252640000000000100e+02 3.007315199999999891e+02
7.263990000000000009e+02 3.007566899999999919e+02
7.275339999999999918e+02 2.984691100000000006e+02
7.286689999999999827e+02 3.006014099999999871e+02
7.298039999999999736e+02 2.997358899999999835e+02
7.309389999999999645e+02 3.011449499999999944e+02
7.320739999999999554e+02 2.988796899999999823e+02
7.332089999999999463e+02 2.991797799999999938e+02
7.343440000000000509e+02 2.975066299999999728e+02
7.354790000000000418e+02 2.998418800000000033e+02
7.366140000000000327e+02 3.008685699999999770e+02
7.377490000000000236e+02 3.012270100000000070e+02
7.388840000000000146e+02 3.002557300000000282e+02
7.400190000000000055e+02 3.013927400000000034e+02
7.411539999999999964e+02 3.006744100000000230e+02
7.422889999999999873e+02 2.962323299999999904e+02
7.434239999999999782e+02 3.012193100000000072e+02
7.445589999999999691e+02 2.988897799999999734e+02
7.456939999999999600e+02 3.019842499999999745e+02
7.468289999999999509e+02 2.979535900000000197e+02
7.479640000000000555e+02 2.991312699999999722e+02
7.490990000000000464e+02 3.000216500000000224e+02
7.502340000000000373e+02 3.010018600000000220e+02
7.513690000000000282e+02 3.022319400000000087e+02
7.525040000000000191e+02 2.997995399999999790e+02
7.536390000000000100e+02 2.972352700000000141e+02
7.547740000000000009e+02 3.021238200000000234e+02
7.559089999999999918e+02 3.002467800000000011e+02
7.570439999999999827e+02 3.005889700000000175e+02
7.581789999999999736e+02 2.999683600000000183e+02
7.593139999999999645e+02 2.989687400000000252e+02
7.604489999999999554e+02 2.979842800000000125e+02
7.615839999999999463e+02 3.000871000000000208e+02
7.627190000000000509e+02 2.998294099999999958e+02
7.638540000000000418e+02 2.998281400000000190e+02
7.649890000000000327e+02 2.992957999999999856e+02
7.661240000000000236e+02 3.003230399999999918e+02
7.672590000000000146e+02 2.994250000000000114e+02
7.683940000000000055e+02 2.987489299999999730e+02
7.695289999999999964e+02 3.012166100000000029e+02
7.706639999999999873e+02 2.996650999999999954e+02
7.717989999999999782e+02 2.998636000000000195e+02
7.729339999999999691e+02 3.006294800000000009e+02
7.740689999999999600e+02 2.994796400000000176e+02
7.752039999999999509e+02 2.989764200000000187e+02
7.763390000000000555e+02 3.005770499999999856e+02
7.774740000000000464e+02 2.992916500000000042e+02
7.786090000000000373e+02 3.014223600000000260e+02
7.797440000000000282e+02 2.996867599999999925e+02
7.808790000000000191e+02 2.994692800000000261e+02
7.820140000000000100e+02 2.996185100000000148e+02
7.831490000000000009e+02 2.990278999999999883e+02
7.842839999999999918e+02 2.993145099999999843e+02
7.854189999999999827e+02 2.995369200000000092e+02
7.865539999999999736e+02 2.968808500000000095e+02
7.876889999999999645e+02 2.983481199999999944e+02
7.888239999999999554e+02 2.982034600000000069e+02
7.899589999999999463e+02 2.960291599999999903e+02
7.910940000000000509e+02 2.991016999999999939e+02
7.922290000000000418e+02 2.993335099999999898e+02
7.933640000000000327e+02 3.003791899999999941e+02
7.944990000000000236e+02 2.996329700000000003e+02
7.956340000000000146e+02 2.988136400000000208e+02
7.967690000000000055e+02 3.012777399999999943e+02
7.979039999999999964e+02 3.001697500000000218e+02
7.990389999999999873e+02 3.024692999999999756e+02
8.001739999999999782e+02 3.006157600000000230e+02
8.013089999999999691e+02 2.991425800000000095e+02
8.024439999999999600e+02 2.987571199999999862e+02
8.035789999999999509e+02 2.992898999999999887e+02
8.047140000000000555e+02 3.010823599999999942e+02
8.058490000000000464e+02 2.978081700000000183e+02
8.069840000000000373e+02 3.024529400000000123e+02
8.081190000000000282e+02 3.009765699999999811e+02
8.092540000000000191e+02 2.999099100000000249e+02
8.103890000000000100e+02 3.028123800000000188e+02
8.115240000000000009e+02 2.997976400000000012e+02
8.126589999999999918e+02 3.008178599999999960e+02
8.137939999999999827e+02 3.014648199999999747e+02
8.149289999999999736e+02 2.986953300000000127e+02
8.160639999999999645e+02 3.022131099999999719e+02
8.171989999999999554e+02 2.998430299999999988e+02
8.183339999999999463e+02 3.018238299999999867e+02
8.194690000000000509e+02 3.004422099999999887e+02
8.206040000000000418e+02 3.029143500000000131e+02
8.217390000000000327e+02 3.008847299999999905e+02
8.228740000000000236e+02 3.019458399999999756e+02
8.240090000000000146e+02 2.997131200000000035e+02
8.251440000000000055e+02 3.012067400000000248e+02
8.262789999999999964e+02 2.990251000000000090e+02
8.274139999999999873e+02 3.018605099999999766e+02
8.285489999999999782e+02 3.015540599999999927e+02
8.296839999999999691e+02 2.993242999999999938e+02
8.308189999999999600e+02 3.006781799999999976e+02
8.319539999999999509e+02 3.003632000000000062e+02
8.330890000000000555e+02 3.017939999999999827e+02
8.342240000000000464e+02 2.994564199999999801e+02
8.353590000000000373e+02 2.989253299999999740e+02
8.364940000000000282e+02 3.007887499999999932e+02
8.376290000000000191e+02 2.957459400000000187e+02
8.387640000000000100e+02 3.016932899999999904e+02
8.398990000000000009e+02 2.999196499999999901e+02
8.410339999999999918e+02 3.012000100000000202e+02
8.421689999999999827e+02 2.995470300000000066e+02
8.433039999999999736e+02 2.990685500000000161e+02
8.444389999999999645e+02 3.016996800000000007e+02
8.455739999999999554e+02 3.024182299999999941e+02
8.467089999999999463e+02 2.995559900000000084e+02
8.478440000000000509e+02 2.976568300000000136e+02
8.489790000000000418e+02 2.998273199999999861e+02
8.501140000000000327e+02 2.989121499999999969e+02
8.512490000000000236e+02 3.017852300000000128e+02
8.523840000000000146e+02 3.007115099999999757e+02
8.535190000000000055e+02 3.006422000000000025e+02
8.546539999999999964e+02 3.001806500000000142e+02
8.557889999999999873e+02 3.004246699999999919e+02
8.569239999999999782e+02 2.986485000000000127e+02
8.580589999999999691e+02 2.977811599999999999e+02
8.591939999999999600e+02 2.991491100000000074e+02
8.603289999999999509e+02 2.981997200000000134e+02
8.614640000000000555e+02 2.988948700000000258e+02
8.625990000000000464e+02 2.991539799999999900e+02
8.637340000000000373e+02 2.981006300000000238e+02
8.648690000000000282e+02 3.016898199999999974e+02
8.660040000000000191e+02 3.005079400000000192e+02
8.671390000000000100e+02 3.011468399999999974e+02
8.682740000000000009e+02 2.961600500000000125e+02
8.694089999999999918e+02 2.979584699999999771e+02
8.705439999999999827e+02 3.012585100000000011e+02
8.716789999999999736e+02 3.015702999999999747e+02
8.728139999999999645e+02 3.031494299999999953e+02
8.739489999999999554e+02 3.006114400000000160e+02
8.750839999999999463e+02 3.020537800000000175e+02
8.762190000000000509e+02 2.994457499999999754e+02
8.773540000000000418e+02 3.009463099999999827e+02
8.784890000000000327e+02 3.009566899999999805e+02
8.796240000000000236e+02 3.009472299999999905e+02
8.807590000000000146e+02 3.009100700000000188e+02
8.818940000000000055e+02 2.983904800000000250e+02
8.830289999999999964e+02 2.959442099999999982e+02
8.841639999999999873e+02 3.027972800000000007e+02
8.852989999999999782e+02 3.004103099999999813e+02
8.864339999999999691e+02 2.975174000000000092e+02
8.875689999999999600e+02 3.027233800000000201e+02
8.887039999999999509e+02 2.979140899999999874e+02
8.898390000000000555e+02 3.000549800000000005e+02
8.909740000000000464e+02 2.994969300000000203e+02
8.921090000000000373e+02 2.988486199999999826e+02
8.932440000000000282e+02 2.974522999999999797e+02
8.943790000000000191e+02 3.007695800000000190e+02
8.955140000000000100e+02 2.998530600000000277e+02
8.966490000000000009e+02 3.017809100000000058e+02
8.977839999999999918e+02 3.011295499999999947e+02
8.989189999999999827e+02 2.986435399999999731e+02
9.000539999999999736e+02 3.013308599999999728e+02
9.011889999999999645e+02 3.014128299999999854e+02
9.023239999999999554e+02 2.996799100000000067e+02
9.034589999999999463e+02 2.979031499999999824e+02
9.045940000000000509e+02 2.998486199999999826e+02
9.057290000000000418e+02 2.996998800000000074e+02
9.068640000000000327e+02 2.997386700000000133e+02
9.079990000000000236e+02 2.997602200000000039e+02
9.091340000000000146e+02 3.002629800000000273e+02
9.102690000000000055e+02 2.999091599999999858e+02
9.114039999999999964e+02 3.031212199999999939e+02
9.125389999999999873e+02 3.004773099999999886e+02
9.136739999999999782e+02 2.998770000000000095e+02
9.148089999999999691e+02 3.019776499999999828e+02
9.159439999999999600e+02 3.005358299999999758e+02
9.170789999999999509e+02 2.995906200000000013e+02
9.182140000000000555e+02 3.017905299999999897e+02
9.193490000000000464e+02 2.998095599999999763e+02
9.204840000000000373e+02 2.991907899999999927e+02
9.216190000000000282e+02 2.974696099999999888e+02
9.227540000000000191e+02 3.026054399999999873e+02
9.238890000000000100e+02 3.000179999999999723e+02
9.250240000000000009e+02 2.986301300000000083e+02
9.261589999999999918e+02 3.026367399999999748e+02
9.272939999999999827e+02 2.988600700000000074e+02
9.284289999999999736e+02 2.994846800000000258e+02
9.295639999999999645e+02 3.021125999999999863e+02
9.306989999999999554e+02 2.982341799999999807e+02
9.318339999999999463e+02 3.002201499999999896e+02
9.329690000000000509e+02 3.001211500000000001e+02
9.341040000000000418e+02 3.011697100000000091e+02
9.352390000000000327e+02 2.998140700000000152e+02
9.363740000000000236e+02 2.980136299999999778e+02
9.375090000000000146e+02 2.994347599999999829e+02
9.386440000000000055e+02 3.015813299999999799e+02
9.397789999999999964e+02 3.007563799999999787e+02
9.409139999999999873e+02 2.994315199999999777e+02
9.420489999999999782e+02 3.019846600000000194e+02
9.431839999999999691e+02 2.984498699999999758e+02
9.443189999999999600e+02 3.017469399999999951e+02
9.454539999999999509e+02 3.009418400000000133e+02
9.465890000000000555e+02 2.996400899999999865e+02
9.477240000000000464e+02 3.006687800000000266e+02
9.488590000000000373e+02 3.029919399999999996e+02
9.499940000000000282e+02 3.023148499999999785e+02
9.511290000000000191e+02 3.000104900000000043e+02
9.522640000000000100e+02 3.031885300000000143e+02
9.533990000000000009e+02 3.022846499999999992e+02
9.545339999999999918e+02 2.968193800000000238e+02
9.556689999999999827e+02 2.997701700000000073e+02
9.568039999999999736e+02 3.000469400000000064e+02
9.579389999999999645e+02 2.986239699999999857e+02
9.590739999999999554e+02 2.992819900000000075e+02
9.602089999999999463e+02 2.998789300000000253e+02
9.613440000000000509e+02 3.021520800000000122e+02
9.624790000000000418e+02 3.006667299999999727e+02
9.636140000000000327e+02 3.012091899999999782e+02
9.647490000000000236e+02 3.009145199999999818e+02
9.658840000000000146e+02 3.046907899999999927e+02
9.670190000000000055e+02 3.012601300000000037e+02
9.681539999999999964e+02 2.985845499999999788e+02
9.692889999999999873e+02 3.029049099999999726e+02
9.704239999999999782e+02 3.045827199999999948e+02
9.715589999999999691e+02 3.006914400000000001e+02
9.726939999999999600e+02 3.009001299999999901e+02
9.738289999999999509e+02 2.979968099999999822e+02
9.749640000000000555e+02 2.999989800000000173e+02
9.760990000000000464e+02 3.027179199999999923e+02
9.772340000000000373e+02 3.016818499999999972e+02
9.783690000000000282e+02 3.020639199999999960e+02
9.795040000000000191e+02 2.971655299999999897e+02
9.806390000000000100e+02 2.992472399999999766e+02
9.817740000000000009e+02 2.991220099999999888e+02
9.829089999999999918e+02 2.996785399999999981e+02
9.840439999999999827e+02 2.985249900000000025e+02
9.851789999999999736e+02 3.008066600000000221e+02
9.863139999999999645e+02 3.010094100000000026e+02
9.874489999999999554e+02 2.953531399999999962e+02
9.885839999999999463e+02 3.012380899999999997e+02
9.897190000000000509e+02 3.019039200000000278e+02
9.908540000000000418e+02 3.004157099999999900e+02
9.919890000000000327e+02 3.010422800000000052e+02
9.931240000000000236e+02 2.990490300000000161e+02
9.942590000000000146e+02 3.007223599999999806e+02
9.953940000000000055e+02 3.024034899999999766e+02
9.965289999999999964e+02 2.985479000000000269e+02
9.976639999999999873e+02 2.995441999999999894e+02
9.987989999999999782e+02 2.980959700000000225e+02
9.999339999999999691e+02 3.006951300000000060e+02
1.001068999999999960e+03 2.977471300000000269e+02
1.002203999999999951e+03 2.993972299999999791e+02
1.003339000000000055e+03 3.018896199999999794e+02
1.004474000000000046e+03 2.999601799999999798e+02
1.005609000000000037e+03 2.997144299999999930e+02
1.006744000000000028e+03 3.008501899999999978e+02
1.007879000000000019e+03 2.990638299999999958e+02
1.009014000000000010e+03 3.030862500000000068e+02
1.010149000000000001e+03 3.005525700000000029e+02
1.011283999999999992e+03 2.996203899999999862e+02
1.012418999999999983e+03 3.002848299999999995e+02
1.013553999999999974e+03 2.988999699999999962e+02
1.014688999999999965e+03 2.972945199999999772e+02
1.015823999999999955e+03 2.992238800000000083e+02
1.016958999999999946e+03 2.990365899999999897e+02
1.018094000000000051e+03 2.981615899999999897e+02
1.019229000000000042e+03 3.002116599999999949e+02
1.020364000000000033e+03 3.014052399999999921e+02
1.021499000000000024e+03 3.001762299999999755e+02
1.022634000000000015e+03 3.026238799999999856e+02
1.023769000000000005e+03 3.002255799999999795e+02
1.024903999999999996e+03 3.002073300000000131e+02
1.026038999999999987e+03 3.004319399999999973e+02
1.027173999999999978e+03 2.992345399999999813e+02
1.028308999999999969e+03 3.002071199999999749e+02
1.029443999999999960e+03 3.034180600000000254e+02
1.030578999999999951e+03 2.994829700000000230e+02
1.031713999999999942e+03 3.007650100000000180e+02
1.032848999999999933e+03 2.993886299999999778e+02
1.033983999999999924e+03 2.989940500000000156e+02
1.035118999999999915e+03 2.983922800000000279e+02
1.036253999999999905e+03 2.986094200000000001e+02
1.037388999999999896e+03 2.999438499999999976e+02
1.038523999999999887e+03 3.014664399999999773e+02
1.039659000000000106e+03 2.981937599999999975e+02
1.040794000000000096e+03 3.012236800000000017e+02
1.041929000000000087e+03 2.978116999999999734e+02
1.043064000000000078e+03 3.000901600000000258e+02
1.044199000000000069e+03 2.992982799999999770e+02
1.045334000000000060e+03 2.971503900000000158e+02
1.046469000000000051e+03 3.003405599999999822e+02
1.047604000000000042e+03 2.991166200000000117e+02
1.048739000000000033e+03 2.997089300000000094e+02
1.049874000000000024e+03 2.974450199999999995e+02
1.051009000000000015e+03 2.992004600000000210e+02
1.052144000000000005e+03 2.974892300000000205e+02
1.053278999999999996e+03 2.994069099999999821e+02
1.054413999999999987e+03 3.018861099999999738e+02
1.055548999999999978e+03 2.986389300000000162e+02
1.056683999999999969e+03 3.007794700000000034e+02
1.057818999999999960e+03 2.991976000000000226e+02
1.058953999999999951e+03 2.995558300000000145e+02
1.060088999999999942e+03 2.979645600000000059e+02
1.061223999999999933e+03 2.965987700000000018e+02
1.062358999999999924e+03 3.043618900000000167e+02
1.063493999999999915e+03 3.000887200000000234e+02
1.064628999999999905e+03 3.010339099999999917e+02
1.065763999999999896e+03 2.998408900000000017e+02
1.066898999999999887e+03 2.981027199999999766e+02
1.068034000000000106e+03 3.012738200000000006e+02
1.069169000000000096e+03 3.011390099999999848e+02
1.070304000000000087e+03 2.980530699999999911e+02
1.071439000000000078e+03 2.988292299999999955e+02
1.072574000000000069e+03 3.005939099999999939e+02
1.073709000000000060e+03 3.021173000000000002e+02
1.074844000000000051e+03 2.980802100000000223e+02
1.075979000000000042e+03 3.008454399999999964e+02
1.077114000000000033e+03 3.021578400000000215e+02
1.078249000000000024e+03 2.998623600000000238e+02
1.079384000000000015e+03 2.987157700000000204e+02
1.080519000000000005e+03 2.999254000000000246e+02
1.081653999999999996e+03 3.031584700000000225e+02
1.082788999999999987e+03 2.981827999999999861e+02
1.083923999999999978e+03 2.990534099999999853e+02
1.085058999999999969e+03 3.002242200000000025e+02
1.086193999999999960e+03 3.023623000000000047e+02
1.087328999999999951e+03 2.976829799999999864e+02
1.088463999999999942e+03 2.995146599999999921e+02
1.089598999999999933e+03 2.996480500000000120e+02
1.090733999999999924e+03 3.024107999999999947e+02
1.091868999999999915e+03 2.995383100000000240e+02
1.093003999999999905e+03 2.987399500000000216e+02
1.094138999999999896e+03 3.002749200000000087e+02
1.095273999999999887e+03 2.990378000000000043e+02
1.096409000000000106e+03 3.015612899999999854e+02
1.097544000000000096e+03 3.003369299999999953e+02
1.098679000000000087e+03 2.998606100000000083e+02
1.099814000000000078e+03 3.005669599999999946e+02
1.100949000000000069e+03 3.014157799999999838e+02
1.102084000000000060e+03 2.967508399999999824e+02
1.103219000000000051e+03 2.975918899999999780e+02
1.104354000000000042e+03 2.999956999999999994e+02
1.105489000000000033e+03 2.979171400000000176e+02
1.106624000000000024e+03 3.004974000000000274e+02
1.107759000000000015e+03 3.010962299999999914e+02
1.108894000000000005e+03 2.998324000000000069e+02
1.110028999999999996e+03 2.982658400000000256e+02
1.111163999999999987e+03 3.016325499999999806e+02
1.112298999999999978e+03 3.009202799999999911e+02
1.113433999999999969e+03 3.005647599999999784e+02
1.114568999999999960e+03 3.040359799999999950e+02
1.115703999999999951e+03 2.980342200000000048e+02
1.116838999999999942e+03 2.987858899999999949e+02
1.117973999999999933e+03 2.982648899999999799e+02
1.119108999999999924e+03 2.982257700000000114e+02
1.120243999999999915e+03 3.005039600000000064e+02
1.121378999999999905e+03 3.017125599999999963e+02
1.122513999999999896e+03 2.988012699999999882e+02
1.123648999999999887e+03 3.026205499999999802e+02
1.124784000000000106e+03 2.998242300000000000e+02
1.125919000000000096e+03 3.017337600000000180e+02
1.127054000000000087e+03 2.975212200000000280e+02
1.128189000000000078e+03 3.010032699999999863e+02
1.129324000000000069e+03 2.992986999999999966e+02
1.130459000000000060e+03 2.969768599999999878e+02
1.131594000000000051e+03 2.988593399999999747e+02
1.132729000000000042e+03 2.964227500000000077e+02
1.133864000000000033e+03 3.000010500000000206e+02
1.134999000000000024e+03 2.995872299999999768e+02
1.136134000000000015e+03 3.022427299999999946e+02
1.137269000000000005e+03 2.995161200000000008e+02
1.138403999999999996e+03 3.004823400000000220e+02
1.139538999999999987e+03 3.003280799999999999e+02
1.140673999999999978e+03 3.015725199999999973e+02
1.141808999999999969e+03 2.981607300000000009e+02
1.142943999999999960e+03 3.016353899999999726e+02
1.144078999999999951e+03 2.948331699999999955e+02
1.145213999999999942e+03 3.021413800000000265e+02
1.146348999999999933e+03 3.014888000000000261e+02
1.147483999999999924e+03 3.012823300000000017e+02
1.148618999999999915e+03 3.003235599999999863e+02
1.149753999999999905e+03 3.038331000000000017e+02
1.150888999999999896e+03 2.970846099999999979e+02
1.152023999999999887e+03 3.016131500000000187e+02
1.153159000000000106e+03 2.970843899999999849e+02
1.154294000000000096e+03 3.024182900000000132e+02
1.155429000000000087e+03 3.014634100000000103e+02
1.156564000000000078e+03 2.988069100000000162e+02
1.157699000000000069e+03 3.013204200000000128e+02
1.158834000000000060e+03 3.004492200000000253e+02
1.159969000000000051e+03 3.005115299999999934e+02
1.161104000000000042e+03 3.013308700000000044e+02
1.162239000000000033e+03 3.019434299999999780e+02
1.163374000000000024e+03 2.999684100000000058e+02
1.164509000000000015e+03 3.001802400000000262e+02
1.165644000000000005e+03 3.016139400000000137e+02
1.166778999999999996e+03 3.016850200000000086e+02
1.167913999999999987e+03 2.981800200000000132e+02
1.169048999999999978e+03 3.007184300000000121e+02
1.170183999999999969e+03 3.002027600000000120e+02
1.171318999999999960e+03 3.004873099999999795e+02
1.172453999999999951e+03 2.992963300000000118e+02
1.173588999999999942e+03 3.026009900000000243e+02
1.174723999999999933e+03 3.008756599999999821e+02
1.175858999999999924e+03 3.002629099999999767e+02
1.176993999999999915e+03 3.015743600000000129e+02
1.178128999999999905e+03 3.023038199999999733e+02
1.179263999999999896e+03 2.998200800000000186e+02
1.180398999999999887e+03 2.979869699999999852e+02
1.181534000000000106e+03 3.024477699999999913e+02
1.182669000000000096e+03 2.989408399999999801e+02
1.183804000000000087e+03 2.983111799999999789e+02
1.184939000000000078e+03 2.964958100000000059e+02
1.186074000000000069e+03 3.012144700000000057e+02
1.187209000000000060e+03 2.990512200000000007e+02
1.188344000000000051e+03 2.992609100000000240e+02
1.189479000000000042e+03 3.003619699999999852e+02
1.190614000000000033e+03 2.981201899999999796e+02
1.191749000000000024e+03 3.002364999999999782e+02
1.192884000000000015e+03 3.003507700000000114e+02
1.194019000000000005e+03 3.047577900000000000e+02
1.195153999999999996e+03 3.002393900000000144e+02
1.196288999999999987e+03 3.002326600000000099e+02
1.197423999999999978e+03 2.987174600000000169e+02
1.198558999999999969e+03 3.011967399999999770e+02
1.199693999999999960e+03 3.009768900000000258e+02
1.200828999999999951e+03 2.994991099999999733e+02
1.201963999999999942e+03 2.986131300000000124e+02
1.203098999999999933e+03 2.998612699999999904e+02
1.204233999999999924e+03 2.992505899999999883e+02
1.205368999999999915e+03 3.016043300000000045e+02
1.206503999999999905e+03 2.983226000000000226e+02
1.207638999999999896e+03 3.014261500000000069e+02
1.208773999999999887e+03 2.993526299999999765e+02
1.209909000000000106e+03 3.000829800000000205e+02
1.211044000000000096e+03 2.997990399999999909e+02
1.212179000000000087e+03 2.998655499999999847e+02
1.213314000000000078e+03 2.987507100000000264e+02
1.214449000000000069e+03 2.985101000000000226e+02
1.215584000000000060e+03 2.977769799999999805e+02
1.216719000000000051e+03 2.985784199999999942e+02
1.217854000000000042e+03 3.017196700000000078e+02
1.218989000000000033e+03 3.003677700000000073e+02
1.220124000000000024e+03 3.005419400000000110e+02
1.221259000000000015e+03 2.990166100000000142e+02
1.222394000000000005e+03 3.013103899999999840e+02
1.223528999999999996e+03 3.001986299999999801e+02
1.224663999999999987e+03 3.007803700000000049e+02
1.225798999999999978e+03 3.016596599999999739e+02
1.226933999999999969e+03 3.010761499999999842e+02
1.228068999999999960e+03 3.010737799999999993e+02
1.229203999999999951e+03 2.978212100000000078e+02
1.230338999999999942e+03 3.021188799999999901e+02
1.231473999999999933e+03 2.996735699999999838e+02
1.232608999999999924e+03 3.017676099999999906e+02
1.233743999999999915e+03 3.009213500000000181e+02
1.234878999999999905e+03 3.002616899999999873e+02
1.236013999999999896e+03 2.981031100000000151e+02
1.237148999999999887e+03 3.018058399999999892e+02
1.238284000000000106e+03 3.024042999999999779e+02
1.239419000000000096e+03 3.003223100000000159e+02
1.240554000000000087e+03 3.010056700000000092e+02
1.241689000000000078e+03 3.022749499999999898e+02
1.242824000000000069e+03 2.988915900000000079e+02
1.243959000000000060e+03 3.027684600000000046e+02
1.245094000000000051e+03 2.989104100000000130e+02
1.246229000000000042e+03 2.977599000000000160e+02
1.247364000000000033e+03 2.977265699999999811e+02
1.248499000000000024e+03 3.009347099999999955e+02
1.249634000000000015e+03 3.004249300000000176e+02
1.250769000000000005e+03 3.006332199999999943e+02
1.251903999999999996e+03 2.998270899999999983e+02
1.253038999999999987e+03 3.011093999999999937e+02
1.254173999999999978e+03 3.019164499999999975e+02
1.255308999999999969e+03 2.993864599999999996e+02
1.256443999999999960e+03 2.994157400000000280e+02
1.257578999999999951e+03 3.006595199999999863e+02
1.258713999999999942e+03 3.006069800000000214e+02
1.259848999999999933e+03 3.005218899999999849e+02
1.260983999999999924e+03 2.995394400000000132e+02
1.262118999999999915e+03 3.006593700000000240e+02
1.263253999999999905e+03 2.988036700000000110e+02
1.264388999999999896e+03 2.982778500000000008e+02
1.265523999999999887e+03 2.967603500000000167e+02
1.266659000000000106e+03 2.999928199999999947e+02
1.267794000000000096e+03 3.002962600000000180e+02
1.268929000000000087e+03 3.027481300000000033e+02
1.270064000000000078e+03 2.990097799999999779e+02
1.271199000000000069e+03 2.986616200000000276e+02
1.272334000000000060e+03 3.008980700000000184e+02
1.273469000000000051e+03 3.003179000000000087e+02
1.274604000000000042e+03 2.992094000000000165e+02
1.275739000000000033e+03 2.979242800000000102e+02
1.276874000000000024e+03 3.014925900000000070e+02
1.278009000000000015e+03 3.019564700000000244e+02
1.279144000000000005e+03 3.010047700000000077e+02
1.280278999999999996e+03 3.003621999999999730e+02
1.281413999999999987e+03 2.980328600000000279e+02
1.282548999999999978e+03 3.007330999999999790e+02
1.283683999999999969e+03 2.999291200000000117e+02
1.284818999999999960e+03 2.982921699999999987e+02
1.285953999999999951e+03 2.993861699999999928e+02
1.287088999999999942e+03 3.024264400000000137e+02
1.288223999999999933e+03 3.028885700000000156e+02
1.289358999999999924e+03 3.027073300000000131e+02
1.290493999999999915e+03 2.991120700000000170e+02
1.291628999999999905e+03 2.995012699999999768e+02
1.292763999999999896e+03 3.003709000000000060e+02
1.293898999999999887e+03 2.980932300000000055e+02
1.295034000000000106e+03 2.986145700000000147e+02
1.296169000000000096e+03 2.980268399999999929e+02
1.297304000000000087e+03 2.987045200000000023e+02
1.298439000000000078e+03 3.008890099999999848e+02
1.299574000000000069e+03 3.005772999999999797e+02
1.300709000000000060e+03 3.001582300000000032e+02
1.301844000000000051e+03 2.982585300000000075e+02
1.302979000000000042e+03 2.994464500000000271e+02
1.304114000000000033e+03 3.012208899999999971e+02
1.305249000000000024e+03 3.012865699999999833e+02
1.306384000000000015e+03 2.989610099999999875e+02
1.307519000000000005e+03 2.997430200000000013e+02
1.308653999999999996e+03 2.980856200000000058e+02
1.309788999999999987e+03 2.992567000000000235e+02
1.310923999999999978e+03 3.018108399999999847e+02
1.312058999999999969e+03 2.990226400000000240e+02
1.313193999999999960e+03 3.012089799999999968e+02
1.314328999999999951e+03 3.005707699999999818e+02
1.315463999999999942e+03 2.991387300000000096e+02
1.316598999999999933e+03 3.010364099999999894e+02
1.317733999999999924e+03 2.978140099999999961e+02
1.318868999999999915e+03 2.994155499999999961e+02
1.320003999999999905e+03 3.029635700000000043e+02
1.321138999999999896e+03 3.004176800000000185e+02
1.322273999999999887e+03 3.013267700000000104e+02
1.323409000000000106e+03 2.991147900000000277e+02
1.324544000000000096e+03 2.998323399999999879e+02
1.325679000000000087e+03 3.005880300000000034e+02
1.326814000000000078e+03 2.995228099999999927e+02
1.327949000000000069e+03 3.032985199999999963e+02
1.329084000000000060e+03 3.031648400000000265e+02
1.330219000000000051e+03 3.007693399999999997e+02
1.331354000000000042e+03 3.006667499999999791e+02
1.332489000000000033e+03 3.005510199999999941e+02
1.333624000000000024e+03 3.000086299999999824e+02
1.334759000000000015e+03 3.000258000000000038e+02
1.335894000000000005e+03 3.001072399999999902e+02
1.337028999999999996e+03 3.010195400000000063e+02
1.338163999999999987e+03 2.969501500000000078e+02
1.339298999999999978e+03 2.985196000000000254e+02
1.340433999999999969e+03 2.983110199999999850e+02
1.341568999999999960e+03 3.007694000000000187e+02
1.342703999999999951e+03 3.010396600000000262e+02
1.343838999999999942e+03 3.013756000000000199e+02
1.344973999999999933e+03 3.002986900000000219e+02
1.346108999999999924e+03 2.996563600000000065e+02
1.347243999999999915e+03 2.979856199999999831e+02
1.348378999999999905e+03 3.006794800000000123e+02
1.349513999999999896e+03 2.998063799999999901e+02
1.350648999999999887e+03 2.995299800000000232e+02
1.351784000000000106e+03 2.994444899999999734e+02
1.352919000000000096e+03 2.976769699999999830e+02
1.354054000000000087e+03 2.983158199999999738e+02
1.355189000000000078e+03 2.991799599999999941e+02
1.356324000000000069e+03 3.019179700000000253e+02
1.357459000000000060e+03 3.014709399999999846e+02
1.358594000000000051e+03 2.992235400000000141e+02
1.359729000000000042e+03 2.997707599999999957e+02
1.360864000000000033e+03 3.001140700000000265e+02
1.361999000000000024e+03 2.979189700000000016e+02
1.363134000000000015e+03 3.008637600000000134e+02
1.364269000000000005e+03 2.994415000000000191e+02
1.365403999999999996e+03 2.976243000000000052e+02
1.366538999999999987e+03 2.990087100000000078e+02
1.367673999999999978e+03 3.005926200000000108e+02
1.368808999999999969e+03 3.018204900000000066e+02
1.369943999999999960e+03 3.035917000000000030e+02
1.371078999999999951e+03 2.995987499999999955e+02
1.372213999999999942e+03 2.987081200000000081e+02
1.373348999999999933e+03 3.011095900000000256e+02
1.374483999999999924e+03 2.976880699999999820e+02
1.375618999999999915e+03 3.010007200000000012e+02
1.376753999999999905e+03 3.013478999999999814e+02
1.377888999999999896e+03 2.995006300000000010e+02
1.379023999999999887e+03 3.009001200000000154e+02
1.380159000000000106e+03 2.993662100000000237e+02
1.381294000000000096e+03 2.996246100000000183e+02
1.382429000000000087e+03 3.011763500000000136e+02
1.383564000000000078e+03 3.010173300000000154e+02
1.384699000000000069e+03 3.013217900000000213e+02
1.385834000000000060e+03 3.043206900000000132e+02
1.386969000000000051e+03 2.992253400000000170e+02
1.388104000000000042e+03 3.004551000000000158e+02
1.389239000000000033e+03 3.003929699999999912e+02
1.390374000000000024e+03 2.978941800000000057e+02
1.391509000000000015e+03 3.033457399999999780e+02
1.392644000000000005e+03 2.982210799999999722e+02
1.393778999999999996e+03 2.999672299999999723e+02
1.394913999999999987e+03 3.010280700000000138e+02
1.396048999999999978e+03 3.023053600000000074e+02
1.397183999999999969e+03 2.990031000000000176e+02
1.398318999999999960e+03 2.963356299999999806e+02
1.399453999999999951e+03 2.984755200000000173e+02
1.400588999999999942e+03 3.015939099999999939e+02
1.401723999999999933e+03 2.984910499999999729e+02
1.402858999999999924e+03 3.010417699999999854e+02
1.403993999999999915e+03 3.014606200000000058e+02
1.405128999999999905e+03 3.002712799999999902e+02
1.406263999999999896e+03 3.002030599999999936e+02
1.407398999999999887e+03 2.960184300000000235e+02
1.408534000000000106e+03 3.024389300000000276e+02
1.409669000000000096e+03 3.024451199999999744e+02
1.410804000000000087e+03 3.005224900000000048e+02
1.411939000000000078e+03 3.003548999999999864e+02
1.413074000000000069e+03 2.985863200000000006e+02
1.414209000000000060e+03 2.982036299999999756e+02
1.415344000000000051e+03 2.981365499999999997e+02
1.416479000000000042e+03 3.012577600000000189e+02
1.417614000000000033e+03 2.996709200000000237e+02
1.418749000000000024e+03 3.010615199999999732e+02
1.419884000000000015e+03 3.013817500000000109e+02
1.421019000000000005e+03 2.980192999999999870e+02
1.422153999999999996e+03 2.991766400000000203e+02
1.423288999999999987e+03 3.000881999999999721e+02
1.424423999999999978e+03 2.994535900000000197e+02
1.425558999999999969e+03 3.001254099999999880e+02
1.426693999999999960e+03 3.011447999999999752e+02
1.427828999999999951e+03 2.998993300000000204e+02
1.428963999999999942e+03 3.008265200000000164e+02
1.430098999999999933e+03 3.010214300000000094e+02
1.431233999999999924e+03 3.023246199999999817e+02
1.432368999999999915e+03 3.019082999999999970e+02
1.433503999999999905e+03 3.006941499999999792e+02
1.434638999999999896e+03 2.992378600000000120e+02
1.435773999999999887e+03 2.995493900000000167e+02
1.436909000000000106e+03 2.984965100000000007e+02
1.438044000000000096e+03 2.984442700000000173e+02
1.439179000000000087e+03 3.002005399999999895e+02
1.440314000000000078e+03 2.975864799999999946e+02
1.441449000000000069e+03 2.998351599999999735e+02
1.442584000000000060e+03 3.004656800000000203e+02
1.443719000000000051e+03 3.006117199999999912e+02
1.444854000000000042e+03 3.020093200000000024e+02
1.445989000000000033e+03 3.037824899999999957e+02
1.447124000000000024e+03 2.990353799999999751e+02
1.448259000000000015e+03 3.022944100000000276e+02
1.449394000000000005e+03 3.004459299999999757e+02
1.450528999999999996e+03 2.971257899999999950e+02
1.451663999999999987e+03 2.979208800000000110e+02
1.452798999999999978e+03 2.996528799999999819e+02
1.453933999999999969e+03 3.014607700000000250e+02
1.455068999999999960e+03 3.027622299999999882e+02
1.456203999999999951e+03 2.997527699999999982e+02
1.457338999999999942e+03 2.981778400000000033e+02
1.458473999999999933e+03 2.991022699999999759e+02
1.459608999999999924e+03 2.981483600000000251e+02
1.460743999999999915e+03 3.016627500000000168e+02
1.461878999999999905e+03 2.987792900000000031e+02
1.463013999999999896e+03 3.014068599999999947e+02
1.464148999999999887e+03 3.015092900000000213e+02
1.465284000000000106e+03 3.013812300000000164e+02
1.466419000000000096e+03 2.979815899999999829e+02
1.467554000000000087e+03 3.002787099999999896e+02
1.468689000000000078e+03 2.993555099999999811e+02
1.469824000000000069e+03 3.030325599999999895e+02
1.470959000000000060e+03 3.010817599999999743e+02
1.472094000000000051e+03 2.991002599999999916e+02
1.473229000000000042e+03 2.990695400000000177e+02
1.474364000000000033e+03 3.019339200000000005e+02
1.475499000000000024e+03 2.985371099999999842e+02
1.476634000000000015e+03 3.004339800000000196e+02
1.477769000000000005e+03 2.971480099999999993e+02
1.478903999999999996e+03 3.012586400000000140e+02
1.480038999999999987e+03 2.993979199999999992e+02
1.481173999999999978e+03 3.004128699999999981e+02
1.482308999999999969e+03 2.995156299999999874e+02
1.483443999999999960e+03 3.000407900000000154e+02
1.484578999999999951e+03 2.983998300000000086e+02
1.485713999999999942e+03 3.008938600000000179e+02
1.486848999999999933e+03 2.997738499999999817e+02
1.487983999999999924e+03 3.010814899999999739e+02
1.489118999999999915e+03 2.970748199999999883e+02
1.490253999999999905e+03 3.031438800000000242e+02
1.491388999999999896e+03 3.002399899999999775e+02
1.492523999999999887e+03 3.005631000000000199e+02
1.493659000000000106e+03 2.985812700000000177e+02
1.494794000000000096e+03 2.997029499999999871e+02
1.495929000000000087e+03 2.996889600000000087e+02
1.497064000000000078e+03 3.005725699999999847e+02
1.498199000000000069e+03 2.965810700000000111e+02
1.499334000000000060e+03 2.986419900000000212e+02
1.500469000000000051e+03 3.015024300000000039e+02
1.501604000000000042e+03 3.016662900000000036e+02
1.502739000000000033e+03 2.989060099999999807e+02
1.503874000000000024e+03 3.001802599999999757e+02
1.505009000000000015e+03 3.005117399999999748e+02
1.506144000000000005e+03 2.989053499999999985e+02
1.507278999999999996e+03 3.016567400000000134e+02
1.508413999999999987e+03 3.039695500000000266e+02
1.509548999999999978e+03 2.986218499999999949e+02
1.510683999999999969e+03 2.998634999999999877e+02
1.511818999999999960e+03 3.009439899999999852e+02
1.512953999999999951e+03 2.991822199999999725e+02
1.514088999999999942e+03 3.010636900000000082e+02
1.515223999999999933e+03 2.981976599999999848e+02
1.516358999999999924e+03 2.980257100000000037e+02
1.517493999999999915e+03 2.991815300000000093e+02
1.518628999999999905e+03 2.983742500000000177e+02
1.519763999999999896e+03 3.014021299999999997e+02
1.520898999999999887e+03 2.973306699999999978e+02
1.522034000000000106e+03 2.988715300000000070e+02
1.523169000000000096e+03 2.986122199999999793e+02
1.524304000000000087e+03 2.973651100000000156e+02
1.525439000000000078e+03 2.998127600000000257e+02
1.526574000000000069e+03 2.994818700000000149e+02
1.527709000000000060e+03 2.982206800000000158e+02
1.528844000000000051e+03 2.979503399999999829e+02
1.529979000000000042e+03 3.001743700000000104e+02
1.531114000000000033e+03 3.032266500000000065e+02
1.532249000000000024e+03 3.021912100000000123e+02
1.533384000000000015e+03 3.003007999999999811e+02
1.534519000000000005e+03 3.013844100000000026e+02
1.535653999999999996e+03 2.991074399999999969e+02
1.536788999999999987e+03 2.989288099999999986e+02
1.537923999999999978e+03 2.997998499999999922e+02
1.539058999999999969e+03 2.990102299999999786e+02
1.540193999999999960e+03 2.996386999999999716e+02
1.541328999999999951e+03 2.992386500000000069e+02
1.542463999999999942e+03 3.002230000000000132e+02
1.543598999999999933e+03 3.007039500000000203e+02
1.544733999999999924e+03 3.001894800000000032e+02
1.545868999999999915e+03 2.983327499999999759e+02
1.547003999999999905e+03 2.976333500000000072e+02
1.548138999999999896e+03 2.998752000000000066e+02
1.549273999999999887e+03 3.001976999999999975e+02
1.550409000000000106e+03 2.996052500000000123e+02
1.551544000000000096e+03 2.984191400000000272e+02
1.552679000000000087e+03 3.000656599999999798e+02
1.553814000000000078e+03 2.987662100000000009e+02
1.554949000000000069e+03 3.000663200000000188e+02
1.556084000000000060e+03 2.985553199999999947e+02
1.557219000000000051e+03 2.988555999999999813e+02
1.558354000000000042e+03 2.998768800000000283e+02
1.559489000000000033e+03 2.993712899999999877e+02
1.560624000000000024e+03 3.023251999999999953e+02
1.561759000000000015e+03 3.023176900000000273e+02
1.562894000000000005e+03 3.012778599999999756e+02
1.564028999999999996e+03 2.995955299999999966e+02
1.565163999999999987e+03 3.016353100000000040e+02
1.566298999999999978e+03 3.027383800000000065e+02
1.567433999999999969e+03 3.011247099999999932e+02
1.568568999999999960e+03 2.985631500000000074e+02
1.569703999999999951e+03 2.986806100000000015e+02
1.570838999999999942e+03 2.999445000000000050e+02
1.571973999999999933e+03 2.986041399999999726e+02
1.573108999999999924e+03 3.000550400000000195e+02
1.574243999999999915e+03 3.018951700000000073e+02
1.575378999999999905e+03 3.018941399999999931e+02
1.576513999999999896e+03 2.974377600000000257e+02
1.577648999999999887e+03 2.993354499999999803e+02
1.578784000000000106e+03 3.007953400000000101e+02
1.579919000000000096e+03 2.982063200000000052e+02
1.581054000000000087e+03 3.003900699999999802e+02
1.582189000000000078e+03 2.992567700000000173e+02
1.583324000000000069e+03 3.022688699999999926e+02
1.584459000000000060e+03 3.004579400000000078e+02
1.585594000000000051e+03 2.985757500000000277e+02
1.586729000000000042e+03 3.020022599999999784e+02
1.587864000000000033e+03 2.976292900000000259e+02
1.588999000000000024e+03 2.985598899999999958e+02
1.590134000000000015e+03 3.012989400000000160e+02
1.591269000000000005e+03 2.994657300000000077e+02
1.592403999999999996e+03 3.012999100000000112e+02
1.593538999999999987e+03 3.014192199999999957e+02
1.594673999999999978e+03 3.029542900000000145e+02
1.595808999999999969e+03 3.014402699999999982e+02
1.596943999999999960e+03 2.995484599999999773e+02
1.598078999999999951e+03 2.988641400000000203e+02
1.599213999999999942e+03 3.029460900000000265e+02
1.600348999999999933e+03 2.980706200000000194e+02
1.601483999999999924e+03 2.992072000000000003e+02
1.602618999999999915e+03 3.007420999999999935e+02
1.603753999999999905e+03 2.990360600000000204e+02
1.604888999999999896e+03 2.996166000000000054e+02
1.606023999999999887e+03 2.996960500000000138e+02
1.607159000000000106e+03 3.017212999999999852e+02
1.608294000000000096e+03 3.000671399999999949e+02
1.609429000000000087e+03 3.034465099999999893e+02
1.610564000000000078e+03 3.024140199999999936e+02
1.611699000000000069e+03 3.006687900000000013e+02
1.612834000000000060e+03 3.006358700000000113e+02
1.613969000000000051e+03 2.990572700000000168e+02
1.615104000000000042e+03 3.000000699999999938e+02
1.616239000000000033e+03 2.993429399999999987e+02
1.617374000000000024e+03 2.970682100000000219e+02
1.618509000000000015e+03 2.991792300000000182e+02
1.619644000000000005e+03 3.018007999999999811e+02
1.620778999999999996e+03 2.990727200000000039e+02
1.621913999999999987e+03 3.002758200000000102e+02
1.623048999999999978e+03 3.009967800000000011e+02
1.624183999999999969e+03 2.992252399999999852e+02
1.625318999999999960e+03 2.999599200000000110e+02
1.626453999999999951e+03 3.017004000000000019e+02
1.627588999999999942e+03 2.985371099999999842e+02
1.628723999999999933e+03 2.977387899999999945e+02
1.629858999999999924e+03 3.001686900000000264e+02
1.630993999999999915e+03 3.003388899999999921e+02
1.632128999999999905e+03 3.026144899999999893e+02
1.633263999999999896e+03 3.017672400000000152e+02
1.634398999999999887e+03 3.009484699999999862e+02
1.635534000000000106e+03 3.009561800000000176e+02
1.636669000000000096e+03 3.008598700000000008e+02
1.637804000000000087e+03 3.014162799999999720e+02
1.638939000000000078e+03 3.002316999999999894e+02
1.640074000000000069e+03 3.007622799999999756e+02
1.641209000000000060e+03 2.988013900000000262e+02
1.642344000000000051e+03 2.984343499999999949e+02
1.643479000000000042e+03 3.002299499999999739e+02
1.644614000000000033e+03 3.002231100000000197e+02
1.645749000000000024e+03 3.017151700000000005e+02
1.646884000000000015e+03 3.032945799999999963e+02
1.648019000000000005e+03 3.004320700000000102e+02
1.649153999999999996e+03 2.991455100000000016e+02
1.650288999999999987e+03 2.994647800000000188e+02
1.651423999999999978e+03 2.994035000000000082e+02
1.652558999999999969e+03 2.981567800000000261e+02
1.653693999999999960e+03 3.002020099999999729e+02
1.654828999999999951e+03 3.007355999999999767e+02
1.655963999999999942e+03 3.004918499999999995e+02
1.657098999999999933e+03 2.999918099999999868e+02
1.658233999999999924e+03 2.977637700000000223e+02
1.659368999999999915e+03 3.007119599999999764e+02
1.660503999999999905e+03 2.995818199999999933e+02
1.661638999999999896e+03 2.980301699999999983e+02
1.662773999999999887e+03 3.015010300000000143e+02
1.663909000000000106e+03 2.956713500000000181e+02
1.665044000000000096e+03 2.978498900000000162e+02
1.666179000000000087e+03 3.035106499999999983e+02
1.667314000000000078e+03 3.020929800000000114e+02
1.668449000000000069e+03 2.975304800000000114e+02
1.669584000000000060e+03 3.002732199999999807e+02
1.670719000000000051e+03 2.998992900000000077e+02
1.671854000000000042e+03 2.984918999999999869e+02
1.672989000000000033e+03 2.974575100000000134e+02
1.674124000000000024e+03 3.009713100000000168e+02
1.675259000000000015e+03 3.004754699999999730e+02
1.676394000000000005e+03 3.024036899999999832e+02
1.677528999999999996e+03 2.986604500000000257e+02
1.678663999999999987e+03 2.985767200000000230e+02
1.679798999999999978e+03 2.987732700000000250e+02
1.680933999999999969e+03 3.018057000000000016e+02
1.682068999999999960e+03 3.007764199999999732e+02
1.683203999999999951e+03 2.989540700000000015e+02
1.684338999999999942e+03 3.001328100000000063e+02
1.685473999999999933e+03 2.999252099999999928e+02
1.686608999999999924e+03 2.989469100000000026e+02
1.687743999999999915e+03 3.006579800000000091e+02
1.688878999999999905e+03 3.001823600000000170e+02
1.690013999999999896e+03 3.000617399999999861e+02
1.691148999999999887e+03 2.969830299999999852e+02
1.692284000000000106e+03 3.010816899999999805e+02
1.693419000000000096e+03 3.001157799999999725e+02
1.694554000000000087e+03 2.978910399999999754e+02
1.695689000000000078e+03 3.007311199999999758e+02
1.696824000000000069e+03 3.020739300000000185e+02
1.697959000000000060e+03 2.987096599999999853e+02
1.699094000000000051e+03 3.009682399999999802e+02
1.700229000000000042e+03 2.993902600000000120e+02
1.701364000000000033e+03 3.013849700000000098e+02
1.702499000000000024e+03 3.007784899999999766e+02
1.703634000000000015e+03 2.971687099999999759e+02
1.704769000000000005e+03 3.007391999999999825e+02
1.705903999999999996e+03 3.007157599999999888e+02
1.707038999999999987e+03 2.972508399999999824e+02
1.708173999999999978e+03 3.005917099999999778e+02
1.709308999999999969e+03 3.014752899999999727e+02
1.710443999999999960e+03 3.007645699999999920e+02
1.711578999999999951e+03 3.012931100000000129e+02
1.712713999999999942e+03 2.987804499999999734e+02
1.713848999999999933e+03 2.989445499999999925e+02
1.714983999999999924e+03 2.990949499999999830e+02
1.716118999999999915e+03 3.002085099999999898e+02
1.717253999999999905e+03 2.997687799999999925e+02
1.718388999999999896e+03 3.026914199999999937e+02
1.719523999999999887e+03 3.021336400000000140e+02
1.720659000000000106e+03 2.984161799999999971e+02
1.721794000000000096e+03 2.990658599999999865e+02
1.722929000000000087e+03 2.998820400000000177e+02
1.724064000000000078e+03 3.004681400000000053e+02
1.725199000000000069e+03 3.019827300000000037e+02
1.726334000000000060e+03 2.985153900000000249e+02
1.727469000000000051e+03 2.998295899999999961e+02
1.728604000000000042e+03 3.015474399999999946e+02
1.729739000000000033e+03 2.992251299999999787e+02
1.730874000000000024e+03 2.992918399999999792e+02
1.732009000000000015e+03 3.003948599999999942e+02
1.733144000000000005e+03 3.008074300000000108e+02
1.734278999999999996e+03 2.993017199999999889e+02
1.735413999999999987e+03 3.009926800000000071e+02
1.736548999999999978e+03 3.005203399999999760e+02
1.737683999999999969e+03 2.975140900000000101e+02
1.738818999999999960e+03 3.009789200000000164e+02
1.739953999999999951e+03 2.967574599999999805e+02
1.741088999999999942e+03 3.005917900000000031e+02
1.742223999999999933e+03 2.997345700000000193e+02
1.743358999999999924e+03 3.002711300000000278e+02
1.744493999999999915e+03 2.961749100000000112e+02
1.745628999999999905e+03 3.000957900000000222e+02
1.746763999999999896e+03 2.992476899999999773e+02
1.747898999999999887e+03 2.989210899999999924e+02
1.749034000000000106e+03 3.001634900000000243e+02
1.750169000000000096e+03 2.980635100000000079e+02
1.751304000000000087e+03 3.030124200000000201e+02
1.752439000000000078e+03 3.032453399999999988e+02
1.753574000000000069e+03 3.009001700000000028e+02
1.754709000000000060e+03 2.985538900000000240e+02
1.755844000000000051e+03 3.000450900000000161e+02
1.756979000000000042e+03 2.987629400000000146e+02
1.758114000000000033e+03 2.988847600000000284e+02
1.759249000000000024e+03 2.964957099999999741e+02
1.760384000000000015e+03 2.993938200000000052e+02
1.761519000000000005e+03 3.000281400000000076e+02
1.762653999999999996e+03 2.995694700000000239e+02
1.763788999999999987e+03 2.969268999999999892e+02
1.764923999999999978e+03 2.995262399999999730e+02
1.766058999999999969e+03 3.019674499999999853e+02
1.767193999999999960e+03 2.998429800000000114e+02
1.768328999999999951e+03 3.033503900000000044e+02
1.769463999999999942e+03 3.014115899999999897e+02
1.770598999999999933e+03 3.034608000000000061e+02
1.771733999999999924e+03 2.968710199999999872e+02
1.772868999999999915e+03 2.990579900000000180e+02
1.774003999999999905e+03 3.008811900000000037e+02
1.775138999999999896e+03 2.998474499999999807e+02
1.776273999999999887e+03 3.000751200000000267e+02
1.777409000000000106e+03 2.999059100000000058e+02
1.778544000000000096e+03 3.003403099999999881e+02
1.779679000000000087e+03 3.009176699999999869e+02
1.780814000000000078e+03 2.992413099999999986e+02
1.781949000000000069e+03 3.012076599999999758e+02
1.783084000000000060e+03 3.003247400000000198e+02
1.784219000000000051e+03 3.014365399999999795e+02
1.785354000000000042e+03 3.016504100000000221e+02
1.786489000000000033e+03 3.002540700000000129e+02
1.787624000000000024e+03 2.976215900000000261e+02
1.788759000000000015e+03 2.993093400000000202e+02
1.789894000000000005e+03 3.001802999999999884e+02
1.791028999999999996e+03 3.002709199999999896e+02
1.792163999999999987e+03 3.011807000000000016e+02
1.793298999999999978e+03 3.022148300000000063e+02
1.794433999999999969e+03 2.977441699999999969e+02
1.795568999999999960e+03 3.014383199999999761e+02
1.796703999999999951e+03 2.980231099999999742e+02
1.797838999999999942e+03 2.972701000000000136e+02
1.798973999999999933e+03 2.997726299999999924e+02
1.800108999999999924e+03 3.016453200000000265e+02
1.801243999999999915e+03 3.016921500000000265e+02
1.802378999999999905e+03 3.002645600000000172e+02
1.803513999999999896e+03 2.976484800000000064e+02
1.804648999999999887e+03 3.013331999999999766e+02
1.805784000000000106e+03 2.979033499999999890e+02
1.806919000000000096e+03 2.995325300000000084e+02
1.808054000000000087e+03 3.001173200000000065e+02
1.809189000000000078e+03 3.003108300000000099e+02
1.810324000000000069e+03 2.996438800000000242e+02
1.811459000000000060e+03 3.001697100000000091e+02
1.812594000000000051e+03 2.980427199999999743e+02
1.813729000000000042e+03 3.000716199999999958e+02
1.814864000000000033e+03 3.010105100000000107e+02
1.815999000000000024e+03 2.981029199999999832e+02
1.817134000000000015e+03 2.979893500000000017e+02
1.818269000000000005e+03 2.991143200000000206e+02
1.819403999999999996e+03 3.006027700000000209e+02
1.820538999999999987e+03 2.991530700000000138e+02
1.821673999999999978e+03 2.996491199999999822e+02
1.822808999999999969e+03 2.994836399999999799e+02
1.823943999999999960e+03 3.018448099999999954e+02
1.825078999999999951e+03 2.965091300000000274e+02
1.826213999999999942e+03 2.996019099999999753e+02
1.827348999999999933e+03 2.984927299999999946e+02
1.828483999999999924e+03 2.970629700000000071e+02
1.829618999999999915e+03 2.999848099999999818e+02
1.830753999999999905e+03 3.017055300000000102e+02
1.831888999999999896e+03 2.976223499999999831e+02
1.833023999999999887e+03 3.009372399999999743e+02
1.834159000000000106e+03 2.998050700000000006e+02
1.835294000000000096e+03 2.988715100000000007e+02
1.836429000000000087e+03 2.988109000000000037e+02
1.837564000000000078e+03 2.999438499999999976e+02
1.838699000000000069e+03 2.969130700000000047e+02
1.839834000000000060e+03 2.998041799999999739e+02
1.840969000000000051e+03 2.963163700000000063e+02
1.842104000000000042e+03 3.005509999999999877e+02
1.843239000000000033e+03 3.017467500000000200e+02
1.844374000000000024e+03 2.982830000000000155e+02
1.845509000000000015e+03 3.004108600000000138e+02
1.846644000000000005e+03 3.002354599999999891e+02
1.847778999999999996e+03 2.977133299999999849e+02
1.848913999999999987e+03 2.998808599999999842e+02
1.850048999999999978e+03 3.011908000000000243e+02
1.851183999999999969e+03 2.969940000000000282e+02
1.852318999999999960e+03 2.977884399999999800e+02
1.853453999999999951e+03 2.982120400000000018e+02
1.854588999999999942e+03 3.013452700000000277e+02
1.855723999999999933e+03 3.003696899999999914e+02
1.856858999999999924e+03 3.020372600000000034e+02
1.857993999999999915e+03 2.973700299999999856e+02
1.859128999999999905e+03 3.006100099999999884e+02
1.860263999999999896e+03 3.010537800000000175e+02
1.861398999999999887e+03 3.000236800000000130e+02
1.862534000000000106e+03 2.969233600000000024e+02
1.863669000000000096e+03 2.994861999999999966e+02
1.864804000000000087e+03 2.988172700000000077e+02
1.865939000000000078e+03 2.990106299999999919e+02
1.867074000000000069e+03 3.014165100000000166e+02
1.868209000000000060e+03 2.974967300000000137e+02
1.869344000000000051e+03 3.011756100000000060e+02
1.870479000000000042e+03 2.988884699999999839e+02
1.871614000000000033e+03 3.006764800000000264e+02
1.872749000000000024e+03 2.990492300000000228e+02
1.873884000000000015e+03 3.011032200000000216e+02
1.875019000000000005e+03 2.969889900000000011e+02
1.876153999999999996e+03 2.993809499999999844e+02
1.877288999999999987e+03 3.013945600000000127e+02
1.878423999999999978e+03 3.011071299999999837e+02
1.879558999999999969e+03 3.014912100000000237e+02
1.880693999999999960e+03 2.998247600000000261e+02
1.881828999999999951e+03 2.996272999999999911e+02
1.882963999999999942e+03 2.961634999999999991e+02
1.884098999999999933e+03 2.999618600000000015e+02
1.885233999999999924e+03 2.987030599999999936e+02
1.886368999999999915e+03 2.999492599999999811e+02
1.887503999999999905e+03 2.993028400000000033e+02
1.888638999999999896e+03 2.994157900000000154e+02
1.889773999999999887e+03 3.002656900000000064e+02
1.890909000000000106e+03 3.010013799999999833e+02
1.892044000000000096e+03 3.000459200000000237e+02
1.893179000000000087e+03 3.001395400000000109e+02
1.894314000000000078e+03 3.035150399999999991e+02
1.895449000000000069e+03 2.996252999999999815e+02
1.896584000000000060e+03 3.016399900000000116e+02
1.897719000000000051e+03 3.009107200000000262e+02
1.898854000000000042e+03 3.028876999999999953e+02
1.899989000000000033e+03 2.994992799999999988e+02
1.901124000000000024e+03 3.006385399999999777e+02
1.902259000000000015e+03 3.020310499999999934e+02
1.903394000000000005e+03 3.023161499999999933e+02
1.904528999999999996e+03 3.030030100000000175e+02
1.905663999999999987e+03 2.969642799999999738e+02
1.906798999999999978e+03 2.991160600000000045e+02
1.907933999999999969e+03 3.006487399999999752e+02
1.909068999999999960e+03 3.017102199999999925e+02
1.910203999999999951e+03 3.011960700000000202e+02
1.911338999999999942e+03 3.013493399999999838e+02
1.912473999999999933e+03 2.983175100000000270e+02
1.913608999999999924e+03 3.002471699999999828e+02
1.914743999999999915e+03 3.001671600000000240e+02
1.915878999999999905e+03 2.973136099999999828e+02
1.917013999999999896e+03 2.971725500000000011e+02
1.918148999999999887e+03 2.991837199999999939e+02
1.919284000000000106e+03 3.017580500000000256e+02
1.920419000000000096e+03 2.991971100000000092e+02
1.921554000000000087e+03 2.999867600000000039e+02
1.922689000000000078e+03 2.988420699999999783e+02
1.923824000000000069e+03 2.951537599999999770e+02
1.924959000000000060e+03 3.010212599999999838e+02
1.926094000000000051e+03 2.968295699999999897e+02
1.927229000000000042e+03 3.011185600000000022e+02
1.928364000000000033e+03 3.033820299999999861e+02
1.929499000000000024e+03 3.018032400000000166e+02
1.930634000000000015e+03 2.967173900000000231e+02
1.931769000000000005e+03 2.994253600000000120e+02
1.932903999999999996e+03 3.018482300000000009e+02
1.934038999999999987e+03 3.018921700000000214e+02
1.935173999999999978e+03 3.001478999999999928e+02
1.936308999999999969e+03 2.985885599999999727e+02
1.937443999999999960e+03 2.993469699999999989e+02
1.938578999999999951e+03 2.972922800000000052e+02
1.939713999999999942e+03 2.979009100000000103e+02
1.940848999999999933e+03 2.994287800000000175e+02
1.941983999999999924e+03 3.038410600000000272e+02
1.943118999999999915e+03 2.985681200000000217e+02
1.944253999999999905e+03 3.028578899999999976e+02
1.945388999999999896e+03 3.005280700000000138e+02
1.946523999999999887e+03 2.964593300000000227e+02
1.947659000000000106e+03 3.004371399999999994e+02
1.948794000000000096e+03 2.996770099999999957e+02
1.949929000000000087e+03 3.017318500000000085e+02
1.951064000000000078e+03 2.979689000000000192e+02
1.952199000000000069e+03 3.007954899999999725e+02
1.953334000000000060e+03 2.993433499999999867e+02
1.954469000000000051e+03 2.987970900000000256e+02
1.955604000000000042e+03 3.024073999999999955e+02
1.956739000000000033e+03 2.964507399999999961e+02
1.957874000000000024e+03 2.982287600000000225e+02
1.959009000000000015e+03 3.003164499999999748e+02
1.960144000000000005e+03 3.004202099999999973e+02
1.961278999999999996e+03 3.017809500000000185e+02
1.962413999999999987e+03 2.976000700000000165e+02
1.963548999999999978e+03 3.026807000000000016e+02
1.964683999999999969e+03 3.007711800000000153e+02
1.965818999999999960e+03 3.007834300000000098e+02
1.966953999999999951e+03 2.988442000000000007e+02
1.968088999999999942e+03 2.993721899999999891e+02
1.969223999999999933e+03 3.001971800000000030e+02
1.970358999999999924e+03 3.029883300000000190e+02
1.971493999999999915e+03 3.033734900000000039e+02
1.972628999999999905e+03 3.001081699999999728e+02
1.973763999999999896e+03 3.008879200000000083e+02
1.974898999999999887e+03 3.008895400000000109e+02
1.976034000000000106e+03 2.996942700000000173e+02
1.977169000000000096e+03 3.006305899999999838e+02
1.978304000000000087e+03 2.994788199999999847e+02
1.979439000000000078e+03 3.004881100000000060e+02
1.980574000000000069e+03 2.989091000000000236e+02
1.981709000000000060e+03 3.000720800000000281e+02
1.982844000000000051e+03 2.986740500000000225e+02
1.983979000000000042e+03 3.019227700000000141e+02
1.985114000000000033e+03 3.007924899999999866e+02
1.986249000000000024e+03 2.972664700000000266e+02
1.987384000000000015e+03 2.988212899999999763e+02
1.988519000000000005e+03 3.018322999999999752e+02
1.989653999999999996e+03 2.981042499999999791e+02
1.990788999999999987e+03 2.983056599999999889e+02
1.991923999999999978e+03 3.019257099999999809e+02
1.993058999999999969e+03 3.000972600000000057e+02
1.994193999999999960e+03 2.996836599999999748e+02
1.995328999999999951e+03 2.981749899999999798e+02
1.996463999999999942e+03 3.014902500000000032e+02
1.997598999999999933e+03 3.000791300000000206e+02
1.998733999999999924e+03 2.980277899999999818e+02
1.999868999999999915e+03 3.005364700000000084e+02
2.001003999999999905e+03 3.021852400000000216e+02
2.002138999999999896e+03 2.992186199999999872e+02
2.003273999999999887e+03 3.018827499999999873e+02
2.004409000000000106e+03 3.006433900000000108e+02
2.005544000000000096e+03 2.998043499999999995e+02
2.006679000000000087e+03 3.003679700000000139e+02
2.007814000000000078e+03 2.992851099999999747e+02
2.008949000000000069e+03 3.001447400000000130e+02
2.010084000000000060e+03 3.005465199999999868e+02
2.011219000000000051e+03 2.968557500000000005e+02
2.012354000000000042e+03 2.985919099999999844e+02
2.013489000000000033e+03 3.002733600000000251e+02
2.014624000000000024e+03 2.986647800000000075e+02
2.015759000000000015e+03 3.017542500000000132e+02
2.016894000000000005e+03 3.012365599999999972e+02
2.018028999999999996e+03 2.986869599999999991e+02
2.019163999999999987e+03 3.011942900000000236e+02
2.020298999999999978e+03 3.023763500000000022e+02
2.021433999999999969e+03 3.002017000000000166e+02
2.022568999999999960e+03 2.962967899999999872e+02
2.023703999999999951e+03 2.985872299999999768e+02
2.024838999999999942e+03 2.945973399999999742e+02
2.025973999999999933e+03 2.998503799999999728e+02
2.027108999999999924e+03 3.025316199999999753e+02
2.028243999999999915e+03 3.007459799999999746e+02
2.029378999999999905e+03 2.975768199999999979e+02
2.030513999999999896e+03 3.011843799999999760e+02
2.031648999999999887e+03 2.984265599999999949e+02
2.032784000000000106e+03 3.011095700000000193e+02
2.033919000000000096e+03 2.986261600000000271e+02
2.035054000000000087e+03 2.995553600000000074e+02
2.036189000000000078e+03 2.975388599999999997e+02
2.037324000000000069e+03 2.974307499999999891e+02
2.038459000000000060e+03 2.999016700000000242e+02
2.039594000000000051e+03 2.967034100000000194e+02
2.040729000000000042e+03 3.018014600000000200e+02
2.041864000000000033e+03 2.980614899999999921e+02
2.042999000000000024e+03 2.989340900000000261e+02
2.044134000000000015e+03 3.002232799999999884e+02
2.045269000000000005e+03 2.988509999999999991e+02
2.046403999999999996e+03 2.974807000000000130e+02
2.047538999999999987e+03 2.999706400000000031e+02
2.048673999999999978e+03 2.998590699999999742e+02
2.049809000000000196e+03 3.000077200000000062e+02
2.050943999999999960e+03 3.030375300000000038e+02
2.052079000000000178e+03 2.996722500000000196e+02
2.053213999999999942e+03 3.005700100000000248e+02
2.054349000000000160e+03 2.986769699999999830e+02
2.055483999999999924e+03 2.991465299999999843e+02
2.056619000000000142e+03 2.992105099999999993e+02
2.057753999999999905e+03 2.999685499999999934e+02
2.058889000000000124e+03 3.040090999999999894e+02
2.060023999999999887e+03 3.004902000000000157e+02
2.061159000000000106e+03 2.991478900000000181e+02
2.062293999999999869e+03 3.018243200000000002e+02
2.063429000000000087e+03 3.010433400000000006e+02
2.064563999999999851e+03 3.008055100000000266e+02
2.065699000000000069e+03 3.017446199999999976e+02
2.066833999999999833e+03 2.969810600000000136e+02
2.067969000000000051e+03 3.001036199999999781e+02
2.069103999999999814e+03 2.995709400000000073e+02
2.070239000000000033e+03 3.003430700000000115e+02
2.071373999999999796e+03 2.997759599999999978e+02
2.072509000000000015e+03 2.979422900000000141e+02
2.073643999999999778e+03 3.020000499999999874e+02
2.074778999999999996e+03 3.001994799999999941e+02
2.075914000000000215e+03 2.991090599999999995e+02
2.077048999999999978e+03 2.985024900000000230e+02
2.078184000000000196e+03 2.997626500000000078e+02
2.079318999999999960e+03 2.997665200000000141e+02
2.080454000000000178e+03 2.983611799999999903e+02
2.081588999999999942e+03 2.999583099999999831e+02
2.082724000000000160e+03 2.993414500000000089e+02
2.083858999999999924e+03 2.990852899999999863e+02
2.084994000000000142e+03 2.988873399999999947e+02
2.086128999999999905e+03 3.013013500000000136e+02
2.087264000000000124e+03 3.009069700000000012e+02
2.088398999999999887e+03 2.969298000000000002e+02
2.089534000000000106e+03 2.984053400000000238e+02
2.090668999999999869e+03 2.990583199999999806e+02
2.091804000000000087e+03 3.009037999999999897e+02
2.092938999999999851e+03 2.994921499999999810e+02
2.094074000000000069e+03 2.978601600000000076e+02
2.095208999999999833e+03 2.991214800000000196e+02
2.096344000000000051e+03 3.012909099999999967e+02
2.097478999999999814e+03 2.992067999999999870e+02
2.098614000000000033e+03 2.996765300000000138e+02
2.099748999999999796e+03 2.989420000000000073e+02
2.100884000000000015e+03 2.990470100000000002e+02
2.102018999999999778e+03 3.004714799999999855e+02
2.103153999999999996e+03 3.002012599999999907e+02
2.104289000000000215e+03 3.004765499999999747e+02
2.105423999999999978e+03 3.011487300000000005e+02
2.106559000000000196e+03 2.998802299999999832e+02
2.107693999999999960e+03 3.004413799999999810e+02
2.108829000000000178e+03 3.007510500000000206e+02
2.109963999999999942e+03 3.010580400000000054e+02
2.111099000000000160e+03 2.985810299999999984e+02
2.112233999999999924e+03 2.990149599999999737e+02
2.113369000000000142e+03 2.970478100000000268e+02
2.114503999999999905e+03 3.000783599999999751e+02
2.115639000000000124e+03 2.993268899999999917e+02
2.116773999999999887e+03 3.013098699999999894e+02
2.117909000000000106e+03 3.023729599999999778e+02
2.119043999999999869e+03 3.009309700000000021e+02
2.120179000000000087e+03 3.018280599999999936e+02
2.121313999999999851e+03 2.995746700000000260e+02
2.122449000000000069e+03 3.005258600000000229e+02
2.123583999999999833e+03 3.008668599999999742e+02
2.124719000000000051e+03 3.002917699999999854e+02
2.125853999999999814e+03 3.011833700000000249e+02
2.126989000000000033e+03 2.968576400000000035e+02
2.128123999999999796e+03 3.016508900000000040e+02
2.129259000000000015e+03 3.004860199999999963e+02
2.130393999999999778e+03 3.004736800000000017e+02
2.131528999999999996e+03 2.992162299999999959e+02
2.132664000000000215e+03 3.008824099999999930e+02
2.133798999999999978e+03 2.989239999999999782e+02
2.134934000000000196e+03 3.014355400000000031e+02
2.136068999999999960e+03 3.003542800000000170e+02
2.137204000000000178e+03 2.970388899999999808e+02
2.138338999999999942e+03 3.056551099999999792e+02
2.139474000000000160e+03 2.995585800000000063e+02
2.140608999999999924e+03 2.994298400000000129e+02
2.141744000000000142e+03 3.022553700000000276e+02
2.142878999999999905e+03 3.002513400000000274e+02
2.144014000000000124e+03 3.015614899999999921e+02
2.145148999999999887e+03 3.005295699999999783e+02
2.146284000000000106e+03 2.978022700000000214e+02
2.147418999999999869e+03 3.008528200000000083e+02
2.148554000000000087e+03 3.016660400000000095e+02
2.149688999999999851e+03 3.008051300000000197e+02
2.150824000000000069e+03 2.989195399999999836e+02
2.151958999999999833e+03 2.981310899999999720e+02
2.153094000000000051e+03 2.970235200000000191e+02
2.154228999999999814e+03 2.998217700000000150e+02
2.155364000000000033e+03 2.991346800000000030e+02
2.156498999999999796e+03 3.015271700000000124e+02
2.157634000000000015e+03 2.994257200000000125e+02
2.158768999999999778e+03 3.026786000000000172e+02
2.159903999999999996e+03 3.010980099999999879e+02
2.161039000000000215e+03 2.973302400000000034e+02
2.162173999999999978e+03 2.983030099999999720e+02
2.163309000000000196e+03 2.993238999999999805e+02
2.164443999999999960e+03 3.008514200000000187e+02
2.165579000000000178e+03 3.003015199999999822e+02
2.166713999999999942e+03 2.998354299999999739e+02
2.167849000000000160e+03 2.986390099999999848e+02
2.168983999999999924e+03 3.020081799999999816e+02
2.170119000000000142e+03 2.998698299999999790e+02
2.171253999999999905e+03 2.994053499999999985e+02
2.172389000000000124e+03 3.014671900000000164e+02
2.173523999999999887e+03 3.013667899999999804e+02
2.174659000000000106e+03 3.001364300000000185e+02
2.175793999999999869e+03 2.980916399999999840e+02
2.176929000000000087e+03 3.005591400000000135e+02
2.178063999999999851e+03 2.992690000000000055e+02
2.179199000000000069e+03 3.013595700000000193e+02
2.180333999999999833e+03 3.013913000000000011e+02
2.181469000000000051e+03 2.987531900000000178e+02
2.182603999999999814e+03 3.003564099999999826e+02
2.183739000000000033e+03 3.008687899999999900e+02
2.184873999999999796e+03 3.011514900000000239e+02
2.186009000000000015e+03 3.004915899999999738e+02
2.187143999999999778e+03 2.993577199999999721e+02
2.188278999999999996e+03 2.988419900000000098e+02
2.189414000000000215e+03 3.006927299999999832e+02
2.190548999999999978e+03 3.030547599999999875e+02
2.191684000000000196e+03 3.012370099999999979e+02
2.192818999999999960e+03 3.015715000000000146e+02
2.193954000000000178e+03 2.976632200000000239e+02
2.195088999999999942e+03 2.985355099999999879e+02
2.196224000000000160e+03 3.016832899999999995e+02
2.197358999999999924e+03 3.027900399999999763e+02
2.198494000000000142e+03 2.975763299999999845e+02
2.199628999999999905e+03 2.994919399999999996e+02
2.200764000000000124e+03 2.998359500000000253e+02
2.201898999999999887e+03 3.007403400000000033e+02
2.203034000000000106e+03 2.989088399999999979e+02
2.204168999999999869e+03 2.994782000000000153e+02
2.205304000000000087e+03 3.005684400000000096e+02
2.206438999999999851e+03 3.016560299999999870e+02
2.207574000000000069e+03 3.010251400000000217e+02
2.208708999999999833e+03 3.028325699999999756e+02
2.209844000000000051e+03 2.983804499999999962e+02
2.210978999999999814e+03 2.998136799999999766e+02
2.212114000000000033e+03 3.004567700000000059e+02
2.213248999999999796e+03 2.984589100000000030e+02
2.214384000000000015e+03 3.018868499999999813e+02
2.215518999999999778e+03 2.991224799999999959e+02
2.216653999999999996e+03 2.992254500000000235e+02
2.217789000000000215e+03 3.009160200000000032e+02
2.218923999999999978e+03 2.995622999999999934e+02
2.220059000000000196e+03 2.995429899999999748e+02
2.221193999999999960e+03 3.001942199999999730e+02
2.222329000000000178e+03 3.001732900000000086e+02
2.223463999999999942e+03 3.020925799999999981e+02
2.224599000000000160e+03 3.003183799999999906e+02
2.225733999999999924e+03 2.981604199999999878e+02
2.226869000000000142e+03 3.007319499999999834e+02
2.228003999999999905e+03 2.989578500000000076e+02
2.229139000000000124e+03 3.006171600000000126e+02
2.230273999999999887e+03 2.983577599999999848e+02
2.231409000000000106e+03 3.013112300000000232e+02
2.232543999999999869e+03 3.006992500000000064e+02
2.233679000000000087e+03 3.004490900000000124e+02
2.234813999999999851e+03 2.998552799999999934e+02
2.235949000000000069e+03 3.023853399999999851e+02
2.237083999999999833e+03 2.981523599999999874e+02
2.238219000000000051e+03 2.989626400000000217e+02
2.239353999999999814e+03 2.982296499999999924e+02
2.240489000000000033e+03 2.967330999999999790e+02
2.241623999999999796e+03 2.999558400000000233e+02
2.242759000000000015e+03 3.000774900000000116e+02
2.243893999999999778e+03 3.001794399999999996e+02
2.245028999999999996e+03 2.999911299999999983e+02
2.246164000000000215e+03 2.996680900000000065e+02
2.247298999999999978e+03 2.992650800000000118e+02
2.248434000000000196e+03 2.965461700000000178e+02
2.249568999999999960e+03 3.047087399999999775e+02
2.250704000000000178e+03 2.993026500000000283e+02
2.251838999999999942e+03 2.953470800000000054e+02
2.252974000000000160e+03 3.025869099999999889e+02
2.254108999999999924e+03 3.008862899999999740e+02
2.255244000000000142e+03 3.007343999999999937e+02
2.256378999999999905e+03 3.000118100000000254e+02
2.257514000000000124e+03 3.011573999999999955e+02
2.258648999999999887e+03 3.019657399999999825e+02
2.259784000000000106e+03 2.971734200000000214e+02
2.260918999999999869e+03 3.011770900000000211e+02
2.262054000000000087e+03 3.008812100000000100e+02
2.263188999999999851e+03 3.016617600000000152e+02
2.264324000000000069e+03 3.008700499999999920e+02
2.265458999999999833e+03 2.983358699999999999e+02
2.266594000000000051e+03 2.992541499999999814e+02
2.267728999999999814e+03 2.990434300000000007e+02
2.268864000000000033e+03 3.002478600000000029e+02
2.269998999999999796e+03 2.980080399999999941e+02
2.271134000000000015e+03 2.991563600000000065e+02
2.272268999999999778e+03 2.977090699999999970e+02
2.273403999999999996e+03 2.989082599999999843e+02
2.274539000000000215e+03 3.013843100000000277e+02
2.275673999999999978e+03 2.989705700000000093e+02
2.276809000000000196e+03 2.984979400000000282e+02
2.277943999999999960e+03 2.992895100000000070e+02
2.279079000000000178e+03 3.013522899999999822e+02
2.280213999999999942e+03 2.973050499999999943e+02
2.281349000000000160e+03 2.983131599999999821e+02
2.282483999999999924e+03 2.982369899999999916e+02
2.283619000000000142e+03 3.032275900000000206e+02
2.284753999999999905e+03 2.969911099999999919e+02
2.285889000000000124e+03 3.005641899999999964e+02
2.287023999999999887e+03 3.012048199999999838e+02
2.288159000000000106e+03 3.004688899999999876e+02
2.289293999999999869e+03 3.029017499999999927e+02
2.290429000000000087e+03 3.002953699999999913e+02
2.291563999999999851e+03 2.979218700000000126e+02
2.292699000000000069e+03 3.005673699999999826e+02
2.293833999999999833e+03 2.970362499999999955e+02
2.294969000000000051e+03 2.987342300000000250e+02
2.296103999999999814e+03 3.004530100000000061e+02
2.297239000000000033e+03 2.994720300000000179e+02
2.298373999999999796e+03 3.012172800000000166e+02
2.299509000000000015e+03 3.021619999999999777e+02
2.300643999999999778e+03 2.999786599999999908e+02
2.301778999999999996e+03 2.991029399999999896e+02
2.302914000000000215e+03 3.015434700000000134e+02
2.304048999999999978e+03 2.989312499999999773e+02
2.305184000000000196e+03 2.998556800000000067e+02
2.306318999999999960e+03 3.009213399999999865e+02
2.307454000000000178e+03 3.012666600000000017e+02
2.308588999999999942e+03 3.037873599999999783e+02
2.309724000000000160e+03 2.989110400000000141e+02
2.310858999999999924e+03 3.000346000000000117e+02
2.311994000000000142e+03 3.029927900000000136e+02
2.313128999999999905e+03 2.998107299999999782e+02
2.314264000000000124e+03 2.980352899999999750e+02
2.315398999999999887e+03 2.992877700000000232e+02
2.316534000000000106e+03 3.007894400000000132e+02
2.317668999999999869e+03 3.003839699999999766e+02
2.318804000000000087e+03 2.980984799999999950e+02
2.319938999999999851e+03 3.005799400000000219e+02
2.321074000000000069e+03 2.985968500000000176e+02
2.322208999999999833e+03 3.022742999999999824e+02
2.323344000000000051e+03 3.011824599999999919e+02
2.324478999999999814e+03 3.002661699999999882e+02
2.325614000000000033e+03 2.988599199999999882e+02
2.326748999999999796e+03 2.999653299999999945e+02
2.327884000000000015e+03 3.000880099999999970e+02
2.329018999999999778e+03 3.018202600000000189e+02
2.330153999999999996e+03 2.979378899999999817e+02
2.331289000000000215e+03 2.989040499999999838e+02
2.332423999999999978e+03 3.011477600000000052e+02
2.333559000000000196e+03 2.997851099999999747e+02
2.334693999999999960e+03 3.004659300000000144e+02
2.335829000000000178e+03 2.980091600000000085e+02
2.336963999999999942e+03 2.991913700000000063e+02
2.338099000000000160e+03 3.010269799999999805e+02
2.339233999999999924e+03 2.999406399999999735e+02
2.340369000000000142e+03 2.991878699999999753e+02
2.341503999999999905e+03 2.981314800000000105e+02
2.342639000000000124e+03 2.962088200000000029e+02
2.343773999999999887e+03 2.991692699999999832e+02
2.344909000000000106e+03 2.977593299999999772e+02
2.346043999999999869e+03 2.994543899999999894e+02
2.347179000000000087e+03 2.992226900000000001e+02
2.348313999999999851e+03 3.017223099999999931e+02
2.349449000000000069e+03 2.989493699999999876e+02
2.350583999999999833e+03 2.988547100000000114e+02
2.351719000000000051e+03 3.020865099999999757e+02
2.352853999999999814e+03 2.997220699999999738e+02
2.353989000000000033e+03 3.005033300000000054e+02
2.355123999999999796e+03 3.007351600000000076e+02
2.356259000000000015e+03 2.989725199999999745e+02
2.357393999999999778e+03 3.009426100000000019e+02
2.358528999999999996e+03 3.008869500000000130e+02
2.359664000000000215e+03 3.007574099999999930e+02
2.360798999999999978e+03 2.994409899999999993e+02
2.361934000000000196e+03 3.002758099999999786e+02
2.363068999999999960e+03 2.987696500000000128e+02
2.364204000000000178e+03 2.961190599999999904e+02
2.365338999999999942e+03 3.005336100000000101e+02
2.366474000000000160e+03 2.992434200000000146e+02
2.367608999999999924e+03 2.977461000000000126e+02
2.368744000000000142e+03 2.991226800000000026e+02
2.369878999999999905e+03 3.015936100000000124e+02
2.371014000000000124e+03 3.003256799999999771e+02
2.372148999999999887e+03 3.024474399999999719e+02
2.373284000000000106e+03 2.990441700000000083e+02
2.374418999999999869e+03 2.997361999999999966e+02
2.375554000000000087e+03 3.003286400000000071e+02
2.376688999999999851e+03 3.002244900000000030e+02
2.377824000000000069e+03 2.977486799999999789e+02
2.378958999999999833e+03 2.971832999999999743e+02
2.380094000000000051e+03 2.993497300000000223e+02
2.381228999999999814e+03 2.986292100000000005e+02
2.382364000000000033e+03 2.998565600000000018e+02
2.383498999999999796e+03 2.972893300000000067e+02
2.384634000000000015e+03 2.989349500000000148e+02
2.385768999999999778e+03 2.970008199999999761e+02
2.386903999999999996e+03 2.994135400000000118e+02
2.388039000000000215e+03 2.993968899999999849e+02
2.389173999999999978e+03 3.026786299999999983e+02
2.390309000000000196e+03 3.015509799999999814e+02
2.391443999999999960e+03 3.001941100000000233e+02
2.392579000000000178e+03 2.997319699999999898e+02
2.393713999999999942e+03 3.016415299999999888e+02
2.394849000000000160e+03 2.995219799999999850e+02
2.395983999999999924e+03 2.989168099999999981e+02
2.397119000000000142e+03 3.028958900000000085e+02
2.398253999999999905e+03 3.030489799999999718e+02
2.399389000000000124e+03 3.009433999999999969e+02
2.400523999999999887e+03 3.026492299999999886e+02
2.401659000000000106e+03 2.986611300000000142e+02
2.402793999999999869e+03 3.010380700000000047e+02
2.403929000000000087e+03 2.981672599999999989e+02
2.405063999999999851e+03 2.989514800000000037e+02
2.406199000000000069e+03 2.988176000000000272e+02
2.407333999999999833e+03 2.975075400000000059e+02
2.408469000000000051e+03 3.006989399999999932e+02
2.409603999999999814e+03 2.990176399999999717e+02
2.410739000000000033e+03 2.979970799999999826e+02
2.411873999999999796e+03 2.989224500000000262e+02
2.413009000000000015e+03 2.999467099999999959e+02
2.414143999999999778e+03 2.996341499999999769e+02
2.415278999999999996e+03 3.021913999999999874e+02
2.416414000000000215e+03 3.001446399999999812e+02
2.417548999999999978e+03 2.998635400000000004e+02
2.418684000000000196e+03 2.988629799999999932e+02
2.419818999999999960e+03 2.985806099999999788e+02
2.420954000000000178e+03 2.981712499999999864e+02
2.422088999999999942e+03 2.988648400000000152e+02
2.423224000000000160e+03 3.018723100000000272e+02
2.424358999999999924e+03 3.006546200000000226e+02
2.425494000000000142e+03 2.997442899999999781e+02
2.426628999999999905e+03 2.982528100000000109e+02
2.427764000000000124e+03 2.982725500000000238e+02
2.428898999999999887e+03 3.006352299999999786e+02
2.430034000000000106e+03 2.980870800000000145e+02
2.431168999999999869e+03 3.000516900000000078e+02
2.432304000000000087e+03 2.977474399999999832e+02
2.433438999999999851e+03 3.008867200000000253e+02
2.434574000000000069e+03 2.973718099999999822e+02
2.435708999999999833e+03 2.992602999999999724e+02
2.436844000000000051e+03 2.994374000000000251e+02
2.437978999999999814e+03 2.990495199999999727e+02
2.439114000000000033e+03 3.008786499999999933e+02
2.440248999999999796e+03 3.011023700000000076e+02
2.441384000000000015e+03 3.013918300000000272e+02
2.442518999999999778e+03 3.011495899999999892e+02
2.443653999999999996e+03 3.010611099999999851e+02
2.444789000000000215e+03 3.010864300000000071e+02
2.445923999999999978e+03 3.008947999999999752e+02
2.447059000000000196e+03 3.010412299999999846e+02
2.448193999999999960e+03 3.019934999999999832e+02
2.449329000000000178e+03 3.010185900000000174e+02
2.450463999999999942e+03 3.032483199999999783e+02
2.451599000000000160e+03 3.015644800000000032e+02
2.452733999999999924e+03 3.014136199999999803e+02
2.453869000000000142e+03 3.007808499999999867e+02
2.455003999999999905e+03 2.998579199999999787e+02
2.456139000000000124e+03 3.009434899999999971e+02
2.457273999999999887e+03 2.991594499999999925e+02
2.458409000000000106e+03 3.010942800000000261e+02
2.459543999999999869e+03 2.992913800000000037e+02
2.460679000000000087e+03 3.001775999999999840e+02
2.461813999999999851e+03 2.998561599999999885e+02
2.462949000000000069e+03 3.000488500000000158e+02
2.464083999999999833e+03 3.013471900000000119e+02
2.465219000000000051e+03 2.984737400000000207e+02
2.466353999999999814e+03 2.998184400000000096e+02
2.467489000000000033e+03 3.036808300000000145e+02
2.468623999999999796e+03 3.000700800000000186e+02
2.469759000000000015e+03 3.000322899999999890e+02
2.470893999999999778e+03 3.016511300000000233e+02
2.472028999999999996e+03 2.996911200000000122e+02
2.473164000000000215e+03 2.997805200000000241e+02
2.474298999999999978e+03 3.021260899999999765e+02
2.475434000000000196e+03 3.001950499999999806e+02
2.476568999999999960e+03 3.001814699999999903e+02
2.477704000000000178e+03 2.995365300000000275e+02
2.478838999999999942e+03 2.993586700000000178e+02
2.479974000000000160e+03 2.981997299999999882e+02
2.481108999999999924e+03 3.007230999999999881e+02
2.482244000000000142e+03 3.015038599999999747e+02
2.483378999999999905e+03 3.011000199999999722e+02
2.484514000000000124e+03 3.017096799999999917e+02
2.485648999999999887e+03 3.002339299999999866e+02
2.486784000000000106e+03 3.003932500000000232e+02
2.487918999999999869e+03 2.995969600000000241e+02
2.489054000000000087e+03 2.993789899999999875e+02
2.490188999999999851e+03 2.974754599999999982e+02
2.491324000000000069e+03 3.001312599999999975e+02
2.492458999999999833e+03 3.001656600000000026e+02
2.493594000000000051e+03 2.968882300000000214e+02
2.494728999999999814e+03 2.988018299999999954e+02
2.495864000000000033e+03 3.012334599999999796e+02
2.496998999999999796e+03 3.008286299999999756e+02
2.498134000000000015e+03 2.983366199999999822e+02
2.499268999999999778e+03 3.004700199999999768e+02
2.500403999999999996e+03 2.995856699999999933e+02
2.501539000000000215e+03 3.003423999999999978e+02
2.502673999999999978e+03 3.008931900000000041e+02
2.503809000000000196e+03 2.971325499999999806e+02
2.504943999999999960e+03 3.008687400000000025e+02
2.506079000000000178e+03 2.977265800000000127e+02
2.507213999999999942e+03 3.002447999999999979e+02
2.508349000000000160e+03 2.993836900000000014e+02
2.509483999999999924e+03 2.991813200000000279e+02
2.510619000000000142e+03 3.003669699999999807e+02
2.511753999999999905e+03 2.990610399999999913e+02
2.512889000000000124e+03 2.975837999999999965e+02
2.514023999999999887e+03 3.005185900000000174e+02
2.515159000000000106e+03 2.987961500000000115e+02
2.516293999999999869e+03 3.009971699999999828e+02
2.517429000000000087e+03 2.997233499999999822e+02
2.518563999999999851e+03 3.036093999999999937e+02
2.519699000000000069e+03 2.991981200000000172e+02
2.520833999999999833e+03 2.974553300000000036e+02
2.521969000000000051e+03 2.982111899999999878e+02
2.523103999999999814e+03 2.994635499999999979e+02
2.524239000000000033e+03 3.001106899999999769e+02
2.525373999999999796e+03 3.003332100000000082e+02
2.526509000000000015e+03 3.026121899999999982e+02
2.527643999999999778e+03 3.002079200000000014e+02
2.528778999999999996e+03 3.001679599999999937e+02
2.529914000000000215e+03 2.998908200000000193e+02
2.531048999999999978e+03 2.992456500000000119e+02
2.532184000000000196e+03 2.989135099999999738e+02
2.533318999999999960e+03 2.982471800000000144e+02
2.534454000000000178e+03 2.968143200000000093e+02
2.535588999999999942e+03 3.005332700000000159e+02
2.536724000000000160e+03 2.989986099999999851e+02
2.537858999999999924e+03 2.984361799999999789e+02
2.538994000000000142e+03 2.985390199999999936e+02
2.540128999999999905e+03 2.987915800000000104e+02
2.541264000000000124e+03 3.006331799999999816e+02
2.542398999999999887e+03 3.012544700000000262e+02
2.543534000000000106e+03 2.967844000000000051e+02
2.544668999999999869e+03 3.016895999999999844e+02
2.545804000000000087e+03 3.012697400000000130e+02
2.546938999999999851e+03 2.991144100000000208e+02
2.548074000000000069e+03 2.988308999999999855e+02
2.549208999999999833e+03 2.995134400000000028e+02
2.550344000000000051e+03 3.010198500000000195e+02
2.551478999999999814e+03 2.995292200000000093e+02
2.552614000000000033e+03 3.009796799999999735e+02
2.553748999999999796e+03 2.971750900000000115e+02
2.554884000000000015e+03 2.983347999999999729e+02
2.556018999999999778e+03 3.003493100000000027e+02
2.557153999999999996e+03 3.014428300000000149e+02
2.558289000000000215e+03 3.027405899999999974e+02
2.559423999999999978e+03 2.977266900000000192e+02
2.560559000000000196e+03 3.007447700000000168e+02
2.561693999999999960e+03 2.997119299999999953e+02
2.562829000000000178e+03 2.993849799999999846e+02
2.563963999999999942e+03 3.005953999999999837e+02
2.565099000000000160e+03 3.004259700000000066e+02
2.566233999999999924e+03 2.975944400000000201e+02
2.567369000000000142e+03 3.027839000000000169e+02
2.568503999999999905e+03 3.011640499999999747e+02
2.569639000000000124e+03 2.974888300000000072e+02
2.570773999999999887e+03 2.994796699999999987e+02
2.571909000000000106e+03 2.998767599999999902e+02
2.573043999999999869e+03 2.993610699999999838e+02
2.574179000000000087e+03 3.009560000000000173e+02
2.575313999999999851e+03 2.951084000000000174e+02
2.576449000000000069e+03 2.993510899999999992e+02
2.577583999999999833e+03 2.992748300000000086e+02
2.578719000000000051e+03 3.004156199999999899e+02
2.579853999999999814e+03 2.996036500000000160e+02
2.580989000000000033e+03 3.006411600000000135e+02
2.582123999999999796e+03 2.983186699999999973e+02
2.583259000000000015e+03 2.992627200000000016e+02
2.584393999999999778e+03 2.985758400000000279e+02
2.585528999999999996e+03 2.978241899999999873e+02
2.586664000000000215e+03 2.982515999999999963e+02
2.587798999999999978e+03 3.035231400000000122e+02
2.588934000000000196e+03 2.987603100000000040e+02
2.590068999999999960e+03 2.995388500000000249e+02
2.591204000000000178e+03 3.023768900000000031e+02
2.592338999999999942e+03 2.992551100000000019e+02
2.593474000000000160e+03 3.001811200000000213e+02
2.594608999999999924e+03 2.988335099999999898e+02
2.595744000000000142e+03 2.997106099999999742e+02
2.596878999999999905e+03 2.983706599999999867e+02
2.598014000000000124e+03 2.990370899999999779e+02
2.599148999999999887e+03 2.996197999999999979e+02
2.600284000000000106e+03 2.984808100000000195e+02
2.601418999999999869e+03 2.992543900000000008e+02
2.602554000000000087e+03 3.006711900000000242e+02
2.603688999999999851e+03 3.013002000000000180e+02
2.604824000000000069e+03 2.976202099999999859e+02
2.605958999999999833e+03 3.001619200000000092e+02
2.607094000000000051e+03 3.013934600000000046e+02
2.608228999999999814e+03 2.980262700000000109e+02
2.609364000000000033e+03 3.028908200000000193e+02
2.610498999999999796e+03 2.997577400000000125e+02
2.611634000000000015e+03 3.017561600000000226e+02
2.612768999999999778e+03 2.972427000000000135e+02
2.613903999999999996e+03 3.009597999999999729e+02
2.615039000000000215e+03 3.028249000000000137e+02
2.616173999999999978e+03 2.968832400000000007e+02
2.617309000000000196e+03 3.038855699999999729e+02
2.618443999999999960e+03 3.002843399999999860e+02
2.619579000000000178e+03 3.020670999999999822e+02
2.620713999999999942e+03 2.981960700000000202e+02
2.621849000000000160e+03 3.039108600000000138e+02
2.622983999999999924e+03 3.004922599999999875e+02
2.624119000000000142e+03 3.008177999999999770e+02
2.625253999999999905e+03 2.995559400000000210e+02
2.626389000000000124e+03 3.020436900000000264e+02
2.627523999999999887e+03 2.999423699999999826e+02
2.628659000000000106e+03 2.994294699999999807e+02
2.629793999999999869e+03 2.998797900000000141e+02
2.630929000000000087e+03 2.974884599999999750e+02
2.632063999999999851e+03 2.975925599999999918e+02
2.633199000000000069e+03 3.032917100000000232e+02
2.634333999999999833e+03 3.001143099999999890e+02
2.635469000000000051e+03 2.997455699999999865e+02
2.636603999999999814e+03 2.980110099999999989e+02
2.637739000000000033e+03 3.009364199999999983e+02
2.638873999999999796e+03 3.010652900000000045e+02
2.640009000000000015e+03 2.998543799999999919e+02
2.641143999999999778e+03 3.027076400000000262e+02
2.642278999999999996e+03 2.994286399999999730e+02
2.643414000000000215e+03 3.024173799999999801e+02
2.644548999999999978e+03 3.016677399999999807e+02
2.645684000000000196e+03 2.994249300000000176e+02
2.646818999999999960e+03 3.015594600000000014e+02
2.647954000000000178e+03 3.012691800000000057e+02
2.649088999999999942e+03 2.978661099999999919e+02
2.650224000000000160e+03 2.977530899999999860e+02
2.651358999999999924e+03 3.018696600000000103e+02
2.652494000000000142e+03 2.984364499999999794e+02
2.653628999999999905e+03 3.003046299999999746e+02
2.654764000000000124e+03 3.010055800000000090e+02
2.655898999999999887e+03 2.998433200000000056e+02
2.657034000000000106e+03 2.979631400000000099e+02
2.658168999999999869e+03 3.014472999999999843e+02
2.659304000000000087e+03 2.996912599999999998e+02
2.660438999999999851e+03 2.988390800000000240e+02
2.661574000000000069e+03 3.005939399999999750e+02
2.662708999999999833e+03 3.018232399999999984e+02
2.663844000000000051e+03 2.994200299999999970e+02
2.664978999999999814e+03 3.018438499999999749e+02
2.666114000000000033e+03 2.945517100000000141e+02
2.667248999999999796e+03 3.005423000000000116e+02
2.668384000000000015e+03 2.999773799999999824e+02
2.669518999999999778e+03 2.999745899999999779e+02
2.670653999999999996e+03 3.009379200000000196e+02
2.671789000000000215e+03 3.001987399999999866e+02
2.672923999999999978e+03 2.977440199999999777e+02
2.674059000000000196e+03 2.993785199999999804e+02
2.675193999999999960e+03 2.992602699999999913e+02
2.676329000000000178e+03 2.991784900000000107e+02
2.677463999999999942e+03 2.990024099999999976e+02
2.678599000000000160e+03 2.973292700000000082e+02
2.679733999999999924e+03 2.996686799999999948e+02
2.680869000000000142e+03 2.990851499999999987e+02
2.682003999999999905e+03 3.010187399999999798e+02
2.683139000000000124e+03 2.998802900000000022e+02
2.684273999999999887e+03 3.003610899999999901e+02
2.685409000000000106e+03 2.988718400000000202e+02
2.686543999999999869e+03 3.047562300000000164e+02
2.687679000000000087e+03 3.013206900000000132e+02
2.688813999999999851e+03 3.011257400000000075e+02
2.689949000000000069e+03 3.035342600000000175e+02
2.691083999999999833e+03 3.017620499999999879e+02
2.692219000000000051e+03 3.008468300000000113e+02
2.693353999999999814e+03 2.996045700000000238e+02
2.694489000000000033e+03 3.012155300000000011e+02
2.695623999999999796e+03 2.991181000000000267e+02
2.696759000000000015e+03 3.039361400000000231e+02
2.697893999999999778e+03 3.007970599999999877e+02
2.699028999999999996e+03 2.954621900000000210e+02
2.700164000000000215e+03 2.995895699999999806e+02
2.701298999999999978e+03 2.991232200000000034e+02
2.702434000000000196e+03 2.993968399999999974e+02
2.703568999999999960e+03 3.024019799999999805e+02
2.704704000000000178e+03 3.012477299999999900e+02
2.705838999999999942e+03 3.015437000000000012e+02
2.706974000000000160e+03 2.989153000000000020e+02
2.708108999999999924e+03 3.008976700000000051e+02
2.709244000000000142e+03 3.018735899999999788e+02
2.710378999999999905e+03 2.973097099999999955e+02
2.711514000000000124e+03 2.999554999999999723e+02
2.712648999999999887e+03 2.976200799999999731e+02
2.713784000000000106e+03 3.014054100000000176e+02
2.714918999999999869e+03 3.002631200000000149e+02
2.716054000000000087e+03 3.011209099999999808e+02
2.717188999999999851e+03 3.021733800000000087e+02
2.718324000000000069e+03 3.034310100000000148e+02
2.719458999999999833e+03 3.012488099999999918e+02
2.720594000000000051e+03 3.024703200000000152e+02
2.721728999999999814e+03 2.979875999999999863e+02
2.722864000000000033e+03 3.020467600000000061e+02
2.723998999999999796e+03 2.994621500000000083e+02
2.725134000000000015e+03 2.976859799999999723e+02
2.726268999999999778e+03 3.003448399999999765e+02
2.727403999999999996e+03 2.996391600000000039e+02
2.728539000000000215e+03 2.996712800000000243e+02
2.729673999999999978e+03 2.989166799999999853e+02
2.730809000000000196e+03 2.985363800000000083e+02
2.731943999999999960e+03 3.020846000000000231e+02
2.733079000000000178e+03 2.999570699999999874e+02
2.734213999999999942e+03 3.012223399999999742e+02
2.735349000000000160e+03 3.000746300000000133e+02
2.736483999999999924e+03 3.001166099999999801e+02
2.737619000000000142e+03 2.982930900000000065e+02
2.738753999999999905e+03 3.006928800000000024e+02
2.739889000000000124e+03 3.000177899999999909e+02
2.741023999999999887e+03 3.013772099999999909e+02
2.742159000000000106e+03 3.013471999999999866e+02
2.743293999999999869e+03 2.979566100000000120e+02
2.744429000000000087e+03 2.983184800000000223e+02
2.745563999999999851e+03 2.986763900000000262e+02
2.746699000000000069e+03 3.012651799999999866e+02
2.747833999999999833e+03 3.030173399999999901e+02
2.748969000000000051e+03 3.015292000000000030e+02
2.750103999999999814e+03 2.977716399999999908e+02
2.751239000000000033e+03 2.997478899999999840e+02
2.752373999999999796e+03 3.024602199999999925e+02
2.753509000000000015e+03 2.971439599999999928e+02
2.754643999999999778e+03 2.985342200000000048e+02
2.755778999999999996e+03 3.009818500000000085e+02
2.756914000000000215e+03 3.021352099999999723e+02
2.758048999999999978e+03 2.998284400000000005e+02
2.759184000000000196e+03 2.999324199999999792e+02
2.760318999999999960e+03 3.005924899999999980e+02
2.761454000000000178e+03 2.992895500000000197e+02
2.762588999999999942e+03 3.001567000000000007e+02
2.763724000000000160e+03 3.018753500000000258e+02
2.764858999999999924e+03 3.029487300000000118e+02
2.765994000000000142e+03 3.006928399999999897e+02
2.767128999999999905e+03 3.019943099999999845e+02
2.768264000000000124e+03 3.016826899999999796e+02
2.769398999999999887e+03 2.994153200000000083e+02
2.770534000000000106e+03 2.985993399999999838e+02
2.771668999999999869e+03 3.013001100000000179e+02
2.772804000000000087e+03 3.017488599999999792e+02
2.773938999999999851e+03 3.005227699999999800e+02
2.775074000000000069e+03 2.969812999999999761e+02
2.776208999999999833e+03 2.991629399999999919e+02
2.777344000000000051e+03 2.998674800000000005e+02
2.778478999999999814e+03 3.033496700000000033e+02
2.779614000000000033e+03 3.004897399999999834e+02
2.780748999999999796e+03 2.976083300000000236e+02
2.781884000000000015e+03 3.009891499999999951e+02
2.783018999999999778e+03 2.999168300000000045e+02
2.784153999999999996e+03 3.016725000000000136e+02
2.785289000000000215e+03 2.997163400000000024e+02
2.786423999999999978e+03 3.022681099999999788e+02
2.787559000000000196e+03 3.001224100000000021e+02
2.788693999999999960e+03 2.998147000000000162e+02
2.789829000000000178e+03 2.998240599999999745e+02
2.790963999999999942e+03 3.018597800000000007e+02
2.792099000000000160e+03 2.975231099999999742e+02
2.793233999999999924e+03 3.006027900000000272e+02
2.794369000000000142e+03 2.993798800000000142e+02
2.795503999999999905e+03 2.986217199999999821e+02
2.796639000000000124e+03 3.002656099999999810e+02
2.797773999999999887e+03 2.994174100000000180e+02
2.798909000000000106e+03 2.978866899999999873e+02
2.800043999999999869e+03 2.985831900000000019e+02
2.801179000000000087e+03 2.986241999999999734e+02
2.802313999999999851e+03 2.991634199999999737e+02
2.803449000000000069e+03 3.002607600000000048e+02
2.804583999999999833e+03 2.967047400000000152e+02
2.805719000000000051e+03 2.995348399999999742e+02
2.806853999999999814e+03 2.964425400000000081e+02
2.807989000000000033e+03 2.994421800000000076e+02
2.809123999999999796e+03 3.004152000000000271e+02
2.810259000000000015e+03 3.002978600000000142e+02
2.811393999999999778e+03 2.986519700000000057e+02
2.812528999999999996e+03 3.007684699999999793e+02
2.813664000000000215e+03 3.013785100000000057e+02
2.814798999999999978e+03 3.008584700000000112e+02
2.815934000000000196e+03 2.988903999999999996e+02
2.817068999999999960e+03 2.995069500000000176e+02
2.818204000000000178e+03 2.968320200000000000e+02
2.819338999999999942e+03 3.000719500000000153e+02
2.820474000000000160e+03 3.017073300000000131e+02
2.821608999999999924e+03 3.000036400000000185e+02
2.822744000000000142e+03 2.993065100000000029e+02
2.823878999999999905e+03 2.999502400000000080e+02
2.825014000000000124e+03 3.016660100000000284e+02
2.826148999999999887e+03 2.967900799999999890e+02
2.827284000000000106e+03 2.989318700000000035e+02
2.828418999999999869e+03 3.010269099999999867e+02
2.829554000000000087e+03 2.987291599999999789e+02
2.830688999999999851e+03 3.001405599999999936e+02
2.831824000000000069e+03 2.984970099999999888e+02
2.832958999999999833e+03 3.023163200000000188e+02
2.834094000000000051e+03 3.006071800000000280e+02
2.835228999999999814e+03 3.018086799999999812e+02
2.836364000000000033e+03 2.995205199999999763e+02
2.837498999999999796e+03 2.997177199999999857e+02
2.838634000000000015e+03 2.977015999999999849e+02
2.839768999999999778e+03 3.017158999999999764e+02
2.840903999999999996e+03 3.028133700000000204e+02
2.842039000000000215e+03 2.995873599999999897e+02
2.843173999999999978e+03 3.010705899999999815e+02
2.844309000000000196e+03 2.989605999999999995e+02
2.845443999999999960e+03 2.986970499999999902e+02
2.846579000000000178e+03 3.020841699999999719e+02
2.847713999999999942e+03 2.984089099999999917e+02
2.848849000000000160e+03 3.024210299999999734e+02
2.849983999999999924e+03 3.019182900000000132e+02
2.851119000000000142e+03 3.013047300000000064e+02
2.852253999999999905e+03 2.988817099999999982e+02
2.853389000000000124e+03 3.006175600000000259e+02
2.854523999999999887e+03 3.040527599999999779e+02
2.855659000000000106e+03 2.992634400000000028e+02
2.856793999999999869e+03 2.977795600000000036e+02
2.857929000000000087e+03 2.994084300000000098e+02
2.859063999999999851e+03 2.995601500000000215e+02
2.860199000000000069e+03 2.998012400000000071e+02
2.861333999999999833e+03 2.997217400000000112e+02
2.862469000000000051e+03 2.982901299999999765e+02
2.863603999999999814e+03 3.002675500000000284e+02
2.864739000000000033e+03 3.003795700000000011e+02
2.865873999999999796e+03 3.016930500000000279e+02
2.867009000000000015e+03 2.988915000000000077e+02
2.868143999999999778e+03 3.013609799999999836e+02
2.869278999999999996e+03 2.998084499999999935e+02
2.870414000000000215e+03 3.011382699999999772e+02
2.871548999999999978e+03 2.994120700000000284e+02
2.872684000000000196e+03 3.003622700000000236e+02
2.873818999999999960e+03 3.003671600000000126e+02
2.874954000000000178e+03 2.987347300000000132e+02
2.876088999999999942e+03 2.989974199999999769e+02
2.877224000000000160e+03 2.977293000000000234e+02
2.878358999999999924e+03 3.022857599999999820e+02
2.879494000000000142e+03 3.018531899999999837e+02
2.880628999999999905e+03 2.995819000000000187e+02
2.881764000000000124e+03 3.009972599999999829e+02
2.882898999999999887e+03 2.988828700000000254e+02
2.884034000000000106e+03 2.972667599999999766e+02
2.885168999999999869e+03 2.990910499999999956e+02
2.886304000000000087e+03 3.027774600000000191e+02
2.887438999999999851e+03 2.991495499999999765e+02
2.888574000000000069e+03 3.007173500000000104e+02
2.889708999999999833e+03 2.979847899999999754e+02
2.890844000000000051e+03 2.994728600000000256e+02
2.891978999999999814e+03 3.004535999999999945e+02
2.893114000000000033e+03 2.994269499999999766e+02
2.894248999999999796e+03 3.019643699999999740e+02
2.895384000000000015e+03 2.983536500000000160e+02
2.896518999999999778e+03 3.028011399999999753e+02
2.897653999999999996e+03 2.972623100000000136e+02
2.898789000000000215e+03 3.003713900000000194e+02
2.899923999999999978e+03 2.992546300000000201e+02
2.901059000000000196e+03 3.025682199999999966e+02
2.902193999999999960e+03 2.984978500000000281e+02
2.903329000000000178e+03 3.013404600000000073e+02
2.904463999999999942e+03 3.019095699999999738e+02
2.905599000000000160e+03 3.020167500000000018e+02
2.906733999999999924e+03 3.003279800000000250e+02
2.907869000000000142e+03 3.006349399999999719e+02
2.909003999999999905e+03 3.001852799999999775e+02
2.910139000000000124e+03 3.038587699999999927e+02
2.911273999999999887e+03 2.985742300000000000e+02
2.912409000000000106e+03 2.978766200000000026e+02
2.913543999999999869e+03 3.030494400000000041e+02
2.914679000000000087e+03 3.023120999999999867e+02
2.915813999999999851e+03 2.991525399999999877e+02
2.916949000000000069e+03 2.989539800000000014e+02
2.918083999999999833e+03 2.992995099999999979e+02
2.919219000000000051e+03 2.994443299999999795e+02
2.920353999999999814e+03 3.004401500000000169e+02
2.921489000000000033e+03 3.004168799999999919e+02
2.922623999999999796e+03 2.985416099999999915e+02
2.923759000000000015e+03 2.969672600000000102e+02
2.924893999999999778e+03 2.967141700000000242e+02
2.926028999999999996e+03 3.030685599999999909e+02
2.927164000000000215e+03 2.973066900000000032e+02
2.928298999999999978e+03 2.987161500000000274e+02
2.929434000000000196e+03 2.988906499999999937e+02
2.930568999999999960e+03 2.991730400000000145e+02
2.931704000000000178e+03 3.007967699999999809e+02
2.932838999999999942e+03 2.999906500000000165e+02
2.933974000000000160e+03 2.992803000000000111e+02
2.935108999999999924e+03 2.989622499999999832e+02
2.936244000000000142e+03 2.969135200000000054e+02
2.937378999999999905e+03 2.989508099999999899e+02
2.938514000000000124e+03 2.989073799999999892e+02
2.939648999999999887e+03 3.015199400000000196e+02
2.940784000000000106e+03 2.993069199999999910e+02
2.941918999999999869e+03 3.003427500000000236e+02
2.943054000000000087e+03 3.001530700000000138e+02
2.944188999999999851e+03 3.011207200000000057e+02
2.945324000000000069e+03 3.006317099999999982e+02
2.946458999999999833e+03 3.007014500000000226e+02
2.947594000000000051e+03 3.030264500000000112e+02
2.948728999999999814e+03 2.997033500000000004e+02
2.949864000000000033e+03 2.996861700000000042e+02
2.950998999999999796e+03 3.002587300000000141e+02
2.952134000000000015e+03 2.980203399999999760e+02
2.953268999999999778e+03 2.992066599999999994e+02
2.954403999999999996e+03 3.013451299999999833e+02
2.955539000000000215e+03 2.983207800000000134e+02
2.956673999999999978e+03 3.014689500000000066e+02
2.957809000000000196e+03 3.015975300000000061e+02
2.958943999999999960e+03 3.003707999999999743e+02
2.960079000000000178e+03 3.018242300000000000e+02
2.961213999999999942e+03 2.987013099999999781e+02
2.962349000000000160e+03 3.017324800000000096e+02
2.963483999999999924e+03 2.996055799999999749e+02
2.964619000000000142e+03 3.000014899999999898e+02
2.965753999999999905e+03 2.990073800000000119e+02
2.966889000000000124e+03 2.994670499999999720e+02
2.968023999999999887e+03 2.975679600000000278e+02
2.969159000000000106e+03 2.988661000000000172e+02
2.970293999999999869e+03 2.997988000000000284e+02
2.971429000000000087e+03 2.989134399999999800e+02
2.972563999999999851e+03 2.982719999999999914e+02
2.973699000000000069e+03 3.010577000000000112e+02
2.974833999999999833e+03 3.028970100000000230e+02
2.975969000000000051e+03 2.987493799999999737e+02
2.977103999999999814e+03 3.020674999999999955e+02
2.978239000000000033e+03 3.001088399999999865e+02
2.979373999999999796e+03 3.028862799999999993e+02
2.980509000000000015e+03 2.967013600000000224e+02
2.981643999999999778e+03 2.972381300000000124e+02
2.982778999999999996e+03 2.997346299999999815e+02
2.983914000000000215e+03 3.006709200000000237e+02
2.985048999999999978e+03 2.975009099999999762e+02
2.986184000000000196e+03 3.028260500000000093e+02
2.987318999999999960e+03 3.004498399999999947e+02
2.988454000000000178e+03 3.009920099999999934e+02
2.989588999999999942e+03 2.970102800000000229e+02
2.990724000000000160e+03 3.032894400000000132e+02
2.991858999999999924e+03 3.006139099999999758e+02
2.992994000000000142e+03 2.989118700000000217e+02
2.994128999999999905e+03 2.991391800000000103e+02
2.995264000000000124e+03 3.014104600000000005e+02
2.996398999999999887e+03 2.991353100000000040e+02
2.997534000000000106e+03 3.014876800000000117e+02
2.998668999999999869e+03 3.013802499999999895e+02
2.999804000000000087e+03 3.031434499999999730e+02
3.000938999999999851e+03 3.012496800000000121e+02
3.002074000000000069e+03 2.999993499999999926e+02
3.003208999999999833e+03 2.991000700000000165e+02
3.004344000000000051e+03 3.005799700000000030e+02
3.005478999999999814e+03 2.990627600000000257e+02
3.006614000000000033e+03 3.019245199999999727e+02
3.007748999999999796e+03 3.005902600000000007e+02
3.008884000000000015e+03 3.016892700000000218e+02
3.010018999999999778e+03 2.996527699999999754e+02
3.011153999999999996e+03 2.993772099999999909e+02
3.012289000000000215e+03 3.007025199999999927e+02
3.013423999999999978e+03 2.991998399999999947e+02
3.014559000000000196e+03 3.002473699999999894e+02
3.015693999999999960e+03 3.014679800000000114e+02
3.016829000000000178e+03 3.002453199999999924e+02
3.017963999999999942e+03 2.992865300000000275e+02
3.019099000000000160e+03 3.016355199999999854e+02
3.020233999999999924e+03 2.987503100000000131e+02
3.021369000000000142e+03 2.985748800000000074e+02
3.022503999999999905e+03 3.002093199999999911e+02
3.023639000000000124e+03 2.988948700000000258e+02
3.024773999999999887e+03 2.993316899999999805e+02
3.025909000000000106e+03 2.999109599999999887e+02
3.027043999999999869e+03 3.027779100000000199e+02
3.028179000000000087e+03 2.998464200000000233e+02
3.029313999999999851e+03 3.001133399999999938e+02
3.030449000000000069e+03 3.000049500000000080e+02
3.031583999999999833e+03 3.000209500000000276e+02
3.032719000000000051e+03 2.989939899999999966e+02
3.033853999999999814e+03 3.001796199999999999e+02
3.034989000000000033e+03 2.990279400000000010e+02
3.036123999999999796e+03 2.980804200000000037e+02
3.037259000000000015e+03 2.988145999999999844e+02
3.038393999999999778e+03 3.011454499999999825e+02
3.039528999999999996e+03 3.013329899999999952e+02
3.040664000000000215e+03 2.994153400000000147e+02
3.041798999999999978e+03 2.989564399999999864e+02
3.042934000000000196e+03 2.992770100000000184e+02
3.044068999999999960e+03 2.999751499999999851e+02
3.045204000000000178e+03 2.993811600000000226e+02
3.046338999999999942e+03 3.003398599999999874e+02
3.047474000000000160e+03 3.009972999999999956e+02
3.048608999999999924e+03 3.001181000000000267e+02
3.049744000000000142e+03 2.992860800000000268e+02
3.050878999999999905e+03 2.966857600000000161e+02
3.052014000000000124e+03 3.019283500000000231e+02
3.053148999999999887e+03 2.993068499999999972e+02
3.054284000000000106e+03 2.990037699999999745e+02
3.055418999999999869e+03 2.974418999999999755e+02
3.056554000000000087e+03 2.980863100000000259e+02
3.057688999999999851e+03 3.016419999999999959e+02
3.058824000000000069e+03 2.998338200000000029e+02
3.059958999999999833e+03 3.000929199999999923e+02
3.061094000000000051e+03 3.034895200000000273e+02
3.062228999999999814e+03 2.990387699999999995e+02
3.063364000000000033e+03 3.011663199999999847e+02
3.064498999999999796e+03 2.968528800000000274e+02
3.065634000000000015e+03 3.009726600000000190e+02
3.066768999999999778e+03 2.993867099999999937e+02
3.067903999999999996e+03 2.988052900000000136e+02
3.069039000000000215e+03 2.999652300000000196e+02
3.070173999999999978e+03 3.007191900000000260e+02
3.071309000000000196e+03 2.979679699999999798e+02
3.072443999999999960e+03 2.977639699999999721e+02
3.073579000000000178e+03 2.984976700000000278e+02
3.074713999999999942e+03 2.980039100000000190e+02
3.075849000000000160e+03 2.993334899999999834e+02
3.076983999999999924e+03 3.016214400000000069e+02
3.078119000000000142e+03 2.999748200000000224e+02
3.079253999999999905e+03 3.008819899999999734e+02
3.080389000000000124e+03 2.984252200000000244e+02
3.081523999999999887e+03 3.005660899999999742e+02
3.082659000000000106e+03 3.002825399999999831e+02
3.083793999999999869e+03 3.017769000000000119e+02
3.084929000000000087e+03 2.984390200000000277e+02
3.086063999999999851e+03 3.011614299999999957e+02
3.087199000000000069e+03 3.003970600000000104e+02
3.088333999999999833e+03 2.984199800000000096e+02
3.089469000000000051e+03 3.004139499999999998e+02
3.090603999999999814e+03 2.994117499999999836e+02
3.091739000000000033e+03 2.987826800000000276e+02
3.092873999999999796e+03 3.005467399999999998e+02
3.094009000000000015e+03 3.006177799999999820e+02
3.095143999999999778e+03 2.973516999999999939e+02
3.096278999999999996e+03 2.995867400000000202e+02
3.097414000000000215e+03 2.978986300000000256e+02
3.098548999999999978e+03 3.000960999999999785e+02
3.099684000000000196e+03 3.006422499999999900e+02
3.100818999999999960e+03 3.010044599999999946e+02
3.101954000000000178e+03 2.995540799999999990e+02
3.103088999999999942e+03 2.973155499999999734e+02
3.104224000000000160e+03 3.009681400000000053e+02
3.105358999999999924e+03 3.015523900000000026e+02
3.106494000000000142e+03 2.988300500000000284e+02
3.107628999999999905e+03 3.003644199999999955e+02
3.108764000000000124e+03 2.998671600000000126e+02
3.109898999999999887e+03 2.985235900000000129e+02
3.111034000000000106e+03 2.981228100000000154e+02
3.112168999999999869e+03 2.997280999999999835e+02
3.113304000000000087e+03 2.985152699999999868e+02
3.114438999999999851e+03 2.981621799999999780e+02
3.115574000000000069e+03 3.006770399999999768e+02
3.116708999999999833e+03 2.996509399999999914e+02
3.117844000000000051e+03 2.994966099999999756e+02
3.118978999999999814e+03 2.981411100000000260e+02
3.120114000000000033e+03 2.966010099999999738e+02
3.121248999999999796e+03 2.972118500000000267e+02
3.122384000000000015e+03 3.005770200000000045e+02
3.123518999999999778e+03 2.972290800000000104e+02
3.124653999999999996e+03 3.036495699999999829e+02
3.125789000000000215e+03 3.001675799999999867e+02
3.126923999999999978e+03 2.989551299999999969e+02
3.128059000000000196e+03 3.004991699999999923e+02
3.129193999999999960e+03 3.001527100000000132e+02
3.130329000000000178e+03 3.011028600000000210e+02
3.131463999999999942e+03 2.993194899999999734e+02
3.132599000000000160e+03 2.999748900000000162e+02
3.133733999999999924e+03 2.987955499999999915e+02
3.134869000000000142e+03 3.002319100000000276e+02
3.136003999999999905e+03 2.978436399999999935e+02
3.137139000000000124e+03 2.988746100000000183e+02
3.138273999999999887e+03 3.007151299999999878e+02
3.139409000000000106e+03 3.020474899999999820e+02
3.140543999999999869e+03 3.025354600000000005e+02
3.141679000000000087e+03 3.011312800000000038e+02
3.142813999999999851e+03 2.997001399999999762e+02
3.143949000000000069e+03 2.995575099999999793e+02
3.145083999999999833e+03 3.008256000000000085e+02
3.146219000000000051e+03 3.011245200000000182e+02
3.147353999999999814e+03 3.001669499999999857e+02
3.148489000000000033e+03 2.975485600000000090e+02
3.149623999999999796e+03 2.997323499999999967e+02
3.150759000000000015e+03 3.001123699999999985e+02
3.151893999999999778e+03 3.001365700000000061e+02
3.153028999999999996e+03 2.987549200000000269e+02
3.154164000000000215e+03 2.986319700000000239e+02
3.155298999999999978e+03 2.992000199999999950e+02
3.156434000000000196e+03 2.990968700000000240e+02
3.157568999999999960e+03 3.011553900000000112e+02
3.158704000000000178e+03 2.988577099999999973e+02
3.159838999999999942e+03 2.993249099999999885e+02
3.160974000000000160e+03 2.997778599999999756e+02
3.162108999999999924e+03 3.003441300000000069e+02
3.163244000000000142e+03 2.995132100000000150e+02
3.164378999999999905e+03 3.007547700000000077e+02
3.165514000000000124e+03 2.987986500000000092e+02
3.166648999999999887e+03 3.012942499999999768e+02
3.167784000000000106e+03 2.982298000000000116e+02
3.168918999999999869e+03 2.978769800000000032e+02
3.170054000000000087e+03 2.990887700000000109e+02
3.171188999999999851e+03 3.004589700000000221e+02
3.172324000000000069e+03 2.991885399999999890e+02
3.173458999999999833e+03 2.989459200000000010e+02
3.174594000000000051e+03 3.004604600000000119e+02
3.175728999999999814e+03 2.979405600000000049e+02
3.176864000000000033e+03 2.992602999999999724e+02
3.177998999999999796e+03 2.988976299999999924e+02
3.179134000000000015e+03 3.000989700000000084e+02
3.180268999999999778e+03 3.006806300000000078e+02
3.181403999999999996e+03 2.992634100000000217e+02
3.182539000000000215e+03 3.004018300000000181e+02
3.183673999999999978e+03 3.034248200000000111e+02
3.184809000000000196e+03 3.045233799999999746e+02
3.185943999999999960e+03 3.000846999999999980e+02
3.187079000000000178e+03 3.002726799999999798e+02
3.188213999999999942e+03 2.992206199999999967e+02
3.189349000000000160e+03 2.989121799999999780e+02
3.190483999999999924e+03 3.015401800000000208e+02
3.191619000000000142e+03 3.005480099999999766e+02
3.192753999999999905e+03 2.992946499999999901e+02
3.193889000000000124e+03 2.990988600000000019e+02
3.195023999999999887e+03 2.997495700000000056e+02
3.196159000000000106e+03 2.990683200000000284e+02
3.197293999999999869e+03 2.990620400000000245e+02
3.198429000000000087e+03 2.995583399999999870e+02
3.199563999999999851e+03 3.015972199999999930e+02
3.200699000000000069e+03 2.979276399999999967e+02
3.201833999999999833e+03 2.975341599999999858e+02
3.202969000000000051e+03 2.980591499999999883e+02
3.204103999999999814e+03 3.013541799999999853e+02
3.205239000000000033e+03 2.980497199999999793e+02
3.206373999999999796e+03 2.989572400000000130e+02
3.207509000000000015e+03 3.009623599999999897e+02
3.208643999999999778e+03 2.990522300000000087e+02
3.209778999999999996e+03 2.981127399999999739e+02
3.210914000000000215e+03 3.011921899999999823e+02
3.212048999999999978e+03 3.000758500000000026e+02
3.213184000000000196e+03 2.972441400000000158e+02
3.214318999999999960e+03 3.002858499999999822e+02
3.215454000000000178e+03 2.986516199999999799e+02
3.216588999999999942e+03 3.012557400000000030e+02
3.217724000000000160e+03 2.999967199999999821e+02
3.218858999999999924e+03 2.984442900000000236e+02
3.219994000000000142e+03 3.010777699999999868e+02
3.221128999999999905e+03 2.982203299999999899e+02
3.222264000000000124e+03 3.011171100000000251e+02
3.223398999999999887e+03 3.023476900000000001e+02
3.224534000000000106e+03 2.986927299999999832e+02
3.225668999999999869e+03 2.992554099999999835e+02
3.226804000000000087e+03 3.010453800000000228e+02
3.227938999999999851e+03 3.003451999999999771e+02
3.229074000000000069e+03 2.999927000000000135e+02
3.230208999999999833e+03 3.008237899999999740e+02
3.231344000000000051e+03 3.029709100000000035e+02
3.232478999999999814e+03 2.994331300000000056e+02
3.233614000000000033e+03 3.011619499999999903e+02
3.234748999999999796e+03 3.000874600000000214e+02
3.235884000000000015e+03 2.974743700000000217e+02
3.237018999999999778e+03 3.002287600000000225e+02
3.238153999999999996e+03 3.025141899999999850e+02
3.239289000000000215e+03 2.983220400000000154e+02
3.240423999999999978e+03 2.997459200000000124e+02
3.241559000000000196e+03 2.981102900000000204e+02
3.242693999999999960e+03 3.013950199999999882e+02
3.243829000000000178e+03 3.006365999999999872e+02
3.244963999999999942e+03 3.010633599999999888e+02
3.246099000000000160e+03 2.974002699999999777e+02
3.247233999999999924e+03 3.001863900000000172e+02
3.248369000000000142e+03 3.029846600000000194e+02
3.249503999999999905e+03 2.994555300000000102e+02
3.250639000000000124e+03 3.031040199999999913e+02
3.251773999999999887e+03 2.991694600000000150e+02
3.252909000000000106e+03 2.980380000000000109e+02
3.254043999999999869e+03 2.971648700000000076e+02
3.255179000000000087e+03 2.996876899999999750e+02
3.256313999999999851e+03 3.016587999999999852e+02
3.257449000000000069e+03 3.030487200000000030e+02
3.258583999999999833e+03 3.000976200000000063e+02
3.259719000000000051e+03 3.005430099999999811e+02
3.260853999999999814e+03 3.016698400000000220e+02
3.261989000000000033e+03 3.005036099999999806e+02
3.263123999999999796e+03 2.975559099999999830e+02
3.264259000000000015e+03 2.985944099999999821e+02
3.265393999999999778e+03 3.010491799999999785e+02
3.266528999999999996e+03 3.024368900000000053e+02
3.267664000000000215e+03 2.984285100000000170e+02
3.268798999999999978e+03 2.995967899999999986e+02
3.269934000000000196e+03 2.978176599999999894e+02
3.271068999999999960e+03 3.002006400000000212e+02
3.272204000000000178e+03 2.987120699999999829e+02
3.273338999999999942e+03 2.992097999999999729e+02
3.274474000000000160e+03 2.973060399999999959e+02
3.275608999999999924e+03 3.006519400000000246e+02
3.276744000000000142e+03 2.997303400000000124e+02
3.277878999999999905e+03 3.008594600000000128e+02
3.279014000000000124e+03 3.009361200000000167e+02
3.280148999999999887e+03 3.002895899999999756e+02
3.281284000000000106e+03 3.018108100000000036e+02
3.282418999999999869e+03 2.982252199999999789e+02
3.283554000000000087e+03 2.992349500000000262e+02
3.284688999999999851e+03 2.978927100000000223e+02
3.285824000000000069e+03 3.028323500000000195e+02
3.286958999999999833e+03 3.009922900000000254e+02
3.288094000000000051e+03 2.998187899999999786e+02
3.289228999999999814e+03 2.993088799999999878e+02
3.290364000000000033e+03 3.009864400000000160e+02
3.291498999999999796e+03 2.997142400000000180e+02
3.292634000000000015e+03 2.977460399999999936e+02
3.293768999999999778e+03 2.997513999999999896e+02
3.294903999999999996e+03 3.005172499999999900e+02
3.296039000000000215e+03 2.970900899999999751e+02
3.297173999999999978e+03 3.010119399999999814e+02
3.298309000000000196e+03 2.968700799999999731e+02
3.299443999999999960e+03 3.010683500000000095e+02
3.300579000000000178e+03 3.027434799999999768e+02
3.301713999999999942e+03 2.973151899999999728e+02
3.302849000000000160e+03 3.002002200000000016e+02
3.303983999999999924e+03 2.997169499999999971e+02
3.305119000000000142e+03 3.002404700000000162e+02
3.306253999999999905e+03 3.015549199999999814e+02
3.307389000000000124e+03 2.983048000000000002e+02
3.308523999999999887e+03 3.013743499999999926e+02
3.309659000000000106e+03 3.006050299999999993e+02
3.310793999999999869e+03 3.020138999999999783e+02
3.311929000000000087e+03 3.009183300000000258e+02
3.313063999999999851e+03 2.967559099999999717e+02
3.314199000000000069e+03 3.007038200000000074e+02
3.315333999999999833e+03 3.013619499999999789e+02
3.316469000000000051e+03 3.016315999999999917e+02
3.317603999999999814e+03 3.007413599999999860e+02
3.318739000000000033e+03 3.040003899999999817e+02
3.319873999999999796e+03 2.974799699999999802e+02
3.321009000000000015e+03 2.991034000000000219e+02
3.322143999999999778e+03 2.994996800000000121e+02
3.323278999999999996e+03 2.992478800000000092e+02
3.324414000000000215e+03 3.006669600000000173e+02
3.325548999999999978e+03 3.002050899999999842e+02
3.326684000000000196e+03 2.992744299999999953e+02
3.327818999999999960e+03 2.991523300000000063e+02
3.328954000000000178e+03 2.996831999999999994e+02
3.330088999999999942e+03 3.015751500000000078e+02
3.331224000000000160e+03 3.013027799999999843e+02
3.332358999999999924e+03 2.981310899999999720e+02
3.333494000000000142e+03 2.975680899999999838e+02
3.334628999999999905e+03 3.025440199999999891e+02
3.335764000000000124e+03 3.011797799999999938e+02
3.336898999999999887e+03 2.998256999999999834e+02
3.338034000000000106e+03 3.013394799999999805e+02
3.339168999999999869e+03 2.996895499999999970e+02
3.340304000000000087e+03 3.012701099999999883e+02
3.341438999999999851e+03 2.966659399999999778e+02
3.342574000000000069e+03 2.981564399999999750e+02
3.343708999999999833e+03 2.986704700000000230e+02
3.344844000000000051e+03 3.031701299999999719e+02
3.345978999999999814e+03 3.019050199999999791e+02
3.347114000000000033e+03 2.983129299999999944e+02
3.348248999999999796e+03 2.996674199999999928e+02
3.349384000000000015e+03 3.003644600000000082e+02
3.350518999999999778e+03 3.000418900000000235e+02
3.351653999999999996e+03 2.990143899999999917e+02
3.352789000000000215e+03 3.042137999999999920e+02
3.353923999999999978e+03 3.016016200000000254e+02
3.355059000000000196e+03 2.995994299999999839e+02
3.356193999999999960e+03 2.986603999999999814e+02
3.357329000000000178e+03 3.002947700000000282e+02
3.358463999999999942e+03 3.000537600000000111e+02
3.359599000000000160e+03 3.000340899999999920e+02
3.360733999999999924e+03 2.986477600000000052e+02
3.361869000000000142e+03 2.991067499999999768e+02
3.363003999999999905e+03 2.971342999999999961e+02
3.364139000000000124e+03 3.016595899999999801e+02
3.365273999999999887e+03 3.001134200000000192e+02
3.366409000000000106e+03 3.023411100000000147e+02
3.367543999999999869e+03 3.027251400000000103e+02
3.368679000000000087e+03 2.989670899999999847e+02
3.369813999999999851e+03 2.998189800000000105e+02
3.370949000000000069e+03 3.002568899999999985e+02
3.372083999999999833e+03 2.983042599999999993e+02
3.373219000000000051e+03 3.045403299999999831e+02
3.374353999999999814e+03 2.978615300000000161e+02
3.375489000000000033e+03 3.012319400000000087e+02
3.376623999999999796e+03 2.989780499999999961e+02
3.377759000000000015e+03 3.000241500000000201e+02
3.378893999999999778e+03 2.987013699999999972e+02
3.380028999999999996e+03 2.991762899999999945e+02
3.381164000000000215e+03 2.982285100000000284e+02
3.382298999999999978e+03 3.024849699999999757e+02
3.383434000000000196e+03 2.964815699999999765e+02
3.384568999999999960e+03 3.007415100000000052e+02
3.385704000000000178e+03 2.995483800000000087e+02
3.386838999999999942e+03 2.996032700000000091e+02
3.387974000000000160e+03 2.983397899999999936e+02
3.389108999999999924e+03 2.995058900000000222e+02
3.390244000000000142e+03 2.999451900000000251e+02
3.391378999999999905e+03 3.005067300000000046e+02
3.392514000000000124e+03 2.994626700000000028e+02
3.393648999999999887e+03 3.004578500000000076e+02
3.394784000000000106e+03 3.003932699999999727e+02
3.395918999999999869e+03 3.036750099999999861e+02
3.397054000000000087e+03 3.002992300000000228e+02
3.398188999999999851e+03 2.988587200000000053e+02
3.399324000000000069e+03 2.962260999999999740e+02
3.400458999999999833e+03 2.993853799999999978e+02
3.401594000000000051e+03 2.998083500000000186e+02
3.402728999999999814e+03 3.008078800000000115e+02
3.403864000000000033e+03 2.999189499999999953e+02
3.404998999999999796e+03 2.996077099999999973e+02
3.406134000000000015e+03 3.015940200000000004e+02
3.407268999999999778e+03 3.011847500000000082e+02
3.408403999999999996e+03 2.981423800000000028e+02
3.409539000000000215e+03 2.997370799999999917e+02
3.410673999999999978e+03 2.976512900000000172e+02
3.411809000000000196e+03 2.991682599999999752e+02
3.412943999999999960e+03 2.993385299999999916e+02
3.414079000000000178e+03 2.986220500000000015e+02
3.415213999999999942e+03 3.023163499999999999e+02
3.416349000000000160e+03 2.991201300000000174e+02
3.417483999999999924e+03 2.987090499999999906e+02
3.418619000000000142e+03 3.012989000000000033e+02
3.419753999999999905e+03 3.022701900000000137e+02
3.420889000000000124e+03 3.005765400000000227e+02
3.422023999999999887e+03 3.003430799999999863e+02
3.423159000000000106e+03 3.005777100000000246e+02
3.424293999999999869e+03 2.999756199999999922e+02
3.425429000000000087e+03 3.018188599999999724e+02
3.426563999999999851e+03 2.995063099999999849e+02
3.427699000000000069e+03 2.990213600000000156e+02
3.428833999999999833e+03 3.001580599999999777e+02
3.429969000000000051e+03 3.023069300000000226e+02
3.431103999999999814e+03 3.021700599999999781e+02
3.432239000000000033e+03 3.002735000000000127e+02
3.433373999999999796e+03 3.001801500000000260e+02
3.434509000000000015e+03 3.026163999999999987e+02
3.435643999999999778e+03 3.003069300000000226e+02
3.436778999999999996e+03 3.001255600000000072e+02
3.437914000000000215e+03 3.006532199999999762e+02
3.439048999999999978e+03 3.002504500000000007e+02
3.440184000000000196e+03 2.994179500000000189e+02
3.441318999999999960e+03 2.981420100000000275e+02
3.442454000000000178e+03 3.000045400000000200e+02
3.443588999999999942e+03 3.011806700000000205e+02
3.444724000000000160e+03 3.016717699999999809e+02
3.445858999999999924e+03 3.003991800000000012e+02
3.446994000000000142e+03 2.998521499999999946e+02
3.448128999999999905e+03 2.993383799999999724e+02
3.449264000000000124e+03 2.969125099999999975e+02
3.450398999999999887e+03 2.978064100000000280e+02
3.451534000000000106e+03 3.006021900000000073e+02
3.452668999999999869e+03 3.017095299999999725e+02
3.453804000000000087e+03 2.982309999999999945e+02
3.454938999999999851e+03 3.010920399999999972e+02
3.456074000000000069e+03 3.009507399999999961e+02
3.457208999999999833e+03 2.987447099999999978e+02
3.458344000000000051e+03 2.986899999999999977e+02
3.459478999999999814e+03 3.008425899999999729e+02
3.460614000000000033e+03 3.025516799999999762e+02
3.461748999999999796e+03 3.014767699999999877e+02
3.462884000000000015e+03 2.986600000000000250e+02
3.464018999999999778e+03 2.991701400000000035e+02
3.465153999999999996e+03 3.032949499999999716e+02
3.466289000000000215e+03 2.978177800000000275e+02
3.467423999999999978e+03 2.988037800000000175e+02
3.468559000000000196e+03 3.002838800000000106e+02
3.469693999999999960e+03 3.044477099999999723e+02
3.470829000000000178e+03 2.991847000000000207e+02
3.471963999999999942e+03 2.996986200000000053e+02
3.473099000000000160e+03 2.997837999999999852e+02
3.474233999999999924e+03 2.978432099999999991e+02
3.475369000000000142e+03 3.010337900000000104e+02
3.476503999999999905e+03 3.008383200000000102e+02
3.477639000000000124e+03 3.009852200000000266e+02
3.478773999999999887e+03 3.016938599999999724e+02
3.479909000000000106e+03 3.000499800000000050e+02
3.481043999999999869e+03 3.013218499999999835e+02
3.482179000000000087e+03 3.002474700000000212e+02
3.483313999999999851e+03 2.984779300000000148e+02
3.484449000000000069e+03 2.999111500000000206e+02
3.485583999999999833e+03 2.993799599999999828e+02
3.486719000000000051e+03 3.026589799999999855e+02
3.487853999999999814e+03 3.019387699999999768e+02
3.488989000000000033e+03 2.995343599999999924e+02
3.490123999999999796e+03 2.971037799999999720e+02
3.491259000000000015e+03 3.000937000000000126e+02
3.492393999999999778e+03 3.011366899999999873e+02
3.493528999999999996e+03 2.971317199999999730e+02
3.494664000000000215e+03 3.023876900000000205e+02
3.495798999999999978e+03 3.009259900000000130e+02
3.496934000000000196e+03 2.995111200000000053e+02
3.498068999999999960e+03 2.995887500000000045e+02
3.499204000000000178e+03 2.998471599999999739e+02
3.500338999999999942e+03 2.987433300000000145e+02
3.501474000000000160e+03 3.033415600000000154e+02
3.502608999999999924e+03 3.026327800000000252e+02
3.503744000000000142e+03 3.017526700000000233e+02
3.504878999999999905e+03 2.993861699999999928e+02
3.506014000000000124e+03 2.975811299999999733e+02
3.507148999999999887e+03 2.996232800000000225e+02
3.508284000000000106e+03 2.995953600000000279e+02
3.509418999999999869e+03 3.004037000000000148e+02
3.510554000000000087e+03 2.972285699999999906e+02
3.511688999999999851e+03 2.997640299999999911e+02
3.512824000000000069e+03 2.996573200000000270e+02
3.513958999999999833e+03 2.983942099999999868e+02
3.515094000000000051e+03 3.026401500000000055e+02
3.516228999999999814e+03 3.000668999999999755e+02
3.517364000000000033e+03 2.998361100000000192e+02
3.518498999999999796e+03 3.002831199999999967e+02
3.519634000000000015e+03 3.008281799999999748e+02
3.520768999999999778e+03 3.004621700000000146e+02
3.521903999999999996e+03 2.997913800000000037e+02
3.523039000000000215e+03 3.000935799999999745e+02
3.524173999999999978e+03 3.000961899999999787e+02
3.525309000000000196e+03 3.027754600000000096e+02
3.526443999999999960e+03 3.003160399999999868e+02
3.527579000000000178e+03 2.994863000000000284e+02
3.528713999999999942e+03 2.989976800000000026e+02
3.529849000000000160e+03 2.994379500000000007e+02
3.530983999999999924e+03 3.007100599999999986e+02
3.532119000000000142e+03 3.010100400000000036e+02
3.533253999999999905e+03 2.989625100000000089e+02
3.534389000000000124e+03 2.972226600000000190e+02
3.535523999999999887e+03 2.991475699999999733e+02
3.536659000000000106e+03 3.017053300000000036e+02
3.537793999999999869e+03 3.033502300000000105e+02
3.538929000000000087e+03 3.001358799999999860e+02
3.540063999999999851e+03 3.030290400000000091e+02
3.541199000000000069e+03 2.987739000000000260e+02
3.542333999999999833e+03 3.038097399999999766e+02
3.543469000000000051e+03 2.994036199999999894e+02
3.544603999999999814e+03 2.970985099999999761e+02
3.545739000000000033e+03 2.995018800000000283e+02
3.546873999999999796e+03 3.025839300000000094e+02
3.548009000000000015e+03 3.003827800000000252e+02
3.549143999999999778e+03 2.992476899999999773e+02
3.550278999999999996e+03 2.984901199999999903e+02
3.551414000000000215e+03 2.994207799999999793e+02
3.552548999999999978e+03 2.960616400000000112e+02
3.553684000000000196e+03 3.005726900000000228e+02
3.554818999999999960e+03 2.996558899999999994e+02
3.555954000000000178e+03 2.984716500000000110e+02
3.557088999999999942e+03 2.966768700000000081e+02
3.558224000000000160e+03 2.993525099999999952e+02
3.559358999999999924e+03 3.009714599999999791e+02
3.560494000000000142e+03 3.019881199999999808e+02
3.561628999999999905e+03 2.971209699999999998e+02
3.562764000000000124e+03 3.021943499999999858e+02
3.563898999999999887e+03 3.010969699999999989e+02
3.565034000000000106e+03 3.006670700000000238e+02
3.566168999999999869e+03 3.001337599999999952e+02
3.567304000000000087e+03 2.981280600000000049e+02
3.568438999999999851e+03 2.992500400000000127e+02
3.569574000000000069e+03 2.988981800000000248e+02
3.570708999999999833e+03 2.993756300000000010e+02
3.571844000000000051e+03 2.994128299999999854e+02
3.572978999999999814e+03 2.994584899999999834e+02
3.574114000000000033e+03 3.008702400000000239e+02
3.575248999999999796e+03 3.000142999999999915e+02
3.576384000000000015e+03 3.001440699999999993e+02
3.577518999999999778e+03 2.981823999999999728e+02
3.578653999999999996e+03 3.008146600000000035e+02
3.579789000000000215e+03 3.008579500000000166e+02
3.580923999999999978e+03 3.023170299999999884e+02
3.582059000000000196e+03 3.001292000000000257e+02
3.583193999999999960e+03 2.983189899999999852e+02
3.584329000000000178e+03 2.997404399999999782e+02
3.585463999999999942e+03 2.981507300000000100e+02
3.586599000000000160e+03 3.006872599999999807e+02
3.587733999999999924e+03 3.026131100000000060e+02
3.588869000000000142e+03 2.969318599999999719e+02
3.590003999999999905e+03 3.013453299999999899e+02
3.591139000000000124e+03 3.000722700000000032e+02
3.592273999999999887e+03 2.974040600000000154e+02
3.593409000000000106e+03 2.973130100000000198e+02
3.594543999999999869e+03 3.005288100000000213e+02
3.595679000000000087e+03 3.011089900000000057e+02
3.596813999999999851e+03 3.022127600000000029e+02
3.597949000000000069e+03 2.986420600000000150e+02
3.599083999999999833e+03 2.992533199999999738e+02
3.600219000000000051e+03 3.035348900000000185e+02
3.601353999999999814e+03 3.004950099999999793e+02
3.602489000000000033e+03 2.983613100000000031e+02
3.603623999999999796e+03 3.016072199999999839e+02
3.604759000000000015e+03 3.009100999999999999e+02
3.605893999999999778e+03 3.034875299999999925e+02
3.607028999999999996e+03 2.998986499999999751e+02
3.608164000000000215e+03 3.007864000000000146e+02
3.609298999999999978e+03 2.990848500000000172e+02
3.610434000000000196e+03 3.016121600000000171e+02
3.611568999999999960e+03 2.985660199999999804e+02
3.612704000000000178e+03 2.996905399999999986e+02
3.613838999999999942e+03 2.979236300000000028e+02
3.614974000000000160e+03 3.028085699999999747e+02
3.616108999999999924e+03 2.996635499999999865e+02
3.617244000000000142e+03 3.000006599999999821e+02
3.618378999999999905e+03 3.004047400000000039e+02
3.619514000000000124e+03 2.955201900000000137e+02
3.620648999999999887e+03 2.991547800000000166e+02
3.621784000000000106e+03 3.001545199999999909e+02
3.622918999999999869e+03 2.983475799999999936e+02
3.624054000000000087e+03 3.000927599999999984e+02
3.625188999999999851e+03 2.983966599999999971e+02
3.626324000000000069e+03 2.986685899999999947e+02
3.627458999999999833e+03 2.992545400000000200e+02
3.628594000000000051e+03 2.990656399999999735e+02
3.629728999999999814e+03 2.996286499999999933e+02
3.630864000000000033e+03 2.993229400000000169e+02
3.631998999999999796e+03 3.004246699999999919e+02
3.633134000000000015e+03 2.975949100000000271e+02
3.634268999999999778e+03 3.034961500000000001e+02
3.635403999999999996e+03 2.986094299999999748e+02
3.636539000000000215e+03 2.966764299999999821e+02
3.637673999999999978e+03 3.031288999999999874e+02
3.638809000000000196e+03 2.960983800000000201e+02
3.639943999999999960e+03 3.026283900000000244e+02
3.641079000000000178e+03 3.015034400000000119e+02
3.642213999999999942e+03 2.997583799999999883e+02
3.643349000000000160e+03 2.982959099999999921e+02
3.644483999999999924e+03 2.988442499999999882e+02
3.645619000000000142e+03 3.013339700000000221e+02
3.646753999999999905e+03 2.972041300000000206e+02
3.647889000000000124e+03 3.033425799999999981e+02
3.649023999999999887e+03 2.967769700000000057e+02
3.650159000000000106e+03 2.962819499999999948e+02
3.651293999999999869e+03 3.016944899999999734e+02
3.652429000000000087e+03 2.996387899999999718e+02
3.653563999999999851e+03 3.004454299999999876e+02
3.654699000000000069e+03 3.024193700000000149e+02
3.655833999999999833e+03 3.033680800000000204e+02
3.656969000000000051e+03 2.982965500000000247e+02
3.658103999999999814e+03 2.984177599999999870e+02
3.659239000000000033e+03 2.986174199999999814e+02
3.660373999999999796e+03 2.974524700000000053e+02
3.661509000000000015e+03 3.023548599999999738e+02
3.662643999999999778e+03 3.024339800000000196e+02
3.663778999999999996e+03 2.987926199999999994e+02
3.664914000000000215e+03 2.995206000000000017e+02
3.666048999999999978e+03 2.981664799999999786e+02
3.667184000000000196e+03 3.005561599999999771e+02
3.668318999999999960e+03 3.028040599999999927e+02
3.669454000000000178e+03 2.998615300000000161e+02
3.670588999999999942e+03 2.988634500000000003e+02
3.671724000000000160e+03 2.988433800000000247e+02
3.672858999999999924e+03 2.990277500000000259e+02
3.673994000000000142e+03 3.016503799999999842e+02
3.675128999999999905e+03 3.002965800000000058e+02
3.676264000000000124e+03 3.019707599999999843e+02
3.677398999999999887e+03 2.983000599999999736e+02
3.678534000000000106e+03 2.985045999999999822e+02
3.679668999999999869e+03 2.990607699999999909e+02
3.680804000000000087e+03 2.997490300000000047e+02
3.681938999999999851e+03 3.015661000000000058e+02
3.683074000000000069e+03 2.990815299999999866e+02
3.684208999999999833e+03 3.008375700000000279e+02
3.685344000000000051e+03 3.005414900000000102e+02
3.686478999999999814e+03 3.038008199999999874e+02
3.687614000000000033e+03 2.999046999999999912e+02
3.688748999999999796e+03 3.017246499999999969e+02
3.689884000000000015e+03 2.989465099999999893e+02
3.691018999999999778e+03 2.979086100000000101e+02
3.692153999999999996e+03 2.978408999999999764e+02
3.693289000000000215e+03 3.010157100000000128e+02
3.694423999999999978e+03 2.995408199999999965e+02
3.695559000000000196e+03 3.015141300000000228e+02
3.696693999999999960e+03 3.033926399999999717e+02
3.697829000000000178e+03 3.011881599999999821e+02
3.698963999999999942e+03 2.989830299999999852e+02
3.700099000000000160e+03 2.994067699999999945e+02
3.701233999999999924e+03 2.991761900000000196e+02
3.702369000000000142e+03 2.992589500000000271e+02
3.703503999999999905e+03 2.990409500000000094e+02
3.704639000000000124e+03 2.989628700000000094e+02
3.705773999999999887e+03 3.026696000000000026e+02
3.706909000000000106e+03 3.018616000000000099e+02
3.708043999999999869e+03 2.994517099999999914e+02
3.709179000000000087e+03 2.992692000000000121e+02
3.710313999999999851e+03 3.014355800000000158e+02
3.711449000000000069e+03 2.972049999999999841e+02
3.712583999999999833e+03 2.995375099999999975e+02
3.713719000000000051e+03 2.992610199999999736e+02
3.714853999999999814e+03 3.006746099999999728e+02
3.715989000000000033e+03 2.982880000000000109e+02
3.717123999999999796e+03 2.986911099999999806e+02
3.718259000000000015e+03 2.978560800000000199e+02
3.719393999999999778e+03 2.986139800000000264e+02
3.720528999999999996e+03 2.998144300000000158e+02
3.721664000000000215e+03 3.040604400000000282e+02
3.722798999999999978e+03 3.000336699999999723e+02
3.723934000000000196e+03 3.043449400000000082e+02
3.725068999999999960e+03 3.018972600000000170e+02
3.726204000000000178e+03 2.982876499999999851e+02
3.727338999999999942e+03 3.014439699999999789e+02
3.728474000000000160e+03 3.011062200000000075e+02
3.729608999999999924e+03 3.009136100000000056e+02
3.730744000000000142e+03 3.000414499999999975e+02
3.731878999999999905e+03 2.986820299999999975e+02
3.733014000000000124e+03 2.987652400000000057e+02
3.734148999999999887e+03 3.008960999999999899e+02
3.735284000000000106e+03 2.979417300000000068e+02
3.736418999999999869e+03 3.021551699999999983e+02
3.737554000000000087e+03 2.993813599999999724e+02
3.738688999999999851e+03 3.004608999999999810e+02
3.739824000000000069e+03 3.023356200000000058e+02
3.740958999999999833e+03 3.009362800000000107e+02
3.742094000000000051e+03 2.979283800000000042e+02
3.743228999999999814e+03 3.016905899999999860e+02
3.744364000000000033e+03 2.993302899999999909e+02
3.745498999999999796e+03 2.983761999999999830e+02
3.746634000000000015e+03 2.978095000000000141e+02
3.747768999999999778e+03 3.042529700000000048e+02
3.748903999999999996e+03 3.009928699999999822e+02
3.750039000000000215e+03 2.974495999999999754e+02
3.751173999999999978e+03 3.022955099999999788e+02
3.752309000000000196e+03 3.004019599999999741e+02
3.753443999999999960e+03 3.002162799999999834e+02
3.754579000000000178e+03 2.976255499999999756e+02
3.755713999999999942e+03 2.999501500000000078e+02
3.756849000000000160e+03 2.994786199999999781e+02
3.757983999999999924e+03 2.993274200000000178e+02
3.759119000000000142e+03 3.006155800000000227e+02
3.760253999999999905e+03 3.004593199999999911e+02
3.761389000000000124e+03 3.015406300000000215e+02
3.762523999999999887e+03 2.972871700000000033e+02
3.763659000000000106e+03 2.998387200000000234e+02
3.764793999999999869e+03 2.989697600000000079e+02
3.765929000000000087e+03 2.994385899999999765e+02
3.767063999999999851e+03 2.984155000000000086e+02
3.768199000000000069e+03 3.005737100000000055e+02
3.769333999999999833e+03 3.014259999999999877e+02
3.770469000000000051e+03 3.005419499999999857e+02
3.771603999999999814e+03 2.997999800000000050e+02
3.772739000000000033e+03 2.965880099999999970e+02
3.773873999999999796e+03 2.991892799999999966e+02
3.775009000000000015e+03 2.994110299999999825e+02
3.776143999999999778e+03 3.001624600000000100e+02
3.777278999999999996e+03 3.004659599999999955e+02
3.778414000000000215e+03 2.976688899999999762e+02
3.779548999999999978e+03 2.999177300000000059e+02
3.780684000000000196e+03 3.046610499999999888e+02
3.781818999999999960e+03 2.993870200000000068e+02
3.782954000000000178e+03 2.999002300000000218e+02
3.784088999999999942e+03 3.004200999999999908e+02
3.785224000000000160e+03 3.007844400000000178e+02
3.786358999999999924e+03 2.985154099999999744e+02
3.787494000000000142e+03 2.982704200000000014e+02
3.788628999999999905e+03 3.017516100000000279e+02
3.789764000000000124e+03 3.026025900000000206e+02
3.790898999999999887e+03 2.995388899999999808e+02
3.792034000000000106e+03 2.996797700000000191e+02
3.793168999999999869e+03 2.990146199999999794e+02
3.794304000000000087e+03 3.010046800000000076e+02
3.795438999999999851e+03 3.013433499999999867e+02
3.796574000000000069e+03 3.027988799999999969e+02
3.797708999999999833e+03 3.008125200000000063e+02
3.798844000000000051e+03 3.015786800000000198e+02
3.799978999999999814e+03 3.005686000000000035e+02
3.801114000000000033e+03 2.990852399999999989e+02
3.802248999999999796e+03 2.979201800000000162e+02
3.803384000000000015e+03 2.997226600000000190e+02
3.804518999999999778e+03 3.018768200000000093e+02
3.805653999999999996e+03 2.997947300000000155e+02
3.806789000000000215e+03 3.008459700000000225e+02
3.807923999999999978e+03 2.999103799999999751e+02
3.809059000000000196e+03 2.979778499999999894e+02
3.810193999999999960e+03 3.004184599999999818e+02
3.811329000000000178e+03 2.999209299999999985e+02
3.812463999999999942e+03 3.005371499999999969e+02
3.813599000000000160e+03 2.977395900000000211e+02
3.814733999999999924e+03 2.990505600000000186e+02
3.815869000000000142e+03 2.990619300000000180e+02
3.817003999999999905e+03 2.980387999999999806e+02
3.818139000000000124e+03 3.008320899999999938e+02
3.819273999999999887e+03 3.012403400000000033e+02
3.820409000000000106e+03 2.992179300000000239e+02
3.821543999999999869e+03 2.997572499999999991e+02
3.822679000000000087e+03 2.989450299999999743e+02
3.823813999999999851e+03 2.998091800000000262e+02
3.824949000000000069e+03 3.020825699999999756e+02
3.826083999999999833e+03 2.987235699999999952e+02
3.827219000000000051e+03 3.009393800000000283e+02
3.828353999999999814e+03 2.984060000000000059e+02
3.829489000000000033e+03 2.983949400000000196e+02
3.830623999999999796e+03 3.013321399999999812e+02
3.831759000000000015e+03 2.978421700000000101e+02
3.832893999999999778e+03 3.023595599999999877e+02
3.834028999999999996e+03 3.008746800000000121e+02
3.835164000000000215e+03 3.007874800000000164e+02
3.836298999999999978e+03 3.001084799999999859e+02
3.837434000000000196e+03 2.965854800000000182e+02
3.838568999999999960e+03 2.996944100000000049e+02
3.839704000000000178e+03 2.963115099999999984e+02
3.840838999999999942e+03 3.013199999999999932e+02
3.841974000000000160e+03 2.993928599999999847e+02
3.843108999999999924e+03 2.996390400000000227e+02
3.844244000000000142e+03 3.032902799999999957e+02
3.845378999999999905e+03 2.986415799999999763e+02
3.846514000000000124e+03 3.019105700000000070e+02
3.847648999999999887e+03 2.992552699999999959e+02
3.848784000000000106e+03 3.012798700000000167e+02
3.849918999999999869e+03 2.995935900000000061e+02
3.851054000000000087e+03 3.002232399999999757e+02
3.852188999999999851e+03 2.985268699999999740e+02
3.853324000000000069e+03 3.000696599999999989e+02
3.854458999999999833e+03 3.003205300000000193e+02
3.855594000000000051e+03 2.971800799999999754e+02
3.856728999999999814e+03 2.988061999999999898e+02
3.857864000000000033e+03 2.990565599999999904e+02
3.858998999999999796e+03 2.993527599999999893e+02
3.860134000000000015e+03 2.989034399999999891e+02
3.861268999999999778e+03 2.975326499999999896e+02
3.862403999999999996e+03 2.998913499999999885e+02
3.863539000000000215e+03 3.005808099999999854e+02
3.864673999999999978e+03 2.998289899999999761e+02
3.865809000000000196e+03 2.982959200000000237e+02
3.866943999999999960e+03 3.001425100000000157e+02
3.868079000000000178e+03 3.002390300000000138e+02
3.869213999999999942e+03 2.989780400000000213e+02
3.870349000000000160e+03 3.021749699999999734e+02
3.871483999999999924e+03 3.017718399999999974e+02
3.872619000000000142e+03 3.005061699999999973e+02
3.873753999999999905e+03 3.013699700000000234e+02
3.874889000000000124e+03 3.010392200000000003e+02
3.876023999999999887e+03 3.015344400000000178e+02
3.877159000000000106e+03 3.003866699999999810e+02
3.878293999999999869e+03 2.978285399999999754e+02
3.879429000000000087e+03 3.015971599999999739e+02
3.880563999999999851e+03 2.979885400000000004e+02
3.881699000000000069e+03 2.992501199999999812e+02
3.882833999999999833e+03 2.983927100000000223e+02
3.883969000000000051e+03 2.994015099999999734e+02
3.885103999999999814e+03 2.981580900000000156e+02
3.886239000000000033e+03 3.005918800000000033e+02
3.887373999999999796e+03 2.995821300000000065e+02
3.888509000000000015e+03 3.001587999999999852e+02
3.889643999999999778e+03 3.005570700000000102e+02
3.890778999999999996e+03 2.992244200000000092e+02
3.891914000000000215e+03 2.964712999999999852e+02
3.893048999999999978e+03 2.968845499999999902e+02
3.894184000000000196e+03 3.000325900000000274e+02
3.895318999999999960e+03 3.010554700000000139e+02
3.896454000000000178e+03 2.980641299999999774e+02
3.897588999999999942e+03 2.988948500000000195e+02
3.898724000000000160e+03 2.998667599999999993e+02
3.899858999999999924e+03 2.988654700000000162e+02
3.900994000000000142e+03 3.005301799999999730e+02
3.902128999999999905e+03 3.018604000000000269e+02
3.903264000000000124e+03 2.987694900000000189e+02
3.904398999999999887e+03 3.024241599999999721e+02
3.905534000000000106e+03 2.994433799999999906e+02
3.906668999999999869e+03 2.979116000000000213e+02
3.907804000000000087e+03 3.022602299999999786e+02
3.908938999999999851e+03 3.001398500000000240e+02
3.910074000000000069e+03 2.997482299999999782e+02
3.911208999999999833e+03 3.021442599999999743e+02
3.912344000000000051e+03 3.028555499999999938e+02
3.913478999999999814e+03 3.012552600000000211e+02
3.914614000000000033e+03 2.997555800000000090e+02
3.915748999999999796e+03 3.021431299999999851e+02
3.916884000000000015e+03 2.969208499999999731e+02
3.918018999999999778e+03 3.010152400000000057e+02
3.919153999999999996e+03 2.988734499999999912e+02
3.920289000000000215e+03 2.986014200000000187e+02
3.921423999999999978e+03 3.009925999999999817e+02
3.922559000000000196e+03 3.009610700000000065e+02
3.923693999999999960e+03 3.026604800000000068e+02
3.924829000000000178e+03 2.990210299999999961e+02
3.925963999999999942e+03 3.009545899999999961e+02
3.927099000000000160e+03 3.016456400000000144e+02
3.928233999999999924e+03 2.987346800000000258e+02
3.929369000000000142e+03 3.023800100000000270e+02
3.930503999999999905e+03 2.973774000000000228e+02
3.931639000000000124e+03 3.005868399999999951e+02
3.932773999999999887e+03 3.018524800000000141e+02
3.933909000000000106e+03 3.013533800000000156e+02
3.935043999999999869e+03 3.008692500000000223e+02
3.936179000000000087e+03 2.983521900000000073e+02
3.937313999999999851e+03 2.991826599999999985e+02
3.938449000000000069e+03 3.009698200000000270e+02
3.939583999999999833e+03 3.025612300000000232e+02
3.940719000000000051e+03 3.003186799999999721e+02
3.941853999999999814e+03 2.983892200000000230e+02
3.942989000000000033e+03 3.014667200000000093e+02
3.944123999999999796e+03 3.008439999999999941e+02
3.945259000000000015e+03 3.002081900000000019e+02
3.946393999999999778e+03 2.995874099999999771e+02
3.947528999999999996e+03 2.994557800000000043e+02
3.948664000000000215e+03 3.012088800000000219e+02
3.949798999999999978e+03 3.016829900000000180e+02
3.950934000000000196e+03 2.989986299999999915e+02
3.952068999999999960e+03 2.997302700000000186e+02
3.953204000000000178e+03 2.999371699999999805e+02
3.954338999999999942e+03 2.987825300000000084e+02
3.955474000000000160e+03 2.976338499999999954e+02
3.956608999999999924e+03 2.989402600000000234e+02
3.957744000000000142e+03 3.010310600000000250e+02
3.958878999999999905e+03 3.010334199999999782e+02
3.960014000000000124e+03 2.981405100000000061e+02
3.961148999999999887e+03 2.991022800000000075e+02
3.962284000000000106e+03 2.971844899999999825e+02
3.963418999999999869e+03 2.999900400000000218e+02
3.964554000000000087e+03 2.980504300000000057e+02
3.965688999999999851e+03 2.966005799999999795e+02
3.966824000000000069e+03 2.991368600000000129e+02
3.967958999999999833e+03 2.985546800000000189e+02
3.969094000000000051e+03 3.009542799999999829e+02
3.970228999999999814e+03 2.989946299999999724e+02
3.971364000000000033e+03 2.982020699999999920e+02
3.972498999999999796e+03 2.994591899999999782e+02
3.973634000000000015e+03 3.007717099999999846e+02
3.974768999999999778e+03 3.001898100000000227e+02
3.975903999999999996e+03 2.996797100000000000e+02
3.977039000000000215e+03 2.993496799999999780e+02
3.978173999999999978e+03 2.985982500000000073e+02
3.979309000000000196e+03 3.016119199999999978e+02
3.980443999999999960e+03 3.007429200000000264e+02
3.981579000000000178e+03 3.006673599999999738e+02
3.982713999999999942e+03 3.016385000000000218e+02
3.983849000000000160e+03 3.001396799999999985e+02
3.984983999999999924e+03 3.030614100000000235e+02
3.986119000000000142e+03 3.030027900000000045e+02
3.987253999999999905e+03 2.994565999999999804e+02
3.988389000000000124e+03 2.979692299999999818e+02
3.989523999999999887e+03 3.015567199999999843e+02
3.990659000000000106e+03 2.994263500000000136e+02
3.991793999999999869e+03 3.011777200000000221e+02
3.992929000000000087e+03 3.016657599999999775e+02
3.994063999999999851e+03 3.007930999999999813e+02
3.995199000000000069e+03 2.998561100000000010e+02
3.996333999999999833e+03 2.986987899999999740e+02
3.997469000000000051e+03 3.018943800000000124e+02
3.998603999999999814e+03 3.020552700000000073e+02
3.999739000000000033e+03 3.038016499999999951e+02
4.000873999999999796e+03 3.025473900000000071e+02
4.002009000000000015e+03 3.009016500000000178e+02
4.003143999999999778e+03 2.984714500000000044e+02
4.004278999999999996e+03 2.984659899999999766e+02
4.005414000000000215e+03 2.978128399999999942e+02
4.006548999999999978e+03 2.971208899999999744e+02
4.007684000000000196e+03 2.989576099999999883e+02
4.008818999999999960e+03 2.999676200000000108e+02
4.009954000000000178e+03 3.024517700000000104e+02
4.011088999999999942e+03 3.010965600000000109e+02
4.012224000000000160e+03 3.008465800000000172e+02
4.013358999999999924e+03 3.002705599999999890e+02
4.014494000000000142e+03 3.011275999999999726e+02
4.015628999999999905e+03 3.013944000000000187e+02
4.016764000000000124e+03 2.999240800000000036e+02
4.017898999999999887e+03 2.998735399999999913e+02
4.019034000000000106e+03 3.022241099999999960e+02
4.020168999999999869e+03 3.028566500000000019e+02
4.021304000000000087e+03 2.977427000000000135e+02
4.022438999999999851e+03 2.985799600000000282e+02
4.023574000000000069e+03 2.996503200000000220e+02
4.024708999999999833e+03 3.012636400000000094e+02
4.025844000000000051e+03 2.997012700000000223e+02
4.026978999999999814e+03 3.027989000000000033e+02
4.028114000000000033e+03 2.996515200000000050e+02
4.029248999999999796e+03 3.011209600000000250e+02
4.030384000000000015e+03 2.994168199999999729e+02
4.031518999999999778e+03 3.026962700000000268e+02
4.032653999999999996e+03 2.991665300000000229e+02
4.033789000000000215e+03 3.005696699999999737e+02
4.034923999999999978e+03 2.991607900000000200e+02
4.036059000000000196e+03 2.997525899999999979e+02
4.037193999999999960e+03 2.983490699999999833e+02
4.038329000000000178e+03 2.977200399999999831e+02
4.039463999999999942e+03 2.977538900000000126e+02
4.040599000000000160e+03 3.010390899999999874e+02
4.041733999999999924e+03 2.997103900000000181e+02
4.042869000000000142e+03 3.018101300000000151e+02
4.044003999999999905e+03 3.013560400000000072e+02
4.045139000000000124e+03 3.027384400000000255e+02
4.046273999999999887e+03 2.974670199999999909e+02
4.047409000000000106e+03 2.996623500000000035e+02
4.048543999999999869e+03 2.971895900000000097e+02
4.049679000000000087e+03 3.004936200000000213e+02
4.050813999999999851e+03 3.004592400000000225e+02
4.051949000000000069e+03 3.001400699999999802e+02
4.053083999999999833e+03 2.990528100000000222e+02
4.054219000000000051e+03 3.014486800000000244e+02
4.055353999999999814e+03 2.993234299999999735e+02
4.056489000000000033e+03 3.005794599999999832e+02
4.057623999999999796e+03 2.997056000000000040e+02
4.058759000000000015e+03 3.011192599999999970e+02
4.059893999999999778e+03 3.014333799999999997e+02
4.061028999999999996e+03 3.009334999999999809e+02
4.062164000000000215e+03 2.987220199999999863e+02
4.063298999999999978e+03 3.010796599999999899e+02
4.064434000000000196e+03 3.005059999999999718e+02
4.065568999999999960e+03 2.975145699999999920e+02
4.066704000000000178e+03 2.999533299999999940e+02
4.067838999999999942e+03 3.010854600000000119e+02
4.068974000000000160e+03 2.977529900000000112e+02
4.070108999999999924e+03 2.996485700000000065e+02
4.071244000000000142e+03 2.990770800000000236e+02
4.072378999999999905e+03 3.024369100000000117e+02
4.073514000000000124e+03 3.000634600000000205e+02
4.074648999999999887e+03 3.032231699999999819e+02
4.075784000000000106e+03 3.007582699999999818e+02
4.076918999999999869e+03 2.996744699999999852e+02
4.078054000000000087e+03 2.993309300000000235e+02
4.079188999999999851e+03 2.997568299999999795e+02
4.080324000000000069e+03 3.013180100000000152e+02
4.081458999999999833e+03 2.989516300000000228e+02
4.082594000000000051e+03 3.024769499999999880e+02
4.083728999999999814e+03 3.001630499999999984e+02
4.084864000000000033e+03 3.009453500000000190e+02
4.085998999999999796e+03 2.980214599999999905e+02
4.087134000000000015e+03 2.979888599999999883e+02
4.088268999999999778e+03 2.988479699999999752e+02
4.089403999999999996e+03 2.986435500000000047e+02
4.090539000000000215e+03 3.013619299999999726e+02
4.091673999999999978e+03 3.020572700000000168e+02
4.092809000000000196e+03 3.013138500000000022e+02
4.093943999999999960e+03 2.987966999999999871e+02
4.095079000000000178e+03 3.012611899999999991e+02
4.096213999999999942e+03 3.000921799999999848e+02
4.097349000000000160e+03 3.032877500000000168e+02
4.098484000000000378e+03 3.000835200000000214e+02
4.099618999999999687e+03 2.988429399999999987e+02
4.100753999999999905e+03 2.997438099999999963e+02
4.101889000000000124e+03 3.000888600000000110e+02
4.103024000000000342e+03 2.974339499999999816e+02
4.104158999999999651e+03 2.984726800000000253e+02
4.105293999999999869e+03 3.035209500000000276e+02
4.106429000000000087e+03 2.993175299999999766e+02
4.107564000000000306e+03 2.999757500000000050e+02
4.108698999999999614e+03 3.009997200000000248e+02
4.109833999999999833e+03 3.010162100000000009e+02
4.110969000000000051e+03 2.995039800000000128e+02
4.112104000000000269e+03 2.986456099999999765e+02
4.113238999999999578e+03 3.017171299999999974e+02
4.114373999999999796e+03 3.008890499999999975e+02
4.115509000000000015e+03 3.012484299999999848e+02
4.116644000000000233e+03 2.974804800000000000e+02
4.117779000000000451e+03 3.019370599999999740e+02
4.118913999999999760e+03 3.025957300000000032e+02
4.120048999999999978e+03 2.983051500000000260e+02
4.121184000000000196e+03 3.008702599999999734e+02
4.122319000000000415e+03 2.989725099999999998e+02
4.123453999999999724e+03 3.014244400000000041e+02
4.124588999999999942e+03 3.013280199999999809e+02
4.125724000000000160e+03 3.009984400000000164e+02
4.126859000000000378e+03 2.991697300000000155e+02
4.127993999999999687e+03 2.982114700000000198e+02
4.129128999999999905e+03 3.025030600000000049e+02
4.130264000000000124e+03 3.032088600000000156e+02
4.131399000000000342e+03 2.999428500000000213e+02
4.132533999999999651e+03 3.011530900000000202e+02
4.133668999999999869e+03 2.999656400000000076e+02
4.134804000000000087e+03 2.996368800000000192e+02
4.135939000000000306e+03 2.999515799999999786e+02
4.137073999999999614e+03 2.975551600000000008e+02
4.138208999999999833e+03 2.990832100000000082e+02
4.139344000000000051e+03 2.951999200000000201e+02
4.140479000000000269e+03 2.981755099999999743e+02
4.141613999999999578e+03 2.985141600000000039e+02
4.142748999999999796e+03 2.998976099999999860e+02
4.143884000000000015e+03 3.026150400000000218e+02
4.145019000000000233e+03 2.996088399999999865e+02
4.146154000000000451e+03 3.029499200000000201e+02
4.147288999999999760e+03 2.996195000000000164e+02
4.148423999999999978e+03 2.993824999999999932e+02
4.149559000000000196e+03 2.985421099999999797e+02
4.150694000000000415e+03 3.003430799999999863e+02
4.151828999999999724e+03 2.983641200000000140e+02
4.152963999999999942e+03 2.983526400000000081e+02
4.154099000000000160e+03 3.032440799999999967e+02
4.155234000000000378e+03 2.998609799999999836e+02
4.156368999999999687e+03 2.964874399999999923e+02
4.157503999999999905e+03 2.997437100000000214e+02
4.158639000000000124e+03 2.982816700000000196e+02
4.159774000000000342e+03 2.975462400000000116e+02
4.160908999999999651e+03 3.014827199999999721e+02
4.162043999999999869e+03 2.977704299999999762e+02
4.163179000000000087e+03 2.982875500000000102e+02
4.164314000000000306e+03 2.982105500000000120e+02
4.165448999999999614e+03 3.021851300000000151e+02
4.166583999999999833e+03 2.996253800000000069e+02
4.167719000000000051e+03 3.017269000000000005e+02
4.168854000000000269e+03 3.020743800000000192e+02
4.169988999999999578e+03 3.002223999999999933e+02
4.171123999999999796e+03 2.971178300000000263e+02
4.172259000000000015e+03 2.994064799999999877e+02
4.173394000000000233e+03 3.013880100000000084e+02
4.174529000000000451e+03 2.971546200000000226e+02
4.175663999999999760e+03 3.012963300000000118e+02
4.176798999999999978e+03 2.999542099999999891e+02
4.177934000000000196e+03 3.010013999999999896e+02
4.179069000000000415e+03 3.018113900000000172e+02
4.180203999999999724e+03 2.998127999999999815e+02
4.181338999999999942e+03 3.009380100000000198e+02
4.182474000000000160e+03 2.995634999999999764e+02
4.183609000000000378e+03 2.971467299999999909e+02
4.184743999999999687e+03 3.011137200000000007e+02
4.185878999999999905e+03 2.996225400000000150e+02
4.187014000000000124e+03 2.990869799999999827e+02
4.188149000000000342e+03 2.996374599999999759e+02
4.189283999999999651e+03 2.997429700000000139e+02
4.190418999999999869e+03 3.004080099999999902e+02
4.191554000000000087e+03 2.989163199999999847e+02
4.192689000000000306e+03 3.016417299999999955e+02
4.193823999999999614e+03 3.003245200000000068e+02
4.194958999999999833e+03 2.988035300000000234e+02
4.196094000000000051e+03 2.994412899999999809e+02
4.197229000000000269e+03 2.989974399999999832e+02
4.198363999999999578e+03 2.985833900000000085e+02
4.199498999999999796e+03 3.006446100000000001e+02
4.200634000000000015e+03 3.004330699999999865e+02
4.201769000000000233e+03 3.015518500000000017e+02
4.202904000000000451e+03 2.985398900000000140e+02
4.204038999999999760e+03 2.988407700000000204e+02
4.205173999999999978e+03 3.006279999999999859e+02
4.206309000000000196e+03 3.000961199999999849e+02
4.207444000000000415e+03 2.987026599999999803e+02
4.208578999999999724e+03 3.004844499999999812e+02
4.209713999999999942e+03 2.989704100000000153e+02
4.210849000000000160e+03 3.003594800000000191e+02
4.211984000000000378e+03 3.020232700000000250e+02
4.213118999999999687e+03 2.998075600000000236e+02
4.214253999999999905e+03 2.998596400000000131e+02
4.215389000000000124e+03 2.979183100000000195e+02
4.216524000000000342e+03 2.988862799999999993e+02
4.217658999999999651e+03 3.034774699999999825e+02
4.218793999999999869e+03 2.988738700000000108e+02
4.219929000000000087e+03 2.966698400000000220e+02
4.221064000000000306e+03 2.977062199999999734e+02
4.222198999999999614e+03 3.024920700000000124e+02
4.223333999999999833e+03 3.002505800000000136e+02
4.224469000000000051e+03 3.016201300000000174e+02
4.225604000000000269e+03 2.981485799999999813e+02
4.226738999999999578e+03 2.996976999999999975e+02
4.227873999999999796e+03 3.009057599999999866e+02
4.229009000000000015e+03 3.016118399999999724e+02
4.230144000000000233e+03 2.972458100000000059e+02
4.231279000000000451e+03 2.990529500000000098e+02
4.232413999999999760e+03 2.981637999999999806e+02
4.233548999999999978e+03 3.014174100000000180e+02
4.234684000000000196e+03 3.009390399999999772e+02
4.235819000000000415e+03 3.008430099999999925e+02
4.236953999999999724e+03 3.004431200000000217e+02
4.238088999999999942e+03 3.010352800000000002e+02
4.239224000000000160e+03 3.008254299999999830e+02
4.240359000000000378e+03 3.024563699999999926e+02
4.241493999999999687e+03 3.016179799999999886e+02
4.242628999999999905e+03 3.013956999999999766e+02
4.243764000000000124e+03 2.993430000000000177e+02
4.244899000000000342e+03 2.986860500000000229e+02
4.246033999999999651e+03 2.983949499999999944e+02
4.247168999999999869e+03 3.013353200000000243e+02
4.248304000000000087e+03 2.988653100000000222e+02
4.249439000000000306e+03 2.990865099999999757e+02
4.250573999999999614e+03 2.996363400000000183e+02
4.251708999999999833e+03 2.969895200000000273e+02
4.252844000000000051e+03 2.970915699999999902e+02
4.253979000000000269e+03 3.014805200000000127e+02
4.255113999999999578e+03 3.032285200000000032e+02
4.256248999999999796e+03 2.992255599999999731e+02
4.257384000000000015e+03 3.008473900000000185e+02
4.258519000000000233e+03 3.017190400000000068e+02
4.259654000000000451e+03 3.003259699999999839e+02
4.260788999999999760e+03 3.000197600000000193e+02
4.261923999999999978e+03 3.015027400000000171e+02
4.263059000000000196e+03 2.997310299999999756e+02
4.264194000000000415e+03 2.957993500000000040e+02
4.265328999999999724e+03 2.986692300000000273e+02
4.266463999999999942e+03 3.016578999999999837e+02
4.267599000000000160e+03 3.014717999999999734e+02
4.268734000000000378e+03 2.992117499999999950e+02
4.269868999999999687e+03 3.004891999999999825e+02
4.271003999999999905e+03 2.987730700000000184e+02
4.272139000000000124e+03 3.018605900000000020e+02
4.273274000000000342e+03 3.012013000000000034e+02
4.274408999999999651e+03 3.003407799999999952e+02
4.275543999999999869e+03 3.033218499999999835e+02
4.276679000000000087e+03 2.990350599999999872e+02
4.277814000000000306e+03 2.996613500000000272e+02
4.278948999999999614e+03 3.004835499999999797e+02
4.280083999999999833e+03 2.983628699999999867e+02
4.281219000000000051e+03 3.007114300000000071e+02
4.282354000000000269e+03 2.999895200000000273e+02
4.283488999999999578e+03 2.993225100000000225e+02
4.284623999999999796e+03 2.985789300000000139e+02
4.285759000000000015e+03 2.976302699999999959e+02
4.286894000000000233e+03 3.008520500000000197e+02
4.288029000000000451e+03 2.990985400000000141e+02
4.289163999999999760e+03 2.976765100000000075e+02
4.290298999999999978e+03 2.962776700000000005e+02
4.291434000000000196e+03 2.994908899999999790e+02
4.292569000000000415e+03 3.002023399999999924e+02
4.293703999999999724e+03 3.006585299999999847e+02
4.294838999999999942e+03 3.017486599999999726e+02
4.295974000000000160e+03 2.983842999999999961e+02
4.297109000000000378e+03 3.000405099999999834e+02
4.298243999999999687e+03 3.004890800000000013e+02
4.299378999999999905e+03 2.981524200000000064e+02
4.300514000000000124e+03 2.980438300000000140e+02
4.301649000000000342e+03 3.019975600000000213e+02
4.302783999999999651e+03 2.967332799999999793e+02
4.303918999999999869e+03 2.995636099999999828e+02
4.305054000000000087e+03 2.991236799999999789e+02
4.306189000000000306e+03 3.006925499999999829e+02
4.307323999999999614e+03 2.991640499999999747e+02
4.308458999999999833e+03 3.006487999999999943e+02
4.309594000000000051e+03 3.001930800000000090e+02
4.310729000000000269e+03 2.987820100000000139e+02
4.311863999999999578e+03 2.975538999999999987e+02
4.312998999999999796e+03 2.981750799999999799e+02
4.314134000000000015e+03 2.994837499999999864e+02
4.315269000000000233e+03 2.974603999999999928e+02
4.316404000000000451e+03 3.005269999999999868e+02
4.317538999999999760e+03 3.002543400000000133e+02
4.318673999999999978e+03 2.983936199999999985e+02
4.319809000000000196e+03 3.009360899999999788e+02
4.320944000000000415e+03 2.997606599999999730e+02
4.322078999999999724e+03 3.009112999999999829e+02
4.323213999999999942e+03 3.026123499999999922e+02
4.324349000000000160e+03 3.001270700000000033e+02
4.325484000000000378e+03 2.979785100000000284e+02
4.326618999999999687e+03 2.999687500000000000e+02
4.327753999999999905e+03 3.008735599999999977e+02
4.328889000000000124e+03 2.987982099999999832e+02
4.330024000000000342e+03 3.007751200000000154e+02
4.331158999999999651e+03 2.998630800000000249e+02
4.332293999999999869e+03 3.016919100000000071e+02
4.333429000000000087e+03 3.016104500000000144e+02
4.334564000000000306e+03 2.969937699999999836e+02
4.335698999999999614e+03 3.010639699999999834e+02
4.336833999999999833e+03 3.012546899999999823e+02
4.337969000000000051e+03 3.020938300000000254e+02
4.339104000000000269e+03 3.001208300000000122e+02
4.340238999999999578e+03 3.020459099999999921e+02
4.341373999999999796e+03 2.990099900000000162e+02
4.342509000000000015e+03 3.012357299999999896e+02
4.343644000000000233e+03 2.972560599999999909e+02
4.344779000000000451e+03 2.967413599999999860e+02
4.345913999999999760e+03 2.996091499999999996e+02
4.347048999999999978e+03 3.012821000000000140e+02
4.348184000000000196e+03 3.005613200000000234e+02
4.349319000000000415e+03 2.989635099999999852e+02
4.350453999999999724e+03 3.003145400000000222e+02
4.351588999999999942e+03 3.003754500000000007e+02
4.352724000000000160e+03 2.992613200000000120e+02
4.353859000000000378e+03 2.995652400000000171e+02
4.354993999999999687e+03 3.002608599999999797e+02
4.356128999999999905e+03 3.015223899999999730e+02
4.357264000000000124e+03 2.993382399999999848e+02
4.358399000000000342e+03 3.017064799999999991e+02
4.359533999999999651e+03 3.004436999999999784e+02
4.360668999999999869e+03 3.008337000000000216e+02
4.361804000000000087e+03 2.997729400000000055e+02
4.362939000000000306e+03 3.011343200000000024e+02
4.364073999999999614e+03 2.972561200000000099e+02
4.365208999999999833e+03 2.996601499999999874e+02
4.366344000000000051e+03 3.011533000000000015e+02
4.367479000000000269e+03 2.976688300000000140e+02
4.368613999999999578e+03 2.995395100000000070e+02
4.369748999999999796e+03 2.995061999999999784e+02
4.370884000000000015e+03 3.015475599999999758e+02
4.372019000000000233e+03 2.997441400000000158e+02
4.373154000000000451e+03 2.980047999999999888e+02
4.374288999999999760e+03 2.980556900000000269e+02
4.375423999999999978e+03 2.998162199999999871e+02
4.376559000000000196e+03 3.002198200000000270e+02
4.377694000000000415e+03 3.005153799999999933e+02
4.378828999999999724e+03 2.978941699999999742e+02
4.379963999999999942e+03 3.006962399999999889e+02
4.381099000000000160e+03 2.999234099999999899e+02
4.382234000000000378e+03 2.987365800000000036e+02
4.383368999999999687e+03 2.996408900000000131e+02
4.384503999999999905e+03 2.989994800000000055e+02
4.385639000000000124e+03 3.001422699999999963e+02
4.386774000000000342e+03 3.012723799999999983e+02
4.387908999999999651e+03 3.008488800000000083e+02
4.389043999999999869e+03 2.991688899999999762e+02
4.390179000000000087e+03 3.044338000000000193e+02
4.391314000000000306e+03 3.013110500000000229e+02
4.392448999999999614e+03 2.985801299999999969e+02
4.393583999999999833e+03 2.982529000000000110e+02
4.394719000000000051e+03 3.022659600000000069e+02
4.395854000000000269e+03 2.983410400000000209e+02
4.396988999999999578e+03 3.001846499999999764e+02
4.398123999999999796e+03 2.995623199999999997e+02
4.399259000000000015e+03 3.040084699999999884e+02
4.400394000000000233e+03 2.957401699999999778e+02
4.401529000000000451e+03 2.993525900000000206e+02
4.402663999999999760e+03 3.002241300000000024e+02
4.403798999999999978e+03 3.009293700000000058e+02
4.404934000000000196e+03 3.016169600000000059e+02
4.406069000000000415e+03 3.004226300000000265e+02
4.407203999999999724e+03 2.995505699999999933e+02
4.408338999999999942e+03 2.999232900000000086e+02
4.409474000000000160e+03 2.997203499999999963e+02
4.410609000000000378e+03 3.002084500000000276e+02
4.411743999999999687e+03 2.972772600000000125e+02
4.412878999999999905e+03 2.999440399999999727e+02
4.414014000000000124e+03 3.000620599999999740e+02
4.415149000000000342e+03 2.992273900000000140e+02
4.416283999999999651e+03 3.018864399999999932e+02
4.417418999999999869e+03 3.012492300000000114e+02
4.418554000000000087e+03 3.011266800000000217e+02
4.419689000000000306e+03 3.020098699999999781e+02
4.420823999999999614e+03 3.000661799999999744e+02
4.421958999999999833e+03 3.008446000000000140e+02
4.423094000000000051e+03 3.000447199999999839e+02
4.424229000000000269e+03 3.013358600000000251e+02
4.425363999999999578e+03 3.007790499999999838e+02
4.426498999999999796e+03 2.958301599999999780e+02
4.427634000000000015e+03 2.986733399999999961e+02
4.428769000000000233e+03 2.986846800000000144e+02
4.429904000000000451e+03 2.995425000000000182e+02
4.431038999999999760e+03 2.983583100000000172e+02
4.432173999999999978e+03 3.000351499999999874e+02
4.433309000000000196e+03 3.015803199999999720e+02
4.434444000000000415e+03 3.021083100000000172e+02
4.435578999999999724e+03 2.991205100000000243e+02
4.436713999999999942e+03 3.001117800000000102e+02
4.437849000000000160e+03 3.001070399999999836e+02
4.438984000000000378e+03 2.976611800000000017e+02
4.440118999999999687e+03 2.978024599999999964e+02
4.441253999999999905e+03 3.010731099999999856e+02
4.442389000000000124e+03 2.993028299999999717e+02
4.443524000000000342e+03 3.016302499999999895e+02
4.444658999999999651e+03 3.005561900000000151e+02
4.445793999999999869e+03 3.016125700000000052e+02
4.446929000000000087e+03 2.994752199999999789e+02
4.448064000000000306e+03 2.971940700000000106e+02
4.449198999999999614e+03 3.044009699999999725e+02
4.450333999999999833e+03 2.995821700000000192e+02
4.451469000000000051e+03 3.025735399999999800e+02
4.452604000000000269e+03 2.997112399999999752e+02
4.453738999999999578e+03 3.016953700000000254e+02
4.454873999999999796e+03 2.963361899999999878e+02
4.456009000000000015e+03 3.006174100000000067e+02
4.457144000000000233e+03 3.015264500000000112e+02
4.458279000000000451e+03 3.024692499999999882e+02
4.459413999999999760e+03 2.993692300000000159e+02
4.460548999999999978e+03 3.013192399999999793e+02
4.461684000000000196e+03 3.013188999999999851e+02
4.462819000000000415e+03 3.000495399999999790e+02
4.463953999999999724e+03 3.004739999999999895e+02
4.465088999999999942e+03 3.018447400000000016e+02
4.466224000000000160e+03 2.984494900000000257e+02
4.467359000000000378e+03 3.003573400000000220e+02
4.468493999999999687e+03 2.983455400000000282e+02
4.469628999999999905e+03 2.982056999999999789e+02
4.470764000000000124e+03 3.025686200000000099e+02
4.471899000000000342e+03 3.019831399999999917e+02
4.473033999999999651e+03 3.005406899999999837e+02
4.474168999999999869e+03 2.998585199999999986e+02
4.475304000000000087e+03 3.003545500000000175e+02
4.476439000000000306e+03 3.000660899999999742e+02
4.477573999999999614e+03 2.970504399999999805e+02
4.478708999999999833e+03 2.996126399999999990e+02
4.479844000000000051e+03 2.999966999999999757e+02
4.480979000000000269e+03 2.979704699999999775e+02
4.482113999999999578e+03 2.977354199999999764e+02
4.483248999999999796e+03 3.000212300000000027e+02
4.484384000000000015e+03 3.007266900000000192e+02
4.485519000000000233e+03 2.960683700000000158e+02
4.486654000000000451e+03 2.998472899999999868e+02
4.487788999999999760e+03 2.997229600000000005e+02
4.488923999999999978e+03 3.008797299999999950e+02
4.490059000000000196e+03 3.012704899999999952e+02
4.491194000000000415e+03 2.994926600000000008e+02
4.492328999999999724e+03 2.996586100000000101e+02
4.493463999999999942e+03 2.983509099999999989e+02
4.494599000000000160e+03 3.015823700000000258e+02
4.495734000000000378e+03 3.020996000000000095e+02
4.496868999999999687e+03 2.988752700000000004e+02
4.498003999999999905e+03 3.024506299999999896e+02
4.499139000000000124e+03 3.022275099999999952e+02
4.500274000000000342e+03 3.010578600000000051e+02
4.501408999999999651e+03 2.994058999999999742e+02
4.502543999999999869e+03 2.997324300000000221e+02
4.503679000000000087e+03 3.019642699999999991e+02
4.504814000000000306e+03 3.003930300000000102e+02
4.505948999999999614e+03 3.016702999999999975e+02
4.507083999999999833e+03 2.998998399999999833e+02
4.508219000000000051e+03 3.007826900000000023e+02
4.509354000000000269e+03 2.985955000000000155e+02
4.510488999999999578e+03 2.989313500000000090e+02
4.511623999999999796e+03 3.003097300000000018e+02
4.512759000000000015e+03 2.970367100000000278e+02
4.513894000000000233e+03 3.020614600000000110e+02
4.515029000000000451e+03 2.971788300000000049e+02
4.516163999999999760e+03 2.987067400000000248e+02
4.517298999999999978e+03 3.006938499999999976e+02
4.518434000000000196e+03 2.986693300000000022e+02
4.519569000000000415e+03 2.998765500000000088e+02
4.520703999999999724e+03 3.008890799999999786e+02
4.521838999999999942e+03 3.003787199999999871e+02
4.522974000000000160e+03 3.008155499999999734e+02
4.524109000000000378e+03 3.014906199999999785e+02
4.525243999999999687e+03 2.985193600000000060e+02
4.526378999999999905e+03 2.994291600000000244e+02
4.527514000000000124e+03 2.985147900000000050e+02
4.528649000000000342e+03 3.002007699999999772e+02
4.529783999999999651e+03 2.992656499999999937e+02
4.530918999999999869e+03 3.011888500000000022e+02
4.532054000000000087e+03 2.988706399999999803e+02
4.533189000000000306e+03 2.983748400000000061e+02
4.534323999999999614e+03 3.037048899999999776e+02
4.535458999999999833e+03 2.983643700000000081e+02
4.536594000000000051e+03 2.994593699999999785e+02
4.537729000000000269e+03 3.013571400000000153e+02
4.538863999999999578e+03 2.990159499999999753e+02
4.539998999999999796e+03 2.994731300000000260e+02
4.541134000000000015e+03 2.983365900000000011e+02
4.542269000000000233e+03 3.005903500000000008e+02
4.543404000000000451e+03 3.008491900000000214e+02
4.544538999999999760e+03 3.014877500000000055e+02
4.545673999999999978e+03 2.996148999999999774e+02
4.546809000000000196e+03 3.005134499999999775e+02
4.547944000000000415e+03 3.038368300000000204e+02
4.549078999999999724e+03 3.019014900000000239e+02
4.550213999999999942e+03 3.014964299999999753e+02
4.551349000000000160e+03 2.991530000000000200e+02
4.552484000000000378e+03 2.981712899999999991e+02
4.553618999999999687e+03 2.981544200000000160e+02
4.554753999999999905e+03 3.012055399999999850e+02
4.555889000000000124e+03 3.009628400000000283e+02
4.557024000000000342e+03 3.009112700000000018e+02
4.558158999999999651e+03 3.017620400000000132e+02
4.559293999999999869e+03 3.016338099999999827e+02
4.560429000000000087e+03 2.992464100000000258e+02
4.561564000000000306e+03 3.023331600000000208e+02
4.562698999999999614e+03 2.995297299999999723e+02
4.563833999999999833e+03 2.994649499999999875e+02
4.564969000000000051e+03 2.988012200000000007e+02
4.566104000000000269e+03 2.989498600000000010e+02
4.567238999999999578e+03 2.985417100000000232e+02
4.568373999999999796e+03 3.030131299999999896e+02
4.569509000000000015e+03 3.016648000000000138e+02
4.570644000000000233e+03 2.978676600000000008e+02
4.571779000000000451e+03 3.025218399999999974e+02
4.572913999999999760e+03 3.000522500000000150e+02
4.574048999999999978e+03 2.997918900000000235e+02
4.575184000000000196e+03 2.973055499999999824e+02
4.576319000000000415e+03 2.989408900000000244e+02
4.577453999999999724e+03 2.993799000000000206e+02
4.578588999999999942e+03 3.003326500000000010e+02
4.579724000000000160e+03 2.998616000000000099e+02
4.580859000000000378e+03 3.016044200000000046e+02
4.581993999999999687e+03 2.975910600000000272e+02
4.583128999999999905e+03 2.990668999999999755e+02
4.584264000000000124e+03 3.000273799999999937e+02
4.585399000000000342e+03 3.030472500000000196e+02
4.586533999999999651e+03 3.007670699999999897e+02
4.587668999999999869e+03 2.995208099999999831e+02
4.588804000000000087e+03 2.996668700000000172e+02
4.589939000000000306e+03 2.993112499999999727e+02
4.591073999999999614e+03 2.997296499999999924e+02
4.592208999999999833e+03 2.990094100000000026e+02
4.593344000000000051e+03 3.008354499999999803e+02
4.594479000000000269e+03 2.996543699999999717e+02
4.595613999999999578e+03 2.993936199999999985e+02
4.596748999999999796e+03 3.034756899999999860e+02
4.597884000000000015e+03 3.026563199999999938e+02
4.599019000000000233e+03 2.989153299999999831e+02
4.600154000000000451e+03 2.998903799999999933e+02
4.601288999999999760e+03 3.002875300000000038e+02
4.602423999999999978e+03 3.010979100000000130e+02
4.603559000000000196e+03 2.997888800000000060e+02
4.604694000000000415e+03 2.963478900000000067e+02
4.605828999999999724e+03 3.016740899999999783e+02
4.606963999999999942e+03 2.997173599999999851e+02
4.608099000000000160e+03 3.019648300000000063e+02
4.609234000000000378e+03 2.982371600000000171e+02
4.610368999999999687e+03 3.007131699999999910e+02
4.611503999999999905e+03 3.032175199999999791e+02
4.612639000000000124e+03 3.013278599999999869e+02
4.613774000000000342e+03 2.987323600000000283e+02
4.614908999999999651e+03 2.992624400000000264e+02
4.616043999999999869e+03 2.997363899999999717e+02
4.617179000000000087e+03 3.009325099999999793e+02
4.618314000000000306e+03 3.011361699999999928e+02
4.619448999999999614e+03 3.010280799999999886e+02
4.620583999999999833e+03 3.002358600000000024e+02
4.621719000000000051e+03 3.001517799999999738e+02
4.622854000000000269e+03 3.008751800000000003e+02
4.623988999999999578e+03 3.009951699999999732e+02
4.625123999999999796e+03 2.996703099999999722e+02
4.626259000000000015e+03 3.013731599999999844e+02
4.627394000000000233e+03 2.975372399999999971e+02
4.628529000000000451e+03 3.023242000000000189e+02
4.629663999999999760e+03 3.003321000000000254e+02
4.630798999999999978e+03 2.996102000000000203e+02
4.631934000000000196e+03 3.020021699999999782e+02
4.633069000000000415e+03 3.017413000000000238e+02
4.634203999999999724e+03 3.006709999999999923e+02
4.635338999999999942e+03 3.027188699999999812e+02
4.636474000000000160e+03 2.985230099999999993e+02
4.637609000000000378e+03 3.001159700000000043e+02
4.638743999999999687e+03 3.026280499999999734e+02
4.639878999999999905e+03 2.996250499999999874e+02
4.641014000000000124e+03 3.006269100000000094e+02
4.642149000000000342e+03 3.007185900000000061e+02
4.643283999999999651e+03 2.994393699999999967e+02
4.644418999999999869e+03 2.990211899999999901e+02
4.645554000000000087e+03 3.030803199999999720e+02
4.646689000000000306e+03 2.985212000000000216e+02
4.647823999999999614e+03 3.006006499999999733e+02
4.648958999999999833e+03 3.017313700000000267e+02
4.650094000000000051e+03 2.999538999999999760e+02
4.651229000000000269e+03 3.012511999999999830e+02
4.652363999999999578e+03 3.003867999999999938e+02
4.653498999999999796e+03 2.998437200000000189e+02
4.654634000000000015e+03 2.982339900000000057e+02
4.655769000000000233e+03 3.000939000000000192e+02
4.656904000000000451e+03 2.996233199999999783e+02
4.658038999999999760e+03 3.013104099999999903e+02
4.659173999999999978e+03 3.014038600000000088e+02
4.660309000000000196e+03 3.002434000000000083e+02
4.661444000000000415e+03 3.021071499999999901e+02
4.662578999999999724e+03 2.993219700000000216e+02
4.663713999999999942e+03 3.005154600000000187e+02
4.664849000000000160e+03 3.010853900000000181e+02
4.665984000000000378e+03 3.017916399999999726e+02
4.667118999999999687e+03 2.991476599999999735e+02
4.668253999999999905e+03 2.981902000000000044e+02
4.669389000000000124e+03 3.024052100000000110e+02
4.670524000000000342e+03 2.962849899999999934e+02
4.671658999999999651e+03 2.992623800000000074e+02
4.672793999999999869e+03 3.004421699999999760e+02
4.673929000000000087e+03 2.987160799999999767e+02
4.675064000000000306e+03 2.983039099999999735e+02
4.676198999999999614e+03 3.033994200000000205e+02
4.677333999999999833e+03 3.024594099999999912e+02
4.678469000000000051e+03 3.018031899999999723e+02
4.679604000000000269e+03 3.022697200000000066e+02
4.680738999999999578e+03 3.030810900000000174e+02
4.681873999999999796e+03 3.005333499999999844e+02
4.683009000000000015e+03 2.997509800000000268e+02
4.684144000000000233e+03 2.998103100000000154e+02
4.685279000000000451e+03 2.995792999999999893e+02
4.686413999999999760e+03 3.000436900000000264e+02
4.687548999999999978e+03 2.981564099999999939e+02
4.688684000000000196e+03 3.004112299999999891e+02
4.689819000000000415e+03 3.024988599999999792e+02
4.690953999999999724e+03 3.011460599999999772e+02
4.692088999999999942e+03 3.001674499999999739e+02
4.693224000000000160e+03 3.017330400000000168e+02
4.694359000000000378e+03 2.988706300000000056e+02
4.695493999999999687e+03 3.028733899999999721e+02
4.696628999999999905e+03 2.980367200000000025e+02
4.697764000000000124e+03 3.013142000000000280e+02
4.698899000000000342e+03 3.006613399999999956e+02
4.700033999999999651e+03 2.974112000000000080e+02
4.701168999999999869e+03 2.979527299999999741e+02
4.702304000000000087e+03 3.040112300000000118e+02
4.703439000000000306e+03 2.972334099999999921e+02
4.704573999999999614e+03 3.014043599999999969e+02
4.705708999999999833e+03 2.978531300000000215e+02
4.706844000000000051e+03 2.987012300000000096e+02
4.707979000000000269e+03 3.015555800000000204e+02
4.709113999999999578e+03 3.005827499999999759e+02
4.710248999999999796e+03 3.010027099999999791e+02
4.711384000000000015e+03 3.000829800000000205e+02
4.712519000000000233e+03 3.011980100000000107e+02
4.713654000000000451e+03 3.018334800000000087e+02
4.714788999999999760e+03 3.011733899999999835e+02
4.715923999999999978e+03 3.009898400000000152e+02
4.717059000000000196e+03 2.980709100000000262e+02
4.718194000000000415e+03 2.973421999999999912e+02
4.719328999999999724e+03 2.988903799999999933e+02
4.720463999999999942e+03 2.973362900000000195e+02
4.721599000000000160e+03 2.989891999999999825e+02
4.722734000000000378e+03 2.991776399999999967e+02
4.723868999999999687e+03 3.011226800000000026e+02
4.725003999999999905e+03 2.994846800000000258e+02
4.726139000000000124e+03 3.036541900000000282e+02
4.727274000000000342e+03 2.977490900000000238e+02
4.728408999999999651e+03 2.984282000000000039e+02
4.729543999999999869e+03 3.017200500000000147e+02
4.730679000000000087e+03 2.981508999999999787e+02
4.731814000000000306e+03 2.998400899999999751e+02
4.732948999999999614e+03 3.015230500000000120e+02
4.734083999999999833e+03 2.980265099999999734e+02
4.735219000000000051e+03 3.007073700000000258e+02
4.736354000000000269e+03 3.000840299999999843e+02
4.737488999999999578e+03 3.004824199999999905e+02
4.738623999999999796e+03 2.994473100000000159e+02
4.739759000000000015e+03 2.994950699999999983e+02
4.740894000000000233e+03 2.990616099999999733e+02
4.742029000000000451e+03 2.995049200000000269e+02
4.743163999999999760e+03 3.018751300000000128e+02
4.744298999999999978e+03 3.001535600000000272e+02
4.745434000000000196e+03 2.971940000000000168e+02
4.746569000000000415e+03 3.000468200000000252e+02
4.747703999999999724e+03 2.976690500000000270e+02
4.748838999999999942e+03 2.989726400000000126e+02
4.749974000000000160e+03 2.987024400000000242e+02
4.751109000000000378e+03 3.025197200000000066e+02
4.752243999999999687e+03 2.992289400000000228e+02
4.753378999999999905e+03 2.981922099999999887e+02
4.754514000000000124e+03 3.012056900000000041e+02
4.755649000000000342e+03 2.994183100000000195e+02
4.756783999999999651e+03 3.029029499999999757e+02
4.757918999999999869e+03 2.997042299999999955e+02
4.759054000000000087e+03 3.011078299999999786e+02
4.760189000000000306e+03 3.006623700000000099e+02
4.761323999999999614e+03 3.004153099999999768e+02
4.762458999999999833e+03 2.984202500000000100e+02
4.763594000000000051e+03 3.021433099999999854e+02
4.764729000000000269e+03 3.005859399999999937e+02
4.765863999999999578e+03 3.018702799999999797e+02
4.766998999999999796e+03 2.969297199999999748e+02
4.768134000000000015e+03 3.005757199999999898e+02
4.769269000000000233e+03 3.012807700000000182e+02
4.770404000000000451e+03 3.025106599999999730e+02
4.771538999999999760e+03 2.967703900000000203e+02
4.772673999999999978e+03 3.024229799999999955e+02
4.773809000000000196e+03 3.000986599999999953e+02
4.774944000000000415e+03 2.994364600000000110e+02
4.776078999999999724e+03 2.992239400000000273e+02
4.777213999999999942e+03 2.983459799999999973e+02
4.778349000000000160e+03 3.005792099999999891e+02
4.779484000000000378e+03 2.976726600000000076e+02
4.780618999999999687e+03 2.981598500000000058e+02
4.781753999999999905e+03 2.994624800000000278e+02
4.782889000000000124e+03 2.992283199999999965e+02
4.784024000000000342e+03 2.980275100000000066e+02
4.785158999999999651e+03 3.003475799999999936e+02
4.786293999999999869e+03 2.997297500000000241e+02
4.787429000000000087e+03 2.990709499999999821e+02
4.788564000000000306e+03 3.012546800000000076e+02
4.789698999999999614e+03 2.990737599999999929e+02
4.790833999999999833e+03 2.969646200000000249e+02
4.791969000000000051e+03 3.036160499999999729e+02
4.793104000000000269e+03 3.019794999999999732e+02
4.794238999999999578e+03 3.007318700000000149e+02
4.795373999999999796e+03 3.000229600000000119e+02
4.796509000000000015e+03 3.017408100000000104e+02
4.797644000000000233e+03 2.983439399999999750e+02
4.798779000000000451e+03 3.002590900000000147e+02
4.799913999999999760e+03 2.992157100000000014e+02
4.801048999999999978e+03 3.008308799999999792e+02
4.802184000000000196e+03 2.998256000000000085e+02
4.803319000000000415e+03 2.999338000000000193e+02
4.804453999999999724e+03 2.979347000000000207e+02
4.805588999999999942e+03 3.013992299999999886e+02
4.806724000000000160e+03 3.008548099999999863e+02
4.807859000000000378e+03 2.975100600000000099e+02
4.808993999999999687e+03 2.990777899999999931e+02
4.810128999999999905e+03 3.021413400000000138e+02
4.811264000000000124e+03 2.999649000000000001e+02
4.812399000000000342e+03 3.017850999999999999e+02
4.813533999999999651e+03 3.005857300000000123e+02
4.814668999999999869e+03 2.993547199999999862e+02
4.815804000000000087e+03 3.001210599999999999e+02
4.816939000000000306e+03 2.990931100000000242e+02
4.818073999999999614e+03 2.999831100000000106e+02
4.819208999999999833e+03 2.993049700000000257e+02
4.820344000000000051e+03 3.017751099999999838e+02
4.821479000000000269e+03 2.991101100000000201e+02
4.822613999999999578e+03 2.983703100000000177e+02
4.823748999999999796e+03 2.975713700000000017e+02
4.824884000000000015e+03 2.984804100000000062e+02
4.826019000000000233e+03 3.023529399999999896e+02
4.827154000000000451e+03 3.011369599999999878e+02
4.828288999999999760e+03 3.012746099999999956e+02
4.829423999999999978e+03 3.018070700000000102e+02
4.830559000000000196e+03 2.995791300000000206e+02
4.831694000000000415e+03 2.988431800000000180e+02
4.832828999999999724e+03 3.017353499999999826e+02
4.833963999999999942e+03 3.008155199999999923e+02
4.835099000000000160e+03 2.975506799999999998e+02
4.836234000000000378e+03 3.002868199999999774e+02
4.837368999999999687e+03 3.018607700000000023e+02
4.838503999999999905e+03 2.994395999999999844e+02
4.839639000000000124e+03 2.984524999999999864e+02
4.840774000000000342e+03 3.026492200000000139e+02
4.841908999999999651e+03 3.010464900000000057e+02
4.843043999999999869e+03 2.995969099999999798e+02
4.844179000000000087e+03 2.946976599999999848e+02
4.845314000000000306e+03 2.984368400000000179e+02
4.846448999999999614e+03 3.005360400000000141e+02
4.847583999999999833e+03 2.996491899999999760e+02
4.848719000000000051e+03 3.011103499999999826e+02
4.849854000000000269e+03 2.985491099999999847e+02
4.850988999999999578e+03 2.984292599999999993e+02
4.852123999999999796e+03 3.007750100000000089e+02
4.853259000000000015e+03 2.994803099999999745e+02
4.854394000000000233e+03 2.997068399999999997e+02
4.855529000000000451e+03 3.034361099999999851e+02
4.856663999999999760e+03 2.973057000000000016e+02
4.857798999999999978e+03 3.012207599999999843e+02
4.858934000000000196e+03 3.013134400000000142e+02
4.860069000000000415e+03 3.017239099999999894e+02
4.861203999999999724e+03 2.994667800000000284e+02
4.862338999999999942e+03 3.008275399999999991e+02
4.863474000000000160e+03 2.980385499999999865e+02
4.864609000000000378e+03 3.031753699999999867e+02
4.865743999999999687e+03 2.996798600000000192e+02
4.866878999999999905e+03 2.992955999999999790e+02
4.868014000000000124e+03 3.017666800000000080e+02
4.869149000000000342e+03 2.977628300000000081e+02
4.870283999999999651e+03 3.016645599999999945e+02
4.871418999999999869e+03 3.002368500000000040e+02
4.872554000000000087e+03 3.008909699999999816e+02
4.873689000000000306e+03 2.972418900000000122e+02
4.874823999999999614e+03 3.042801099999999792e+02
4.875958999999999833e+03 2.998315299999999866e+02
4.877094000000000051e+03 3.006113599999999906e+02
4.878229000000000269e+03 2.989979299999999967e+02
4.879363999999999578e+03 3.002003300000000081e+02
4.880498999999999796e+03 3.006469000000000165e+02
4.881634000000000015e+03 2.982554400000000214e+02
4.882769000000000233e+03 3.014200700000000097e+02
4.883904000000000451e+03 3.001997200000000134e+02
4.885038999999999760e+03 2.988393599999999992e+02
4.886173999999999978e+03 2.974282799999999725e+02
4.887309000000000196e+03 3.001557399999999802e+02
4.888444000000000415e+03 2.977892299999999750e+02
4.889578999999999724e+03 2.978139800000000150e+02
4.890713999999999942e+03 2.992562300000000164e+02
4.891849000000000160e+03 3.009065899999999942e+02
4.892984000000000378e+03 3.012359500000000025e+02
4.894118999999999687e+03 3.015018400000000156e+02
4.895253999999999905e+03 3.009606299999999806e+02
4.896389000000000124e+03 2.975287799999999834e+02
4.897524000000000342e+03 2.994706600000000094e+02
4.898658999999999651e+03 3.037478699999999776e+02
4.899793999999999869e+03 3.029325900000000047e+02
4.900929000000000087e+03 3.032063299999999799e+02
4.902064000000000306e+03 3.008309100000000171e+02
4.903198999999999614e+03 3.012005399999999895e+02
4.904333999999999833e+03 3.003226099999999974e+02
4.905469000000000051e+03 2.998751800000000003e+02
4.906604000000000269e+03 3.011174599999999941e+02
4.907738999999999578e+03 2.981656500000000278e+02
4.908873999999999796e+03 2.987004499999999894e+02
4.910009000000000015e+03 3.023381499999999846e+02
4.911144000000000233e+03 2.991683899999999880e+02
4.912279000000000451e+03 2.995709299999999757e+02
4.913413999999999760e+03 3.010176999999999907e+02
4.914548999999999978e+03 2.980470000000000255e+02
4.915684000000000196e+03 3.004062400000000252e+02
4.916819000000000415e+03 3.002756200000000035e+02
4.917953999999999724e+03 3.014702599999999961e+02
4.919088999999999942e+03 3.016881300000000010e+02
4.920224000000000160e+03 2.994323800000000233e+02
4.921359000000000378e+03 2.997216999999999985e+02
4.922493999999999687e+03 3.019303800000000138e+02
4.923628999999999905e+03 2.986237499999999727e+02
4.924764000000000124e+03 2.983789899999999875e+02
4.925899000000000342e+03 3.021366499999999746e+02
4.927033999999999651e+03 2.999506900000000087e+02
4.928168999999999869e+03 3.009484299999999735e+02
4.929304000000000087e+03 3.015233000000000061e+02
4.930439000000000306e+03 3.000389400000000251e+02
4.931573999999999614e+03 3.019323099999999727e+02
4.932708999999999833e+03 3.010772499999999923e+02
4.933844000000000051e+03 3.000818199999999933e+02
4.934979000000000269e+03 2.984893700000000081e+02
4.936113999999999578e+03 3.009329900000000180e+02
4.937248999999999796e+03 2.991100000000000136e+02
4.938384000000000015e+03 3.004515200000000164e+02
4.939519000000000233e+03 3.015883400000000165e+02
4.940654000000000451e+03 2.978701300000000174e+02
4.941788999999999760e+03 3.010699000000000183e+02
4.942923999999999978e+03 2.974904000000000224e+02
4.944059000000000196e+03 3.004137200000000121e+02
4.945194000000000415e+03 2.992907599999999775e+02
4.946328999999999724e+03 2.989895599999999831e+02
4.947463999999999942e+03 2.988016600000000267e+02
4.948599000000000160e+03 2.995010100000000079e+02
4.949734000000000378e+03 3.000390300000000252e+02
4.950868999999999687e+03 2.998191400000000044e+02
4.952003999999999905e+03 2.976951799999999935e+02
4.953139000000000124e+03 2.996216499999999883e+02
4.954274000000000342e+03 3.002531299999999987e+02
4.955408999999999651e+03 3.004143799999999942e+02
4.956543999999999869e+03 2.977816500000000133e+02
4.957679000000000087e+03 2.995035399999999868e+02
4.958814000000000306e+03 2.978506199999999922e+02
4.959948999999999614e+03 2.995121500000000196e+02
4.961083999999999833e+03 2.991222799999999893e+02
4.962219000000000051e+03 3.001600199999999745e+02
4.963354000000000269e+03 2.990136299999999778e+02
4.964488999999999578e+03 2.983656399999999849e+02
4.965623999999999796e+03 2.978644100000000208e+02
4.966759000000000015e+03 3.005710399999999822e+02
4.967894000000000233e+03 3.008489700000000084e+02
4.969029000000000451e+03 2.973013700000000199e+02
4.970163999999999760e+03 2.977641600000000039e+02
4.971298999999999978e+03 3.018253199999999765e+02
4.972434000000000196e+03 3.003113700000000108e+02
4.973569000000000415e+03 3.019029899999999884e+02
4.974703999999999724e+03 3.001165500000000179e+02
4.975838999999999942e+03 2.993968300000000227e+02
4.976974000000000160e+03 3.002858499999999822e+02
4.978109000000000378e+03 2.984535599999999818e+02
4.979243999999999687e+03 2.988682699999999954e+02
4.980378999999999905e+03 2.989956300000000056e+02
4.981514000000000124e+03 3.006316199999999981e+02
4.982649000000000342e+03 2.997095699999999852e+02
4.983783999999999651e+03 2.989221400000000131e+02
4.984918999999999869e+03 2.983242799999999875e+02
4.986054000000000087e+03 2.982673100000000090e+02
4.987189000000000306e+03 3.021930300000000216e+02
4.988323999999999614e+03 3.009128900000000044e+02
4.989458999999999833e+03 3.005401499999999828e+02
4.990594000000000051e+03 3.044790300000000229e+02
4.991729000000000269e+03 2.994938500000000090e+02
4.992863999999999578e+03 2.966692899999999895e+02
4.993998999999999796e+03 3.025315200000000004e+02
4.995134000000000015e+03 3.024976700000000278e+02
4.996269000000000233e+03 3.007443499999999972e+02
4.997404000000000451e+03 3.001231300000000033e+02
4.998538999999999760e+03 3.023336899999999901e+02
4.999673999999999978e+03 2.999498100000000136e+02
5.000809000000000196e+03 2.990321999999999889e+02
5.001944000000000415e+03 2.988627599999999802e+02
5.003078999999999724e+03 3.010326299999999833e+02
5.004213999999999942e+03 3.040345599999999990e+02
5.005349000000000160e+03 2.992129600000000096e+02
5.006484000000000378e+03 3.021719299999999748e+02
5.007618999999999687e+03 2.977170800000000099e+02
5.008753999999999905e+03 3.011427899999999909e+02
5.009889000000000124e+03 2.994951300000000174e+02
5.011024000000000342e+03 3.022337899999999991e+02
5.012158999999999651e+03 3.013382500000000164e+02
5.013293999999999869e+03 2.990535499999999729e+02
5.014429000000000087e+03 3.006811999999999898e+02
5.015564000000000306e+03 2.996572499999999764e+02
5.016698999999999614e+03 2.997969100000000253e+02
5.017833999999999833e+03 2.997394400000000019e+02
5.018969000000000051e+03 3.000433100000000195e+02
5.020104000000000269e+03 2.998726300000000151e+02
5.021238999999999578e+03 2.984085600000000227e+02
5.022373999999999796e+03 2.968359300000000189e+02
5.023509000000000015e+03 3.000575400000000172e+02
5.024644000000000233e+03 3.007278200000000083e+02
5.025779000000000451e+03 2.998517499999999814e+02
5.026913999999999760e+03 3.022279599999999959e+02
5.028048999999999978e+03 3.000796799999999962e+02
5.029184000000000196e+03 2.988231200000000172e+02
5.030319000000000415e+03 2.998923700000000281e+02
5.031453999999999724e+03 2.976407699999999750e+02
5.032588999999999942e+03 3.002889700000000062e+02
5.033724000000000160e+03 2.979910100000000170e+02
5.034859000000000378e+03 3.009078700000000026e+02
5.035993999999999687e+03 2.992057300000000168e+02
5.037128999999999905e+03 2.996355199999999854e+02
5.038264000000000124e+03 2.971511399999999981e+02
5.039399000000000342e+03 3.010123100000000136e+02
5.040533999999999651e+03 3.017260400000000118e+02
5.041668999999999869e+03 2.991475699999999733e+02
5.042804000000000087e+03 2.997569300000000112e+02
5.043939000000000306e+03 2.993679500000000075e+02
5.045073999999999614e+03 3.006294300000000135e+02
5.046208999999999833e+03 3.012211100000000101e+02
5.047344000000000051e+03 3.008955100000000016e+02
5.048479000000000269e+03 2.987059300000000235e+02
5.049613999999999578e+03 2.992459099999999808e+02
5.050748999999999796e+03 3.008453099999999836e+02
5.051884000000000015e+03 2.997882399999999734e+02
5.053019000000000233e+03 2.979858600000000024e+02
5.054154000000000451e+03 3.008718099999999822e+02
5.055288999999999760e+03 3.003124000000000251e+02
5.056423999999999978e+03 3.008412500000000023e+02
5.057559000000000196e+03 3.004194100000000276e+02
5.058694000000000415e+03 3.004322099999999978e+02
5.059828999999999724e+03 3.004249800000000050e+02
5.060963999999999942e+03 2.977435399999999959e+02
5.062099000000000160e+03 3.005256400000000099e+02
5.063234000000000378e+03 2.988296500000000151e+02
5.064368999999999687e+03 3.003168999999999755e+02
5.065503999999999905e+03 3.026908500000000117e+02
5.066639000000000124e+03 2.982624000000000137e+02
5.067774000000000342e+03 3.013454100000000153e+02
5.068908999999999651e+03 3.003142399999999839e+02
5.070043999999999869e+03 3.002919800000000237e+02
5.071179000000000087e+03 2.988605400000000145e+02
5.072314000000000306e+03 3.028628699999999867e+02
5.073448999999999614e+03 2.994010799999999790e+02
5.074583999999999833e+03 3.000146100000000047e+02
5.075719000000000051e+03 3.020459999999999923e+02
5.076854000000000269e+03 3.010955900000000156e+02
5.077988999999999578e+03 3.003583100000000172e+02
5.079123999999999796e+03 2.983932300000000168e+02
5.080259000000000015e+03 3.012862700000000018e+02
5.081394000000000233e+03 2.976296600000000012e+02
5.082529000000000451e+03 2.996656199999999899e+02
5.083663999999999760e+03 3.005154400000000123e+02
5.084798999999999978e+03 3.026900800000000231e+02
5.085934000000000196e+03 3.007762000000000171e+02
5.087069000000000415e+03 2.990469699999999875e+02
5.088203999999999724e+03 3.001592699999999923e+02
5.089338999999999942e+03 2.991121999999999730e+02
5.090474000000000160e+03 2.989101200000000063e+02
5.091609000000000378e+03 2.969653599999999756e+02
5.092743999999999687e+03 3.000928900000000112e+02
5.093878999999999905e+03 3.013275699999999802e+02
5.095014000000000124e+03 2.989993900000000053e+02
5.096149000000000342e+03 2.998268100000000231e+02
5.097283999999999651e+03 2.991163099999999986e+02
5.098418999999999869e+03 3.002636400000000094e+02
5.099554000000000087e+03 3.014961200000000190e+02
5.100689000000000306e+03 3.005651199999999790e+02
5.101823999999999614e+03 3.003424800000000232e+02
5.102958999999999833e+03 2.978449499999999830e+02
5.104094000000000051e+03 2.990992100000000278e+02
5.105229000000000269e+03 3.004264499999999884e+02
5.106363999999999578e+03 3.023007999999999811e+02
5.107498999999999796e+03 2.988571600000000217e+02
5.108634000000000015e+03 2.998531899999999837e+02
5.109769000000000233e+03 3.002737000000000194e+02
5.110904000000000451e+03 2.987899600000000078e+02
5.112038999999999760e+03 2.998577799999999911e+02
5.113173999999999978e+03 2.983488699999999767e+02
5.114309000000000196e+03 3.008205600000000004e+02
5.115444000000000415e+03 3.008344900000000166e+02
5.116578999999999724e+03 3.003947900000000004e+02
5.117713999999999942e+03 2.992475200000000086e+02
5.118849000000000160e+03 3.003541099999999915e+02
5.119984000000000378e+03 2.976037400000000162e+02
5.121118999999999687e+03 3.006227900000000091e+02
5.122253999999999905e+03 2.987040499999999952e+02
5.123389000000000124e+03 2.993491000000000213e+02
5.124524000000000342e+03 3.004732500000000073e+02
5.125658999999999651e+03 2.991923499999999763e+02
5.126793999999999869e+03 3.004838399999999865e+02
5.127929000000000087e+03 2.995353700000000003e+02
5.129064000000000306e+03 2.987562800000000038e+02
5.130198999999999614e+03 2.992333499999999731e+02
5.131333999999999833e+03 3.001989599999999996e+02
5.132469000000000051e+03 3.032823999999999955e+02
5.133604000000000269e+03 3.011575199999999768e+02
5.134738999999999578e+03 2.999907600000000230e+02
5.135873999999999796e+03 3.001635299999999802e+02
5.137009000000000015e+03 2.978737499999999727e+02
5.138144000000000233e+03 3.008298399999999901e+02
5.139279000000000451e+03 2.988172299999999950e+02
5.140413999999999760e+03 3.005742999999999938e+02
5.141548999999999978e+03 2.993453600000000279e+02
5.142684000000000196e+03 3.031516100000000051e+02
5.143819000000000415e+03 2.998902100000000246e+02
5.144953999999999724e+03 3.012210999999999785e+02
5.146088999999999942e+03 2.992442300000000159e+02
5.147224000000000160e+03 2.985078500000000190e+02
5.148359000000000378e+03 3.000120000000000005e+02
5.149493999999999687e+03 3.003434500000000185e+02
5.150628999999999905e+03 3.009058499999999867e+02
5.151764000000000124e+03 2.996393199999999979e+02
5.152899000000000342e+03 3.012760799999999790e+02
5.154033999999999651e+03 3.049070100000000139e+02
5.155168999999999869e+03 3.000997300000000223e+02
5.156304000000000087e+03 3.006876300000000128e+02
5.157439000000000306e+03 2.998762800000000084e+02
5.158573999999999614e+03 3.001914400000000001e+02
5.159708999999999833e+03 3.003931400000000167e+02
5.160844000000000051e+03 2.989282699999999977e+02
5.161979000000000269e+03 3.011086300000000051e+02
5.163113999999999578e+03 3.004330199999999991e+02
5.164248999999999796e+03 3.013728500000000281e+02
5.165384000000000015e+03 3.002672299999999836e+02
5.166519000000000233e+03 2.995360299999999825e+02
5.167654000000000451e+03 2.966605799999999817e+02
5.168788999999999760e+03 2.997873900000000162e+02
5.169923999999999978e+03 2.994684100000000058e+02
5.171059000000000196e+03 3.019760499999999865e+02
5.172194000000000415e+03 2.967821799999999826e+02
5.173328999999999724e+03 2.995885299999999916e+02
5.174463999999999942e+03 3.022504200000000196e+02
5.175599000000000160e+03 2.985775100000000180e+02
5.176734000000000378e+03 3.003626600000000053e+02
5.177868999999999687e+03 3.002675899999999842e+02
5.179003999999999905e+03 3.004722100000000182e+02
5.180139000000000124e+03 3.004231399999999894e+02
5.181274000000000342e+03 3.020773500000000240e+02
5.182408999999999651e+03 3.002434000000000083e+02
5.183543999999999869e+03 3.004431099999999901e+02
5.184679000000000087e+03 3.023159200000000055e+02
5.185814000000000306e+03 2.982798500000000104e+02
5.186948999999999614e+03 3.003473900000000185e+02
5.188083999999999833e+03 2.974589599999999905e+02
5.189219000000000051e+03 3.003099599999999896e+02
5.190354000000000269e+03 3.024288399999999797e+02
5.191488999999999578e+03 3.033512400000000184e+02
5.192623999999999796e+03 3.012526399999999853e+02
5.193759000000000015e+03 3.001244800000000055e+02
5.194894000000000233e+03 3.005601599999999962e+02
5.196029000000000451e+03 2.994387500000000273e+02
5.197163999999999760e+03 2.986054500000000189e+02
5.198298999999999978e+03 3.001607799999999884e+02
5.199434000000000196e+03 3.009952599999999734e+02
5.200569000000000415e+03 2.991742899999999850e+02
5.201703999999999724e+03 2.979261399999999753e+02
5.202838999999999942e+03 3.004174399999999991e+02
5.203974000000000160e+03 3.023813900000000103e+02
5.205109000000000378e+03 3.031110499999999774e+02
5.206243999999999687e+03 3.006254599999999755e+02
5.207378999999999905e+03 2.999271800000000212e+02
5.208514000000000124e+03 3.017174999999999727e+02
5.209649000000000342e+03 2.988389000000000237e+02
5.210783999999999651e+03 2.987266700000000128e+02
5.211918999999999869e+03 3.018368600000000015e+02
5.213054000000000087e+03 3.005631399999999758e+02
5.214189000000000306e+03 2.986800900000000070e+02
5.215323999999999614e+03 2.981196699999999851e+02
5.216458999999999833e+03 3.011891699999999901e+02
5.217594000000000051e+03 3.002414699999999925e+02
5.218729000000000269e+03 2.987919299999999794e+02
5.219863999999999578e+03 3.017440799999999967e+02
5.220998999999999796e+03 2.993349200000000110e+02
5.222134000000000015e+03 3.019113899999999830e+02
5.223269000000000233e+03 2.987936599999999885e+02
5.224404000000000451e+03 2.974886999999999944e+02
5.225538999999999760e+03 2.986384100000000217e+02
5.226673999999999978e+03 3.026743700000000104e+02
5.227809000000000196e+03 2.994882700000000000e+02
5.228944000000000415e+03 3.014958300000000122e+02
5.230078999999999724e+03 3.003275699999999802e+02
5.231213999999999942e+03 3.015666600000000130e+02
5.232349000000000160e+03 2.994082900000000222e+02
5.233484000000000378e+03 3.012927000000000248e+02
5.234618999999999687e+03 3.003485400000000141e+02
5.235753999999999905e+03 2.970042700000000195e+02
5.236889000000000124e+03 2.991749500000000239e+02
5.238024000000000342e+03 2.984642600000000243e+02
5.239158999999999651e+03 3.002521499999999719e+02
5.240293999999999869e+03 3.008713900000000194e+02
5.241429000000000087e+03 2.994028900000000135e+02
5.242564000000000306e+03 2.987851699999999937e+02
5.243698999999999614e+03 3.008080299999999738e+02
5.244833999999999833e+03 3.014058800000000247e+02
5.245969000000000051e+03 2.993974600000000237e+02
5.247104000000000269e+03 2.979678499999999985e+02
5.248238999999999578e+03 3.011785800000000108e+02
5.249373999999999796e+03 2.972645200000000045e+02
5.250509000000000015e+03 2.989859400000000278e+02
5.251644000000000233e+03 3.025991700000000151e+02
5.252779000000000451e+03 3.012339400000000182e+02
5.253913999999999760e+03 3.031137899999999945e+02
5.255048999999999978e+03 2.985504999999999995e+02
5.256184000000000196e+03 2.996386200000000031e+02
5.257319000000000415e+03 3.000607299999999782e+02
5.258453999999999724e+03 2.981039799999999786e+02
5.259588999999999942e+03 2.984116700000000151e+02
5.260724000000000160e+03 3.018035100000000170e+02
5.261859000000000378e+03 3.007337499999999864e+02
5.262993999999999687e+03 2.989712700000000041e+02
5.264128999999999905e+03 3.026504899999999907e+02
5.265264000000000124e+03 3.011199799999999982e+02
5.266399000000000342e+03 3.014357499999999845e+02
5.267533999999999651e+03 2.995064600000000041e+02
5.268668999999999869e+03 2.989185100000000261e+02
5.269804000000000087e+03 2.957958699999999794e+02
5.270939000000000306e+03 2.981419799999999896e+02
5.272073999999999614e+03 2.981991100000000188e+02
5.273208999999999833e+03 3.011183800000000019e+02
5.274344000000000051e+03 2.997086899999999901e+02
5.275479000000000269e+03 2.988421000000000163e+02
5.276613999999999578e+03 2.989638499999999794e+02
5.277748999999999796e+03 3.012556200000000217e+02
5.278884000000000015e+03 3.007941099999999892e+02
5.280019000000000233e+03 2.994572499999999877e+02
5.281154000000000451e+03 3.015806400000000167e+02
5.282288999999999760e+03 2.996738700000000222e+02
5.283423999999999978e+03 2.992280999999999835e+02
5.284559000000000196e+03 3.011056199999999876e+02
5.285694000000000415e+03 2.972424100000000067e+02
5.286828999999999724e+03 2.988668099999999868e+02
5.287963999999999942e+03 2.990318399999999883e+02
5.289099000000000160e+03 3.017218599999999924e+02
5.290234000000000378e+03 3.010267099999999800e+02
5.291368999999999687e+03 3.017142000000000053e+02
5.292503999999999905e+03 2.989183400000000006e+02
5.293639000000000124e+03 3.027295399999999859e+02
5.294774000000000342e+03 3.022651599999999803e+02
5.295908999999999651e+03 3.019331000000000245e+02
5.297043999999999869e+03 3.010133900000000153e+02
5.298179000000000087e+03 2.986306999999999903e+02
5.299314000000000306e+03 3.003577999999999975e+02
5.300448999999999614e+03 2.976709599999999796e+02
5.301583999999999833e+03 3.006805299999999761e+02
5.302719000000000051e+03 2.993906200000000126e+02
5.303854000000000269e+03 3.011887300000000209e+02
5.304988999999999578e+03 3.027578899999999749e+02
5.306123999999999796e+03 3.007183699999999931e+02
5.307259000000000015e+03 2.992890100000000189e+02
5.308394000000000233e+03 3.016142100000000141e+02
5.309529000000000451e+03 2.973819899999999734e+02
5.310663999999999760e+03 3.022519399999999905e+02
5.311798999999999978e+03 3.016813700000000154e+02
5.312934000000000196e+03 2.994292300000000182e+02
5.314069000000000415e+03 2.978645900000000211e+02
5.315203999999999724e+03 3.017068800000000124e+02
5.316338999999999942e+03 2.997057899999999790e+02
5.317474000000000160e+03 2.975826400000000262e+02
5.318609000000000378e+03 3.009268700000000081e+02
5.319743999999999687e+03 3.005797999999999774e+02
5.320878999999999905e+03 3.012617099999999937e+02
5.322014000000000124e+03 2.994518499999999790e+02
5.323149000000000342e+03 3.020896399999999744e+02
5.324283999999999651e+03 3.009704100000000153e+02
5.325418999999999869e+03 2.995745400000000132e+02
5.326554000000000087e+03 2.995857899999999745e+02
5.327689000000000306e+03 2.962628799999999956e+02
5.328823999999999614e+03 3.012714500000000157e+02
5.329958999999999833e+03 2.959880699999999933e+02
5.331094000000000051e+03 2.990702200000000062e+02
5.332229000000000269e+03 2.990685100000000034e+02
5.333363999999999578e+03 3.002418400000000247e+02
5.334498999999999796e+03 3.006100099999999884e+02
5.335634000000000015e+03 2.979438900000000103e+02
5.336769000000000233e+03 3.002400999999999840e+02
5.337904000000000451e+03 2.995584000000000060e+02
5.339038999999999760e+03 2.998362799999999879e+02
5.340173999999999978e+03 2.989476500000000101e+02
5.341309000000000196e+03 3.025317400000000134e+02
5.342444000000000415e+03 3.025466099999999869e+02
5.343578999999999724e+03 3.042938700000000267e+02
5.344713999999999942e+03 2.996696800000000280e+02
5.345849000000000160e+03 3.003670799999999872e+02
5.346984000000000378e+03 2.986545300000000225e+02
5.348118999999999687e+03 2.988801399999999830e+02
5.349253999999999905e+03 3.001293600000000197e+02
5.350389000000000124e+03 3.002503800000000069e+02
5.351524000000000342e+03 3.004581600000000208e+02
5.352658999999999651e+03 3.011009300000000053e+02
5.353793999999999869e+03 2.974773400000000265e+02
5.354929000000000087e+03 2.978809099999999717e+02
5.356064000000000306e+03 2.970463700000000244e+02
5.357198999999999614e+03 2.960277899999999818e+02
5.358333999999999833e+03 3.001344599999999900e+02
5.359469000000000051e+03 3.027798500000000104e+02
5.360604000000000269e+03 2.999940500000000156e+02
5.361738999999999578e+03 3.024672899999999913e+02
5.362873999999999796e+03 2.992542799999999943e+02
5.364009000000000015e+03 2.982648699999999735e+02
5.365144000000000233e+03 3.014076600000000212e+02
5.366279000000000451e+03 3.019680799999999863e+02
5.367413999999999760e+03 3.028602200000000266e+02
5.368548999999999978e+03 3.011806300000000078e+02
5.369684000000000196e+03 2.987479400000000282e+02
5.370819000000000415e+03 3.017472200000000271e+02
5.371953999999999724e+03 2.978391799999999989e+02
5.373088999999999942e+03 2.986473100000000045e+02
5.374224000000000160e+03 2.998203199999999811e+02
5.375359000000000378e+03 2.977881300000000238e+02
5.376493999999999687e+03 2.989354500000000030e+02
5.377628999999999905e+03 3.004954399999999737e+02
5.378764000000000124e+03 3.004918200000000184e+02
5.379899000000000342e+03 3.036755400000000122e+02
5.381033999999999651e+03 2.980979399999999941e+02
5.382168999999999869e+03 3.018417699999999968e+02
5.383304000000000087e+03 2.963935900000000174e+02
5.384439000000000306e+03 3.010070699999999988e+02
5.385573999999999614e+03 2.995656099999999924e+02
5.386708999999999833e+03 3.000427799999999934e+02
5.387844000000000051e+03 2.978532000000000153e+02
5.388979000000000269e+03 3.007971800000000258e+02
5.390113999999999578e+03 2.992067200000000184e+02
5.391248999999999796e+03 2.988780100000000175e+02
5.392384000000000015e+03 3.018928199999999720e+02
5.393519000000000233e+03 2.993216199999999958e+02
5.394654000000000451e+03 2.976545199999999909e+02
5.395788999999999760e+03 2.987674900000000093e+02
5.396923999999999978e+03 2.991201500000000237e+02
5.398059000000000196e+03 3.001424200000000155e+02
5.399194000000000415e+03 3.001809799999999768e+02
5.400328999999999724e+03 3.004842100000000187e+02
5.401463999999999942e+03 3.020884100000000103e+02
5.402599000000000160e+03 3.023879200000000083e+02
5.403734000000000378e+03 2.972963599999999929e+02
5.404868999999999687e+03 2.978718099999999822e+02
5.406003999999999905e+03 2.963912700000000200e+02
5.407139000000000124e+03 2.987502700000000004e+02
5.408274000000000342e+03 3.023518900000000258e+02
5.409408999999999651e+03 3.018161000000000058e+02
5.410543999999999869e+03 2.995214100000000030e+02
5.411679000000000087e+03 2.997424399999999878e+02
5.412814000000000306e+03 3.006315299999999979e+02
5.413948999999999614e+03 3.001033100000000218e+02
5.415083999999999833e+03 2.996873600000000124e+02
5.416219000000000051e+03 3.026854200000000219e+02
5.417354000000000269e+03 2.977920300000000111e+02
5.418488999999999578e+03 3.010196500000000128e+02
5.419623999999999796e+03 3.010184699999999793e+02
5.420759000000000015e+03 2.977383699999999749e+02
5.421894000000000233e+03 2.996182299999999827e+02
5.423029000000000451e+03 3.005794200000000274e+02
5.424163999999999760e+03 3.005306400000000053e+02
5.425298999999999978e+03 3.003555700000000002e+02
5.426434000000000196e+03 3.028288600000000201e+02
5.427569000000000415e+03 3.008362700000000132e+02
5.428703999999999724e+03 2.978400500000000193e+02
5.429838999999999942e+03 2.990771100000000047e+02
5.430974000000000160e+03 2.993615699999999720e+02
5.432109000000000378e+03 2.997124200000000087e+02
5.433243999999999687e+03 3.001085400000000050e+02
5.434378999999999905e+03 2.997797199999999975e+02
5.435514000000000124e+03 3.001553400000000238e+02
5.436649000000000342e+03 2.997165400000000091e+02
5.437783999999999651e+03 2.995460499999999797e+02
5.438918999999999869e+03 3.033210199999999759e+02
5.440054000000000087e+03 2.993434899999999743e+02
5.441189000000000306e+03 3.009757799999999861e+02
5.442323999999999614e+03 3.012075899999999820e+02
5.443458999999999833e+03 2.990669399999999882e+02
5.444594000000000051e+03 3.015651100000000042e+02
5.445729000000000269e+03 3.012104199999999992e+02
5.446863999999999578e+03 3.022931100000000129e+02
5.447998999999999796e+03 3.017295599999999922e+02
5.449134000000000015e+03 3.021054300000000126e+02
5.450269000000000233e+03 3.012136800000000108e+02
5.451404000000000451e+03 3.003457599999999843e+02
5.452538999999999760e+03 3.005031299999999987e+02
5.453673999999999978e+03 2.991447200000000066e+02
5.454809000000000196e+03 3.024507699999999772e+02
5.455944000000000415e+03 2.975798500000000217e+02
5.457078999999999724e+03 2.980275199999999813e+02
5.458213999999999942e+03 3.053707499999999868e+02
5.459349000000000160e+03 3.008897699999999986e+02
5.460484000000000378e+03 3.010328799999999774e+02
5.461618999999999687e+03 2.980283499999999890e+02
5.462753999999999905e+03 3.006139699999999948e+02
5.463889000000000124e+03 3.034139299999999935e+02
5.465024000000000342e+03 3.009451900000000251e+02
5.466158999999999651e+03 2.964713499999999726e+02
5.467293999999999869e+03 3.009914800000000241e+02
5.468429000000000087e+03 3.010258999999999787e+02
5.469564000000000306e+03 2.982067900000000122e+02
5.470698999999999614e+03 3.008042699999999741e+02
5.471833999999999833e+03 3.000417100000000232e+02
5.472969000000000051e+03 2.965828000000000202e+02
5.474104000000000269e+03 3.025641299999999774e+02
5.475238999999999578e+03 2.992623100000000136e+02
5.476373999999999796e+03 2.998743200000000115e+02
5.477509000000000015e+03 2.995269200000000183e+02
5.478644000000000233e+03 2.996248400000000061e+02
5.479779000000000451e+03 2.996079899999999725e+02
5.480913999999999760e+03 2.991772300000000087e+02
5.482048999999999978e+03 2.994683099999999740e+02
5.483184000000000196e+03 3.001876800000000003e+02
5.484319000000000415e+03 3.009126800000000230e+02
5.485453999999999724e+03 2.999838500000000181e+02
5.486588999999999942e+03 2.999149100000000203e+02
5.487724000000000160e+03 3.021039200000000164e+02
5.488859000000000378e+03 3.000923700000000167e+02
5.489993999999999687e+03 2.998540199999999913e+02
5.491128999999999905e+03 3.018395699999999806e+02
5.492264000000000124e+03 2.982296999999999798e+02
5.493399000000000342e+03 2.999171900000000051e+02
5.494533999999999651e+03 3.005971799999999803e+02
5.495668999999999869e+03 2.976107000000000085e+02
5.496804000000000087e+03 2.998181799999999839e+02
5.497939000000000306e+03 3.006661599999999908e+02
5.499073999999999614e+03 3.028370899999999892e+02
5.500208999999999833e+03 3.017209100000000035e+02
5.501344000000000051e+03 2.991719699999999875e+02
5.502479000000000269e+03 3.019218999999999937e+02
5.503613999999999578e+03 3.012029899999999998e+02
5.504748999999999796e+03 3.016065500000000270e+02
5.505884000000000015e+03 2.995768800000000169e+02
5.507019000000000233e+03 2.987396499999999833e+02
5.508154000000000451e+03 3.005132899999999836e+02
5.509288999999999760e+03 2.990201999999999884e+02
5.510423999999999978e+03 3.014825900000000161e+02
5.511559000000000196e+03 3.000004400000000260e+02
5.512694000000000415e+03 3.016294800000000009e+02
5.513828999999999724e+03 3.018927299999999718e+02
5.514963999999999942e+03 3.017771599999999808e+02
5.516099000000000160e+03 2.983951400000000262e+02
5.517234000000000378e+03 2.979816299999999956e+02
5.518368999999999687e+03 3.010503800000000183e+02
5.519503999999999905e+03 2.999973200000000020e+02
5.520639000000000124e+03 3.001305300000000216e+02
5.521774000000000342e+03 2.996549200000000042e+02
5.522908999999999651e+03 3.016471000000000231e+02
5.524043999999999869e+03 2.977932599999999752e+02
5.525179000000000087e+03 3.013554300000000126e+02
5.526314000000000306e+03 2.978942900000000122e+02
5.527448999999999614e+03 2.993022799999999961e+02
5.528583999999999833e+03 2.992680500000000166e+02
5.529719000000000051e+03 2.988853899999999726e+02
5.530854000000000269e+03 2.986165300000000116e+02
5.531988999999999578e+03 2.970208999999999833e+02
5.533123999999999796e+03 3.028260900000000220e+02
5.534259000000000015e+03 3.000560300000000211e+02
5.535394000000000233e+03 2.993908900000000131e+02
5.536529000000000451e+03 2.990547900000000254e+02
5.537663999999999760e+03 3.023944500000000062e+02
5.538798999999999978e+03 2.967539400000000001e+02
5.539934000000000196e+03 3.022222399999999993e+02
5.541069000000000415e+03 2.998264100000000099e+02
5.542203999999999724e+03 2.988910900000000197e+02
5.543338999999999942e+03 2.995864300000000071e+02
5.544474000000000160e+03 2.985899299999999812e+02
5.545609000000000378e+03 2.996057700000000068e+02
5.546743999999999687e+03 2.997664199999999823e+02
5.547878999999999905e+03 3.006029300000000148e+02
5.549014000000000124e+03 2.963822999999999865e+02
5.550149000000000342e+03 2.980745900000000006e+02
5.551283999999999651e+03 2.995020200000000159e+02
5.552418999999999869e+03 3.002274300000000267e+02
5.553554000000000087e+03 3.011266800000000217e+02
5.554689000000000306e+03 2.983255800000000022e+02
5.555823999999999614e+03 3.022290800000000104e+02
5.556958999999999833e+03 3.010092700000000150e+02
5.558094000000000051e+03 2.984946100000000229e+02
5.559229000000000269e+03 3.004069799999999759e+02
5.560363999999999578e+03 2.965323200000000270e+02
5.561498999999999796e+03 2.994315000000000282e+02
5.562634000000000015e+03 3.024581000000000017e+02
5.563769000000000233e+03 3.020462999999999738e+02
5.564904000000000451e+03 3.021396599999999921e+02
5.566038999999999760e+03 2.990063200000000165e+02
5.567173999999999978e+03 3.011147599999999898e+02
5.568309000000000196e+03 2.997700399999999945e+02
5.569444000000000415e+03 3.000771899999999732e+02
5.570578999999999724e+03 2.969577699999999822e+02
5.571713999999999942e+03 3.031078099999999722e+02
5.572849000000000160e+03 2.998408900000000017e+02
5.573984000000000378e+03 2.980982200000000262e+02
5.575118999999999687e+03 2.978208900000000199e+02
5.576253999999999905e+03 2.999824100000000158e+02
5.577389000000000124e+03 3.001128100000000245e+02
5.578524000000000342e+03 3.006660499999999843e+02
5.579658999999999651e+03 3.016780999999999722e+02
5.580793999999999869e+03 3.003905199999999809e+02
5.581929000000000087e+03 3.012797699999999850e+02
5.583064000000000306e+03 2.995265200000000050e+02
5.584198999999999614e+03 3.003760399999999890e+02
5.585333999999999833e+03 2.992650499999999738e+02
5.586469000000000051e+03 3.018603600000000142e+02
5.587604000000000269e+03 3.001857699999999909e+02
5.588738999999999578e+03 2.992812799999999811e+02
5.589873999999999796e+03 2.996746800000000235e+02
5.591009000000000015e+03 3.006198099999999727e+02
5.592144000000000233e+03 3.010703800000000001e+02
5.593279000000000451e+03 3.014624900000000025e+02
5.594413999999999760e+03 3.010469800000000191e+02
5.595548999999999978e+03 2.996379200000000083e+02
5.596684000000000196e+03 2.987176400000000172e+02
5.597819000000000415e+03 3.000877500000000282e+02
5.598953999999999724e+03 3.003018200000000206e+02
5.600088999999999942e+03 3.005870499999999765e+02
5.601224000000000160e+03 3.002196799999999826e+02
5.602359000000000378e+03 2.998523700000000076e+02
5.603493999999999687e+03 2.964299899999999752e+02
5.604628999999999905e+03 2.974111599999999953e+02
5.605764000000000124e+03 2.980845100000000230e+02
5.606899000000000342e+03 2.990041499999999814e+02
5.608033999999999651e+03 2.986015600000000063e+02
5.609168999999999869e+03 3.005020299999999907e+02
5.610304000000000087e+03 3.007177199999999857e+02
5.611439000000000306e+03 2.999583999999999833e+02
5.612573999999999614e+03 2.975180199999999786e+02
5.613708999999999833e+03 2.954860899999999901e+02
5.614844000000000051e+03 2.997499099999999999e+02
5.615979000000000269e+03 3.011404699999999934e+02
5.617113999999999578e+03 2.998692300000000159e+02
5.618248999999999796e+03 3.016312500000000227e+02
5.619384000000000015e+03 3.013073899999999981e+02
5.620519000000000233e+03 3.029138300000000186e+02
5.621654000000000451e+03 3.007836599999999976e+02
5.622788999999999760e+03 3.002426600000000008e+02
5.623923999999999978e+03 2.974795399999999859e+02
5.625059000000000196e+03 2.992269000000000005e+02
5.626194000000000415e+03 3.015040500000000065e+02
5.627328999999999724e+03 2.968571099999999774e+02
5.628463999999999942e+03 3.001336999999999762e+02
5.629599000000000160e+03 3.010512499999999818e+02
5.630734000000000378e+03 3.018941800000000057e+02
5.631868999999999687e+03 3.013935399999999731e+02
5.633003999999999905e+03 3.010228099999999927e+02
5.634139000000000124e+03 3.010435600000000136e+02
5.635274000000000342e+03 3.008770599999999718e+02
5.636408999999999651e+03 2.995017799999999966e+02
5.637543999999999869e+03 3.022448899999999981e+02
5.638679000000000087e+03 2.995883499999999913e+02
5.639814000000000306e+03 3.013734600000000228e+02
5.640948999999999614e+03 2.987153200000000197e+02
5.642083999999999833e+03 3.014836999999999989e+02
5.643219000000000051e+03 3.004034500000000207e+02
5.644354000000000269e+03 3.001145399999999768e+02
5.645488999999999578e+03 3.037976499999999760e+02
5.646623999999999796e+03 2.996697700000000282e+02
5.647759000000000015e+03 2.991946699999999737e+02
5.648894000000000233e+03 2.998671199999999999e+02
5.650029000000000451e+03 3.002037199999999757e+02
5.651163999999999760e+03 3.003506800000000112e+02
5.652298999999999978e+03 2.994336299999999937e+02
5.653434000000000196e+03 2.980452300000000037e+02
5.654569000000000415e+03 3.018328599999999824e+02
5.655703999999999724e+03 2.989367399999999861e+02
5.656838999999999942e+03 2.992116300000000138e+02
5.657974000000000160e+03 3.027183999999999742e+02
5.659109000000000378e+03 3.016501999999999839e+02
5.660243999999999687e+03 2.983620799999999917e+02
5.661378999999999905e+03 2.996038300000000163e+02
5.662514000000000124e+03 2.973120299999999929e+02
5.663649000000000342e+03 3.023486199999999826e+02
5.664783999999999651e+03 3.023356899999999996e+02
5.665918999999999869e+03 2.986935599999999909e+02
5.667054000000000087e+03 2.984669400000000223e+02
5.668189000000000306e+03 3.010403900000000021e+02
5.669323999999999614e+03 2.989300700000000006e+02
5.670458999999999833e+03 2.989808800000000133e+02
5.671594000000000051e+03 3.031352200000000039e+02
5.672729000000000269e+03 3.013783599999999865e+02
5.673863999999999578e+03 3.019843399999999747e+02
5.674998999999999796e+03 2.995529000000000224e+02
5.676134000000000015e+03 2.999810699999999883e+02
5.677269000000000233e+03 3.041226300000000151e+02
5.678404000000000451e+03 2.971816999999999780e+02
5.679538999999999760e+03 2.990748600000000010e+02
5.680673999999999978e+03 2.992024999999999864e+02
5.681809000000000196e+03 3.009290300000000116e+02
5.682944000000000415e+03 2.993086099999999874e+02
5.684078999999999724e+03 2.992604799999999727e+02
5.685213999999999942e+03 2.968615500000000225e+02
5.686349000000000160e+03 3.014733600000000138e+02
5.687484000000000378e+03 3.035957700000000159e+02
5.688618999999999687e+03 2.997309799999999882e+02
5.689753999999999905e+03 2.994343000000000075e+02
5.690889000000000124e+03 2.977882299999999987e+02
5.692024000000000342e+03 2.992042000000000144e+02
5.693158999999999651e+03 3.001685499999999820e+02
5.694293999999999869e+03 3.017486700000000042e+02


==> data/waterstrong1e5.dat <==
     1     98304      0.184      4.262    0.41897
     2     98304      0.394      9.115    0.44802
     4     98304      0.726     16.804    0.41298
     8     98304      1.237     28.639    0.35192
    16     98304      2.156     49.911    0.30665
    32     98304      3.597     83.274    0.25582
    64     98304      5.110    118.292    0.18170
   128     98304      5.012    116.028    0.08911
   256     98304      4.887    113.114    0.04344
   512     98304      4.811    111.363    0.02138

==> data/waterstrong1e6.dat <==
    16   1119744      0.271      6.275    0.43915
    32   1119744      0.514     11.903    0.41651
    64   1119744      0.876     20.267    0.35459
   128   1119744      1.581     36.588    0.32007
   256   1119744      2.680     62.027    0.27131
   512   1119744      4.154     96.156    0.21029
  1024   1119744      4.502    104.213    0.11396
  1280   1119744      4.443    102.853    0.08998

==> data/waterstrong1e7.dat <==
   256  10535424      0.374      8.653    0.35611
   512  10535424      0.744     17.225    0.35444
  1024  10535424      1.316     30.471    0.31350
  1280  10535424      1.569     36.312    0.29888

==> data/waterstrong1e8.dat <==
  1024 102036672      0.159      3.682    0.36689
  1280 102036672      0.187      4.323    0.34461

==> data/waterweak100k.dat <==
     1     98304      0.184      4.262    0.41897 8
     2    192000      0.207      4.784    0.45926 10
     4    331776      0.234      5.412    0.44889 12
     8    786432      0.200      4.630    0.45515 16
    16   1536000      0.184      4.269    0.40982 20
    32   3000000      0.183      4.232    0.39675 25
    64   6291456      0.180      4.161    0.40904 32
   512  50331648      0.160      3.695    0.36323 64
  1024 102036672      0.158      3.646    0.36331 81
  1280 126432576      0.140      3.229    0.31895 87

==> data/waterweak25k.dat <==
     1     24000      0.752     17.418    0.41803 5
     2     41472      0.846     19.593    0.40628 6
     4     98304      0.726     16.804    0.41298 8
     8    192000      0.733     16.978    0.40747 10
    16    331776      0.771     17.836    0.36985 12
    32    786432      0.661     15.311    0.37628 16
    64   1536000      0.665     15.404    0.36970 20
   128   3000000      0.675     15.618    0.36605 25
   256   6291456      0.653     15.118    0.37154 32
   512  12288000      0.656     15.196    0.36470 40
  1024  25468992      0.608     14.083    0.35027 51
  1280  31944000      0.588     13.602    0.33945 55

==> data/waterweak50k.dat <==
     1     41472      0.455     10.525    0.43649 6
     2     98304      0.394      9.115    0.44802 8
     4    192000      0.364      8.423    0.40430 10
     8    331776      0.411      9.519    0.39477 12
    16    786432      0.316      7.308    0.35920 16
    32   1536000      0.357      8.267    0.39682 20
    64   3000000      0.358      8.284    0.38831 25
   128   6291456      0.351      8.128    0.39951 32
   256  12288000      0.357      8.272    0.39706 40
   512  25468992      0.336      7.786    0.38731 51
  1024  50331648      0.319      7.375    0.36250 64
  1280  63073728      0.316      7.324    0.36090 69

==> data/waterweak75k.dat <==
     1     65856      0.294      6.808    0.44835 7
     2    139968      0.250      5.776    0.40423 9
     4    255552      0.270      6.261    0.40000 11
     8    526848      0.264      6.105    0.40205 14
    16   1119744      0.271      6.275    0.43915 18
    32   2336064      0.236      5.474    0.39961 23
    64   4682688      0.234      5.421    0.39664 29
   128   8957952      0.246      5.692    0.39835 36
   256  18688512      0.204      4.729    0.34523 46
   512  37461504      0.214      4.945    0.36181 58
  1024  74691264      0.212      4.907    0.35792 73
  1280  94663488      0.210      4.860    0.35943 79
